Narrowing the Gap: Random Forests In Theory and In Practice

Despite widespread interest and practical use, the theoretical properties of random forests are still not well understood. In this paper we contribute to this understanding in two ways. We present a new theoretically tractable variant of random regression forests and prove that our algorithm is consistent. We also provide an empirical evaluation, comparing our algorithm and other theoretically tractable random forest models to the random forest algorithm used in practice. Our experiments provide insight into the relative importance of different simplifications that theoreticians have made to obtain tractable models for analysis.

==> figures/regression_kinect_combined_results.csv <==
prediction_type,run_id,test_mse,number_of_split_retries,in_bounds_number_of_points,number_of_jobs,vx,vy,streams_type,probability_of_impurity_stream,number_of_trees,data_type,min_child_size,joint_id,split_criteria_type,train_mse,train_oob_mse,extractor_type,data_source,split_type,feature_range,number_of_leaves_ratio,config_name,uy,ux,bootstrap,possion_number_of_features,tree_type,constant_splitpoints_type,number_of_features
regression,3,6.44264014443059,,,2,40.0,40.0,,,01,depth_image,5,2,,6.405450690282534,95.67232983732876,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,10.41343144184168,,,2,40.0,40.0,,,01,depth_image,5,15,,8.47948916731271,298.5780378623052,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,18.916483998246385,,,2,40.0,40.0,,,10,depth_image,5,7,,10.287302076331317,20.33090830159086,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,11.52560212078036,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,5,biau2012,9.921647434461125,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,1.0822110659494815,,,2,40.0,40.0,,,20,depth_image,5,1,,0.7845131011022777,1.2900091507972145,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,6.4308,100,,2,40.0,40.0,,,20,depth_image,,0,biau2008,6.053449479166667,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,2.343448896841249,,,2,40.0,40.0,,,20,depth_image,5,3,,1.4874306552589684,2.641791377323293,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,5.2166059294169225,,,2,40.0,40.0,,,50,depth_image,5,5,,3.29055888929345,4.670370149936515,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,3.6969935359530632,,,2,40.0,40.0,,,01,depth_image,5,1,,3.343656456071771,40.758427757675,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,4.038597203745395,,,2,40.0,40.0,,,01,depth_image,5,1,,3.611889268200347,40.84249403519893,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,6.271706800706567,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,2,,6.387752167166096,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,24.557177522997836,100,,2,40.0,40.0,,,01,depth_image,,9,biau2008,24.633068825124305,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,22.250981842759025,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,7,biau2012,19.23505886361939,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,39.648450058453896,100,,2,40.0,40.0,,,05,depth_image,,5,biau2008,37.58365309209052,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,1.5795674479166666,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,0,,1.459476171875,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,9.097636266491653,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,15,biau2012,6.609114107918407,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,10.95196541270156,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,11,biau2012,10.54146146917197,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,4.950181639573237,,,2,40.0,40.0,,,10,depth_image,5,15,,3.1651164232542244,36.35188102800077,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,5.083579971896877,,,2,40.0,40.0,,,05,depth_image,5,15,,3.3745777273447204,53.167095972857844,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,74.34848567879585,100,,2,40.0,40.0,,,50,depth_image,,7,biau2008,67.40885241616252,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,4.109631596120804,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,11,,3.5622106189177356,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,5.84689418018413,,,2,40.0,40.0,,,20,depth_image,5,5,,3.5082046129285236,5.525193255657629,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,22.170116816454772,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,7,biau2012,19.34280005975054,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,6.517294148828756,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,13,biau2012,5.644257300289261,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,2.1674886596151244,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,9,,1.9050161895362496,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,34.28064719421307,100,,2,40.0,40.0,,,10,depth_image,,5,biau2008,32.57570346926582,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,4.274530282377491,,,2,40.0,40.0,,,20,depth_image,5,15,,2.5756735522378107,4.2046735501538,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,1.3341921060598307,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,1,,1.1175966859037003,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,51.195286241414586,,,2,40.0,40.0,,,01,depth_image,5,7,,35.32080205765927,83.69725147509149,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,17.630260921513194,100,,2,40.0,40.0,,,50,depth_image,,13,biau2008,16.772714673935695,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,14.25657340404441,100,,2,40.0,40.0,,,20,depth_image,,11,biau2008,14.390080437417922,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,3.5204909079560585,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,3,biau2012,2.7089364372430094,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,17.565197784232062,,,2,40.0,40.0,,,01,depth_image,5,5,,13.841777765329748,69.89285981029204,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,1.543857902894324,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,1,,1.3550968784941408,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,3.7636019177075073,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,11,,3.1471934244199753,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,1.4374624245292673,,,2,40.0,40.0,,,10,depth_image,5,1,,1.160825811300987,6.386519659632163,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,2.4462219448024056,,,2,40.0,40.0,,,50,depth_image,5,11,,1.7497296917617942,2.4526617271946662,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,51.68932211749233,,,2,40.0,40.0,,,01,depth_image,5,7,,34.90610529165733,83.6188288893868,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,9.826030021554873,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,5,biau2012,8.515100432257823,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,2.0802828578099573,,,2,40.0,40.0,,,50,depth_image,5,3,,1.282449035277916,1.818303654272515,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,5.594497803917609,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,15,,4.073905269212494,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,6.036120717218632,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,13,biau2012,4.57199214744792,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,9.313143679321486,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,13,,7.855411863022149,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,2.7933719724755486,,,2,40.0,40.0,,,10,depth_image,5,11,,2.090823699574031,4.868577318416001,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,1.3628905985778543,,,2,40.0,40.0,,,20,depth_image,5,9,,1.2106457102420758,1.9464100407139513,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,0.7549803385416667,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,0,,0.6323317057291666,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,4.4578416338516424,,,2,40.0,40.0,,,20,depth_image,5,15,,2.459088005685181,4.031751204558148,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,2.91811784557703,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,2,biau2012,2.7260084457049087,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,0.6407765625,,,2,40.0,40.0,,,20,depth_image,5,0,,0.46706416015625,0.73554921875,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,4.186453216673489,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,1,,3.49899797945115,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,5.498376077005924,,,2,40.0,40.0,,,05,depth_image,5,15,,3.3773809821525327,54.113082585173515,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,39.789533690091545,100,,2,40.0,40.0,,,01,depth_image,,15,biau2008,37.71203557822959,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,3.3221804371530532,,,2,40.0,40.0,,,05,depth_image,5,11,,2.715262694885005,15.371090724652321,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,10.981375,100,,2,40.0,40.0,,,01,depth_image,,0,biau2008,10.054860416666667,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,1.986527612198999,,,2,40.0,40.0,,,05,depth_image,5,9,,1.7456083192026777,12.675896855045968,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,28.809255074120255,100,,2,40.0,40.0,,,50,depth_image,,2,biau2008,27.632863780679223,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,20.88768632178869,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,7,biau2012,18.481966306296215,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,4.339148534262251,,,2,40.0,40.0,,,20,depth_image,5,15,,2.4883404814898173,4.001309279682563,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,9.360342622509425,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,15,,8.41409916556214,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,22.843498830922112,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,7,,15.989939269176189,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,2.2969761968175053,,,2,40.0,40.0,,,05,depth_image,5,9,,1.9821848863806975,18.692826042798224,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,27.116580670217488,100,,2,40.0,40.0,,,10,depth_image,,3,biau2008,23.547344877767685,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,33.547934476837646,100,,2,40.0,40.0,,,20,depth_image,,5,biau2008,32.27084033534992,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,20.279519216717812,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,5,biau2012,19.993817219359176,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,7.486918690259827,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,15,biau2012,5.367373042072007,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,10.204715356934093,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,5,biau2012,8.724181230861154,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,7.425339991597252,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,5,,5.654371125550825,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,5.863180782368844,,,2,40.0,40.0,,,20,depth_image,5,5,,3.5073821677309733,5.511733629285234,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,23.68730437197092,100,,2,40.0,40.0,,,05,depth_image,,15,biau2008,22.740086361400788,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,42.56345444249598,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,7,,34.272450799163494,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,5.94844097081987,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,15,,4.380029238669234,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,7.911162499173936,,,2,40.0,40.0,,,01,depth_image,5,11,,6.581984817489982,67.3232313028252,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,1.956211359621779,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,2,,1.9651289987781821,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,4.612005497455723,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,11,biau2012,3.8756353230124256,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,2.177239231562969,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,1,biau2012,1.9050657063557046,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,16.77909337096303,,,2,40.0,40.0,,,20,depth_image,5,7,,8.748775814101128,13.92036489842408,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,1.8749852527968274,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,2,,1.8608802551548231,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,1.4414704747407558,,,2,40.0,40.0,,,10,depth_image,5,1,,1.1398135752049163,6.254095573281213,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,4.685937846759876,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,3,biau2012,3.7833385830232356,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,23.477097946806957,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,7,,16.353971777205167,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,5.146904797786059,,,2,40.0,40.0,,,50,depth_image,5,5,,3.2265199043991335,4.534032718089477,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,3.136738688692854,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,3,biau2012,2.4283540940256088,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,15.34487029897186,100,,2,40.0,40.0,,,20,depth_image,,9,biau2008,15.06716918810552,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,7.802872681913032,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,15,biau2012,5.898781166379073,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,1.8482829384871156,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,2,,1.8269387162439354,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,6.525855504509963,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,13,biau2012,4.644156225773377,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,1.6359838963791105,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,1,biau2012,1.348664495347015,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,2.4889721891064664,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,9,,2.233459957254767,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,5.325371812432359,,,2,40.0,40.0,,,01,depth_image,5,9,,4.867028323132766,61.94209080712538,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,9.640018769180184,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,5,biau2012,8.340410621592351,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,11.754684555061928,,,2,40.0,40.0,,,01,depth_image,5,13,,8.805327356390826,226.68150482240063,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,1.2705784917393803,,,2,40.0,40.0,,,50,depth_image,5,9,,1.0745554225286809,1.515106829964055,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,5.204818659530574,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,9,,5.107972560033207,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,8.295717994151467,,,2,40.0,40.0,,,01,depth_image,5,11,,6.821492385594505,67.42558591776947,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,0.9888515443784964,,,2,40.0,40.0,,,50,depth_image,5,1,,0.6997418050016287,0.9954857488576636,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,6.097821875,100,,2,40.0,40.0,,,10,depth_image,,0,biau2008,5.675340104166667,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,22.27201154464416,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,7,,14.95376918552543,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,5.239111617359989,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,13,,3.92537131859521,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,35.53309839336881,100,,2,40.0,40.0,,,01,depth_image,,1,biau2008,34.84750358768478,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,21.903048735934533,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,7,,14.585012650309956,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,6.237838279080813,,,2,40.0,40.0,,,10,depth_image,5,5,,4.019516370714766,8.403721688512958,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,25.119493453173547,100,,2,40.0,40.0,,,10,depth_image,,3,biau2008,21.39021311299286,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,1.1837954830813717,,,2,40.0,40.0,,,50,depth_image,5,9,,1.0097051660793612,1.346854052407069,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,8.74169499120671,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,9,biau2012,9.183445164224713,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,1.0193813802083334,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,0,biau2012,0.8725856770833333,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,9.707704268960981,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,5,biau2012,8.195867409814026,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,17.098965183399095,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,5,,13.364356934797222,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,4.03602286072274,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,3,biau2012,3.0537143997773155,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,2.4817518919714603,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,2,biau2012,2.2911613847567067,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,5.3490265024688854,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,9,,5.03879858516811,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,0.5934514973958334,,,2,40.0,40.0,,,50,depth_image,5,0,,0.41828863932291666,0.5622426432291666,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,17.656840799174784,100,,2,40.0,40.0,,,20,depth_image,,9,biau2008,17.72699242243595,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,17.385695384019925,100,,2,40.0,40.0,,,50,depth_image,,13,biau2008,16.765956227440586,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,30.559092719589913,100,,2,40.0,40.0,,,10,depth_image,,2,biau2008,28.834280911101597,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,6.329445483513439,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,2,,6.1774021653824205,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,34.904443865994445,100,,2,40.0,40.0,,,50,depth_image,,5,biau2008,32.53845040705056,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,47.38336621364898,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,7,biau2012,41.29417805661364,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,28.903136779752288,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,15,biau2012,23.43334917181417,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,3.886461858725403,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,3,,3.044659600339887,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,1.87324454164069,,,2,40.0,40.0,,,10,depth_image,5,2,,1.8270843366509704,7.497849555864726,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,88.16350650299576,100,,2,40.0,40.0,,,01,depth_image,,7,biau2008,84.79975166181194,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,27.47542449178783,100,,2,40.0,40.0,,,01,depth_image,,15,biau2008,26.729518343461624,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,12.329122071890145,,,2,40.0,40.0,,,01,depth_image,5,15,,7.896190741157543,295.4173773142938,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,12.147593985595046,,,2,40.0,40.0,,,01,depth_image,5,13,,7.7552407657488684,225.91260492993555,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,9.31435166396104,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,9,biau2012,9.542401902339506,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,5.613463730984114,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,13,biau2012,4.31185734321988,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,2.6647590009351623,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,2,biau2012,2.4465995335687785,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,9.4522636042306,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,5,,7.076017976510569,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,5.3883489963812226,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,9,,4.8855323062113065,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,31.736392525630368,100,,2,40.0,40.0,,,20,depth_image,,2,biau2008,29.94806604951484,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,1.8001645858916633,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,1,,1.5426323701610276,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,2.225122550611319,,,2,40.0,40.0,,,05,depth_image,5,2,,2.1265589047784674,19.250472674086758,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,18.205672371432417,100,,2,40.0,40.0,,,50,depth_image,,15,biau2008,17.020732779820108,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,17.734670694505333,,,2,40.0,40.0,,,01,depth_image,5,5,,12.988135082903876,69.8819086563597,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,1.6047044270833333,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,0,,1.451234375,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,2.494403639339152,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,2,biau2012,2.2878696668093608,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,0.9562989583333333,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,0,,0.8025504557291666,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,2.8869474664618027,,,2,40.0,40.0,,,10,depth_image,5,11,,2.3269343283833384,5.816186188840623,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,33.361221896876685,100,,2,40.0,40.0,,,01,depth_image,,15,biau2008,32.53189578279608,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,3.386144893685567,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,11,,2.958512749604337,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,0.5886985026041667,,,2,40.0,40.0,,,50,depth_image,5,0,,0.4120065104166667,0.5496731119791667,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,6.990152604166667,100,,2,40.0,40.0,,,05,depth_image,,0,biau2008,6.499330729166667,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,2.0470320796553705,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,9,,1.88535525903258,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,3.598535749983479,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,11,,3.1761160112974376,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,6.0323916893847604,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,13,biau2012,4.735164449279349,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,9.285565541429198,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,5,,7.184474545335723,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,16.146417872278242,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,5,,13.479417572260811,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,3.742181431702175,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,3,biau2012,2.9688482790783985,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,21.706698450971796,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,5,biau2012,19.207740495929496,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,2.865801394243777,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,9,biau2012,2.650746220049634,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,0.9237320963541666,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,0,biau2012,0.7767098958333334,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,6.422730083804524,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,15,,4.700759517676579,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,73.63238437088997,100,,2,40.0,40.0,,,20,depth_image,,7,biau2008,66.56621106878781,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,0.8993638671875,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,0,biau2012,0.7434809244791667,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,9.550181744749596,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,15,,7.7772437500521,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,7.541180311997662,,,2,40.0,40.0,,,05,depth_image,5,5,,5.236760937149899,20.20361630816342,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,1.518360547567881,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,1,,1.322778551807929,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,16.336188669077888,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,5,,13.989871583015908,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,7.883582561559257,,,2,40.0,40.0,,,05,depth_image,5,5,,5.0012691155052655,19.24636712039734,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,21.54557348750548,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,7,biau2012,18.809111023974904,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,4.559435686759558,,,2,40.0,40.0,,,10,depth_image,5,13,,2.702834671268162,10.339694775802135,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,1.386620014454564,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,1,,1.1249405033103546,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,2.1675547149790315,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,9,biau2012,1.9401942081975465,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,35.62479906473769,100,,2,40.0,40.0,,,05,depth_image,,5,biau2008,34.21703683994324,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,18.480027009289177,100,,2,40.0,40.0,,,50,depth_image,,13,biau2008,17.789108543610006,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,3.760854739976328,,,2,40.0,40.0,,,05,depth_image,5,3,,2.7056770512858077,17.158895904753532,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,75.9787328291685,100,,2,40.0,40.0,,,10,depth_image,,7,biau2008,69.05193629098514,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,2.8548691206012746,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,2,biau2012,2.651186311625999,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,2.631800055346286,,,2,40.0,40.0,,,20,depth_image,5,11,,1.8549664107485604,2.92765709709735,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,24.175806937746604,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,7,biau2012,20.793284132496826,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,7.734109728695073,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,3,,6.777010875404104,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,6.425697634794022,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,15,biau2012,4.866192971048925,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,42.22253580301037,,,2,40.0,40.0,,,01,depth_image,5,7,,30.109315482859063,81.83727313466278,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,1.5207646032488225,,,2,40.0,40.0,,,20,depth_image,5,2,,1.3488451813998288,2.183228235810859,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,1.581900402084186,,,2,40.0,40.0,,,05,depth_image,5,1,,1.2026637458950724,8.561140311490275,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,0.8558955078125,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,0,biau2012,0.7333517578125,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,21.13962489039895,,,2,40.0,40.0,,,05,depth_image,5,7,,12.4214502109941,34.45984576891478,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,3.1626176671844948,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,3,biau2012,2.4190697732622306,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,7.4077490227239515,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,5,,5.674937215251326,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,3.3145976082815505,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,3,biau2012,2.6167006065223126,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,45.2104494816909,100,,2,40.0,40.0,,,01,depth_image,,13,biau2008,41.19796850643126,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,8.612569814321645,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,3,,7.0465421635559204,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,30.246255022166807,100,,2,40.0,40.0,,,20,depth_image,,2,biau2008,29.24480950342466,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,7.817536510850505,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,5,,6.173839649152289,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,3.5019004634218875,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,11,,3.0689971314442537,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,2.012785325584406,,,2,40.0,40.0,,,50,depth_image,5,3,,1.235791042808169,1.7649051515329095,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,4.0596496338215715,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,3,biau2012,3.2596319601121237,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,78.26958205465439,100,,2,40.0,40.0,,,05,depth_image,,7,biau2008,70.87958865486594,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,24.80082963112547,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,15,biau2012,20.672679037353806,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,1.7225447665558327,,,2,40.0,40.0,,,10,depth_image,5,2,,1.5814090537153966,4.648892894727454,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,6.37685531098546,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,15,,4.7223634139428645,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,7.230598207020269,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,3,,6.590383788957583,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,0.9111174479166667,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,0,,0.7976936197916666,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,5.867338953957997,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,15,,4.225445665674678,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,2.014527027741139,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,9,,1.846635468828657,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,2.6166825727982954,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,9,biau2012,2.2673758765422285,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,45.150737980417944,100,,2,40.0,40.0,,,01,depth_image,,5,biau2008,41.35706550153111,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,6.5812717874372195,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,11,,6.29613576287167,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,1.6319298761768317,,,2,40.0,40.0,,,05,depth_image,5,1,,1.1942062742663955,8.801143767113036,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,1.6267295376245055,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,1,biau2012,1.3952218586848384,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,5.234786574784451,,,2,40.0,40.0,,,50,depth_image,5,5,,3.1948267350997086,4.496506577227575,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,2.1454100505614178,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,9,,1.8725205115297319,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,5.658753490120275,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,11,biau2012,4.669363172205947,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,6.496887831515886,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,15,biau2012,4.957141800251748,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,7.357284093968767,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,13,biau2012,6.19733705120831,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,2.7240235457363537,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,2,,2.680965615189783,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,16.127750016910174,100,,2,40.0,40.0,,,05,depth_image,,9,biau2008,16.231375133578855,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,6.093183333333333,100,,2,40.0,40.0,,,50,depth_image,,0,biau2008,5.628277604166667,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,2.9112594490336656,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,2,biau2012,2.6354269785423803,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,36.886507804408936,100,,2,40.0,40.0,,,01,depth_image,,3,biau2008,32.43638352525223,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,1.8064416881992769,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,1,biau2012,1.6979521583335535,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,14.099396147237641,100,,2,40.0,40.0,,,50,depth_image,,11,biau2008,14.129173401353672,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,75.7739067295046,100,,2,40.0,40.0,,,20,depth_image,,7,biau2008,68.06792422884457,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,23.66418660810447,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,15,biau2012,22.635714940689056,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,2.2505228942606874,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,9,biau2012,1.993868344240433,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,25.57210607555166,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,7,biau2012,22.557729292702966,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,17.962998021558192,100,,2,40.0,40.0,,,20,depth_image,,1,biau2008,17.032274856272505,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,3.406778519843912,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,3,biau2012,2.6247219495639094,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,8.161102700752593,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,5,,6.306069814773322,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,3.9821068806283257,,,2,40.0,40.0,,,01,depth_image,5,1,,3.35528066480019,40.60789906940299,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,47.36831099334996,100,,2,40.0,40.0,,,01,depth_image,,2,biau2008,45.93834724600457,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,1.8646526214353936,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,1,,1.6118468983034433,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,2.071536247272444,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,2,,1.9891782438374002,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,52.771716541978385,100,,2,40.0,40.0,,,01,depth_image,,2,biau2008,51.59954694634703,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,3.7538752229738828,,,2,40.0,40.0,,,20,depth_image,5,13,,2.2893846750193814,3.7861997857637064,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,1.8678975951619994,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,9,,1.7032578888800571,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,18.36692633715377,100,,2,40.0,40.0,,,20,depth_image,,1,biau2008,17.302602502135002,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,1.830193667307426,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,2,,1.8440603317191067,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,9.238888541666666,100,,2,40.0,40.0,,,01,depth_image,,0,biau2008,8.592891666666667,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,3.1512101341729544,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,3,,2.3217808107962923,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,2.1697934895833333,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,0,biau2012,1.9565651041666667,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,4.317025475817851,,,2,40.0,40.0,,,20,depth_image,5,13,,2.4839312359850285,5.0727054000883625,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,9.06007550392316,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,9,biau2012,9.048714883112984,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,5.914600477079968,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,13,,4.459158080542843,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,41.46818829460763,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,7,biau2012,37.959680054522366,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,2.6355849741964534,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,2,biau2012,2.486662285512985,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,9.923356752246894,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,11,biau2012,10.364092963935752,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,19.768450037022077,100,,2,40.0,40.0,,,10,depth_image,,13,biau2008,19.511120280757915,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,5.251639758353625,,,2,40.0,40.0,,,01,depth_image,5,9,,4.84815230638794,63.06732815798073,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,0.9456014322916667,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,0,,0.7935896484375,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,42.69450895261174,100,,2,40.0,40.0,,,01,depth_image,,13,biau2008,42.13501888113637,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,18.75096972603662,100,,2,40.0,40.0,,,20,depth_image,,13,biau2008,18.16897575045223,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,5.623003752692515,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,15,,3.953540369370045,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,39.937898309781104,100,,2,40.0,40.0,,,05,depth_image,,2,biau2008,39.59515464469178,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,1.2942015620670546,,,2,40.0,40.0,,,50,depth_image,5,2,,1.2050827235391695,1.6998479137681934,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,3.1211379618841546,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,3,biau2012,2.4105817572055046,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,46.36189810755516,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,7,biau2012,39.302337739935766,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,21.736722289200642,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,7,biau2012,18.940831792889686,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,24.72946536752827,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,13,biau2012,17.52834671268162,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,6.1619037259282345,,,2,40.0,40.0,,,01,depth_image,5,2,,6.058820611265697,96.06274971461187,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,25.250594115253737,100,,2,40.0,40.0,,,10,depth_image,,3,biau2008,21.698408977702247,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,6.5268546875,100,,2,40.0,40.0,,,05,depth_image,,0,biau2008,6.078271875,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,1.6228797549293155,,,2,40.0,40.0,,,10,depth_image,5,9,,1.3318362290137686,3.4199023660016428,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,10.076919388426129,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,5,biau2012,8.520919108036448,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,7.6916819651468655,,,2,40.0,40.0,,,05,depth_image,5,5,,5.054135507692882,19.92876381731272,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,22.554444322665496,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,7,,16.033365776010157,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,22.04485351036618,100,,2,40.0,40.0,,,10,depth_image,,13,biau2008,21.51714932353015,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,11.691373712187637,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,5,biau2012,10.008626484427515,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,17.777418900941466,100,,2,40.0,40.0,,,50,depth_image,,1,biau2008,16.837395340852066,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,6.81088125,100,,2,40.0,40.0,,,10,depth_image,,0,biau2008,6.422275520833334,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,2.640692907142329,,,2,40.0,40.0,,,10,depth_image,5,3,,1.6422279867072969,3.9631972320704776,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,23.910117528480544,100,,2,40.0,40.0,,,50,depth_image,,3,biau2008,20.87589488899958,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,0.8382421875,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,0,biau2012,0.7088629557291667,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,0.8662393229166667,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,0,biau2012,0.7286061197916667,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,10.839234664986117,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,5,biau2012,9.554703254537307,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,1.3935537547755492,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,1,biau2012,1.1873235046177686,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,9.103801990864033,,,2,40.0,40.0,,,01,depth_image,5,3,,6.926823595768994,50.748019768134625,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,1.6527567708333333,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,0,,1.47753984375,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,1.4038327779625461,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,1,biau2012,1.1716682404056946,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,3.657463023311525,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,11,,3.1430216015085697,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,15.80962949810606,100,,2,40.0,40.0,,,10,depth_image,,9,biau2008,15.313130911692234,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,4.096434889522752,,,2,40.0,40.0,,,20,depth_image,5,13,,2.4523944240211404,4.819761735063896,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,19.38484450726979,100,,2,40.0,40.0,,,10,depth_image,,15,biau2008,18.790898708747008,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,18.309458299676898,100,,2,40.0,40.0,,,50,depth_image,,15,biau2008,17.353796233775977,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,22.261284341663014,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,7,biau2012,20.363988161923967,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,13.843885267975152,100,,2,40.0,40.0,,,20,depth_image,,11,biau2008,14.048251927804156,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,16.7174450624726,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,5,,13.29814586600941,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,18.47060531098546,100,,2,40.0,40.0,,,05,depth_image,,13,biau2008,17.590658630721652,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,5.35116808865105,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,15,,3.9542426809546436,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,4.188275493757675,,,2,40.0,40.0,,,01,depth_image,5,1,,3.4746025483567085,40.594397929267586,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,1.4951359752353663,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,1,biau2012,1.255200079457313,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,23.5648198889376,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,7,,16.065730263649264,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,3.524811103257943,,,2,40.0,40.0,,,50,depth_image,5,13,,2.1848462729553773,3.244504463950784,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,3.0809377922381547,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,2,biau2012,2.9522705078125,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,74.49934239368697,100,,2,40.0,40.0,,,50,depth_image,,7,biau2008,67.79856131899321,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,34.82380204003879,100,,2,40.0,40.0,,,05,depth_image,,2,biau2008,33.48953428224886,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,76.45669388426128,100,,2,40.0,40.0,,,10,depth_image,,7,biau2008,69.26489095526178,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,3.090209870635449,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,3,,2.1799439565081506,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,18.844308568699685,100,,2,40.0,40.0,,,05,depth_image,,1,biau2008,17.564055580500604,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,3.6322240382673665,,,2,40.0,40.0,,,50,depth_image,5,13,,2.208115814723118,3.21795130292345,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,1.8158299479166666,,,2,40.0,40.0,,,01,depth_image,5,0,,1.5247795572916667,13.348227083333333,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,9.450380948774907,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,13,,7.615342694709113,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,6.015382042609047,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,13,,4.502595635248122,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,8.587975049355776,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,2,biau2012,8.495335130386701,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,1.8525232092126624,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,9,,1.6782707775834813,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,24.06866770232283,100,,2,40.0,40.0,,,20,depth_image,,3,biau2008,20.813579849004267,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,1.8413052909818046,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,9,,1.838119126946277,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,2.414984897101596,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,9,biau2012,2.0785352581935723,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,2.018129724516833,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,2,,1.988195968000856,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,54.331995532003326,100,,2,40.0,40.0,,,01,depth_image,,2,biau2008,52.2642604880137,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,6.7050960049811525,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,15,biau2012,5.040300597694251,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,18.443465603123318,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,13,biau2012,17.024656971849183,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,9.699418585083468,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,13,,7.844520302431624,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,6.923377970180399,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,15,biau2012,5.2809741290919545,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,2.131466015625,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,0,biau2012,1.9500864583333333,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,2.5067615917426647,,,2,40.0,40.0,,,50,depth_image,5,11,,1.7733633132134559,2.476872663905445,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,3.2408640331409972,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,3,,2.3913579726918455,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,4.692674755253104,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,1,biau2012,4.929739155507426,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,4.3305378249079,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,1,,3.5565627118494847,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,6.264036355582347,,,2,40.0,40.0,,,10,depth_image,5,5,,4.0624258953245205,8.84921682444544,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,3.1620969494377866,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,3,biau2012,2.4287844465117643,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,1.2281441296333875,,,2,40.0,40.0,,,50,depth_image,5,9,,1.0286895086506107,1.443939383903417,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,42.409679599590824,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,7,biau2012,39.202951116588245,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,4.8145192101176315,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,11,biau2012,4.162471167121258,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,5.616274569197631,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,13,biau2012,4.408128475087737,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,11.166586732633279,,,2,40.0,40.0,,,01,depth_image,5,15,,8.732444294395679,295.18860296262955,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,19.120614145799678,100,,2,40.0,40.0,,,10,depth_image,,15,biau2008,18.164026225189854,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,6.918361057821755,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,15,biau2012,5.140247142821417,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,0.7876754557291666,,,2,40.0,40.0,,,05,depth_image,5,0,,0.6381668619791667,3.163425,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,4.978920028103123,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,13,,3.8388663815740114,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,21.245365929590736,100,,2,40.0,40.0,,,05,depth_image,,15,biau2008,20.244116837972342,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,0.8947868489583334,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,0,,0.7882264973958333,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,8.53632133201812,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,5,,6.284312215251326,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,0.6377216796875,,,2,40.0,40.0,,,20,depth_image,5,0,,0.4631285481770833,0.7287460286458334,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,18.39376766962843,100,,2,40.0,40.0,,,20,depth_image,,13,biau2008,17.560405048307366,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,22.20742912465293,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,7,biau2012,19.6846221711853,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,4.4044151054057625,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,11,biau2012,3.748740139997306,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,8.236971745762093,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,5,,6.437309195048174,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,5.670264663707438,,,2,40.0,40.0,,,20,depth_image,5,5,,3.668390621498992,6.148934643177235,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,24.386840693889628,100,,2,40.0,40.0,,,20,depth_image,,3,biau2008,21.243893267700003,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,20.499246492766332,,,2,40.0,40.0,,,05,depth_image,5,7,,12.550825304354321,34.26074576144596,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,5.128414024636511,,,2,40.0,40.0,,,05,depth_image,5,15,,3.3399221934628756,52.81848267353556,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,0.6908472005208334,,,2,40.0,40.0,,,20,depth_image,5,0,,0.4955504557291667,0.877149609375,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,74.26033903258805,100,,2,40.0,40.0,,,50,depth_image,,7,biau2008,67.1477378818433,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,4.019056378735864,,,2,40.0,40.0,,,50,depth_image,5,15,,2.275106076141413,3.3045479364126673,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,25.08658131750259,100,,2,40.0,40.0,,,10,depth_image,,3,biau2008,21.394061257776865,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,16.530633549762094,100,,2,40.0,40.0,,,05,depth_image,,11,biau2008,16.74120702427855,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,5.087060441186417,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,9,,5.033533812009291,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,2.349705815831304,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,9,biau2012,2.185531091858093,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,5.488713524838449,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,15,,3.952206863063829,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,18.330288920725884,100,,2,40.0,40.0,,,10,depth_image,,1,biau2008,16.802798394125883,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,0.6153112630208334,,,2,40.0,40.0,,,20,depth_image,5,0,,0.45197516276041666,0.6887006510416667,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,3.4927974966131377,,,2,40.0,40.0,,,05,depth_image,5,11,,2.6701402919486816,15.41155567060646,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,5.668463078890684,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,15,,4.05955242745559,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,1.500554971048233,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,1,,1.3130005975806238,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,1.4679870313992358,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,1,,1.2128786052930456,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,18.62838878231018,100,,2,40.0,40.0,,,20,depth_image,,13,biau2008,18.102524987287534,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,1.7380353919355385,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,9,,1.6011550706974362,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,7.231147155035686,,,2,40.0,40.0,,,01,depth_image,5,11,,6.529850447856686,67.15823568037176,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,5.256826997509424,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,13,,3.8522295787797702,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,8.511924895665052,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,15,biau2012,6.38173916939672,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,16.98533010983763,100,,2,40.0,40.0,,,50,depth_image,,1,biau2008,15.93329107348811,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,8.747454280964256,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,2,biau2012,8.204208583047945,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,3.6154727724145586,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,3,biau2012,2.8531219173332554,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,3.123315035970558,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,3,,2.1947398412396106,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,3.527758994951176,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,3,,2.543437521365017,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,1.339317560163392,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,1,,1.1217039521759418,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,21.624234316101237,100,,2,40.0,40.0,,,10,depth_image,,13,biau2008,20.85485907920074,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,2.8390663423905513,,,2,40.0,40.0,,,05,depth_image,5,2,,2.5582818854345035,28.03722308433219,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,0.7783189453125,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,0,,0.656427734375,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,6.135853125,100,,2,40.0,40.0,,,20,depth_image,,0,biau2008,5.6901765625,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,11.933500703273419,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,5,biau2012,10.188361248039435,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,4.149253405610528,,,2,40.0,40.0,,,50,depth_image,5,15,,2.3099140033010728,3.3395559285934597,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,3.5128912445479776,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,11,,3.026428911169478,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,5.806600132101508,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,13,,4.409175169430065,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,1.3571537833435667,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,1,,1.135937967719641,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,7.5210859375,100,,2,40.0,40.0,,,05,depth_image,,0,biau2008,6.960256770833333,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,10.91691326903405,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,5,biau2012,9.351456302748526,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,11.468779449380722,,,2,40.0,40.0,,,01,depth_image,5,13,,8.231768032944041,227.9726577804453,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,7.874110207996769,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,15,biau2012,6.04891693967206,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,3.2429495048268975,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,3,,2.332777995497475,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,4.437073028185303,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,11,biau2012,3.810908930194969,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,1.9730246823679538,,,2,40.0,40.0,,,50,depth_image,5,3,,1.252040435431256,1.7631774846904391,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,9.867154391348823,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,5,biau2012,8.60475075154978,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,22.08188361304407,100,,2,40.0,40.0,,,05,depth_image,,1,biau2008,21.089890212443763,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,1.7054874577875563,,,2,40.0,40.0,,,05,depth_image,5,1,,1.3867019327276089,12.359756741765933,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,2.247487428347534,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,2,,2.229898809842323,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,19.267168525719743,100,,2,40.0,40.0,,,20,depth_image,,1,biau2008,18.13476268455667,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,36.10548872935847,100,,2,40.0,40.0,,,10,depth_image,,5,biau2008,33.93376559115692,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,6.547481124438277,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,11,,6.437798325588443,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,17.686688392149087,100,,2,40.0,40.0,,,05,depth_image,,11,biau2008,17.403311992793885,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,3.6918430313243458,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,11,,3.2401947166380443,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,17.87812862430072,100,,2,40.0,40.0,,,10,depth_image,,1,biau2008,16.865311050069113,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,14.581334258524981,100,,2,40.0,40.0,,,10,depth_image,,11,biau2008,14.619617511869885,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,15.989108395440596,,,2,40.0,40.0,,,01,depth_image,5,5,,12.81963505489581,69.38827582343716,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,3.766738895635078,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,11,,3.2386481062901975,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,25.4901107883969,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,7,,17.299202003510345,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,1.3014780019784902,,,2,40.0,40.0,,,20,depth_image,5,9,,1.141855153604642,1.7871340932976534,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,5.302412535339257,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,13,,3.9334301877276783,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,9.829743898874762,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,5,biau2012,8.260096324408096,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,1.7490708732006413,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,1,,1.524119751635368,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,50.51695847187587,100,,2,40.0,40.0,,,01,depth_image,,2,biau2008,51.89732270262557,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,1.403583340795129,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,1,,1.2090163415740032,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,4.9134919182485195,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,13,,3.6619177274280807,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,4.50408049683755,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,3,biau2012,3.8200940427007333,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,4.07041616566039,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,1,,3.591669197855313,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,2.433766707143801,,,2,40.0,40.0,,,50,depth_image,5,11,,1.7749321532898945,2.50523963910496,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,5.405916590939688,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,13,,4.0435576458182245,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,0.7951248697916666,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,0,,0.6618934244791667,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,41.114546160454665,100,,2,40.0,40.0,,,01,depth_image,,11,biau2008,42.17280365020036,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,39.300302316235566,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,7,,31.02632524833819,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,4.163491225135474,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,11,,3.375570869953194,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,6.082091145833333,100,,2,40.0,40.0,,,50,depth_image,,0,biau2008,5.6670109375,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,7.38805736701739,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,5,,5.568487307677945,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,3.2420409939525077,,,2,40.0,40.0,,,05,depth_image,5,3,,2.1275810466660805,12.169438014591696,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,1.3970858751437365,,,2,40.0,40.0,,,20,depth_image,5,9,,1.1916265930106245,1.9894331951178585,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,7.6918823295703636,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,5,,5.839313638994697,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,4.942433297152665,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,13,,3.7256379156559216,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,6.962456425125562,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,11,,6.084844428730174,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,2.7381676018287613,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,2,,2.6790587542808217,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,16.480744597199674,100,,2,40.0,40.0,,,20,depth_image,,9,biau2008,16.203159084686785,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,3.881293574874438,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,11,,3.5438793796511434,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,1.5002739544958386,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,1,biau2012,1.3078428880202142,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,37.10806663743972,100,,2,40.0,40.0,,,20,depth_image,,5,biau2008,34.60296698782583,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,2.661017811374342,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,2,biau2012,2.4407281744970035,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,4.159209401436076,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,1,,3.5335088107375223,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,36.94508953311166,100,,2,40.0,40.0,,,05,depth_image,,2,biau2008,34.845145726312786,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,3.4421497075733547,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,11,,2.9322356319661917,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,10.020627831360514,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,5,biau2012,9.012455420494435,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,5.439467581119482,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,11,biau2012,4.752207714583965,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,5.872365858070813,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,13,,4.566231942047832,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,5.103203269561194,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,11,biau2012,4.69547271189009,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,7.8081684750840274,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,5,,5.804637902382553,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,0.8948479166666666,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,0,,0.7874069010416667,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,1.5339606305004094,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,1,,1.343534436271273,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,0.7789232421875,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,0,,0.6533323567708333,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,21.31728552436726,100,,2,40.0,40.0,,,05,depth_image,,13,biau2008,20.371306091146288,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,3.2955520811686063,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,2,biau2012,3.205958814925799,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,29.760014892972535,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,15,biau2012,23.270863030484907,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,5.281936801628971,,,2,40.0,40.0,,,10,depth_image,5,15,,3.2049218079209076,34.66561215728445,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,10.272403140070145,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,5,biau2012,8.590087945328255,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,25.047911643285108,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,7,biau2012,22.15746601687953,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,1.6108329427083334,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,0,,1.4537837239583333,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,22.459416359667078,100,,2,40.0,40.0,,,05,depth_image,,1,biau2008,21.206619828671545,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,0.862543359375,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,0,biau2012,0.7854380859375,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,2.4400509887985726,,,2,40.0,40.0,,,50,depth_image,5,11,,1.7666972884466445,2.4724535517055597,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,21.51928724084545,100,,2,40.0,40.0,,,05,depth_image,,13,biau2008,21.512516567884564,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,3.330222428049828,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,11,,2.927005463514833,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,14.550940267314301,100,,2,40.0,40.0,,,10,depth_image,,11,biau2008,14.674717774522678,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,44.747227551157785,100,,2,40.0,40.0,,,01,depth_image,,15,biau2008,41.065508790356866,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,25.29935086551265,100,,2,40.0,40.0,,,10,depth_image,,3,biau2008,22.169191401252114,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,7.4868101983779045,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,5,,5.689244085629995,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,21.92454195893614,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,7,,14.74270623272836,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,7.816893627742532,,,2,40.0,40.0,,,01,depth_image,5,11,,6.44615038977001,67.62888928174563,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,5.641972750438404,,,2,40.0,40.0,,,20,depth_image,5,5,,3.440485193068937,5.498335854059302,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,2.711609377164727,,,2,40.0,40.0,,,05,depth_image,5,2,,2.5243510764483448,28.018626034531962,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,2.644060671587527,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,9,biau2012,2.3462482557472026,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,10.982372497442642,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,5,biau2012,9.764244435730824,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,15.26503817769984,,,2,40.0,40.0,,,50,depth_image,5,7,,8.02614027840018,11.584460658002838,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,2.335478283110119,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,9,biau2012,2.002915413674942,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,14.25880997224425,100,,2,40.0,40.0,,,20,depth_image,,11,biau2008,14.577226866350136,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,4.101514242583962,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,3,biau2012,3.2386145824176897,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,95.97172292854012,100,,2,40.0,40.0,,,01,depth_image,,7,biau2008,86.57364254238554,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,1.1345561617376176,,,2,40.0,40.0,,,20,depth_image,5,1,,0.7971950440426825,1.3173177874329784,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,19.337412072563275,100,,2,40.0,40.0,,,10,depth_image,,15,biau2008,18.572308917064714,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,6.2081619791666665,100,,2,40.0,40.0,,,20,depth_image,,0,biau2008,5.750517708333334,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,4.422125916931007,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,11,biau2012,3.9447103242751793,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,27.983959429343855,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,7,biau2012,23.4617806594966,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,1.2371945071530033,,,2,40.0,40.0,,,50,depth_image,5,9,,1.037612934848846,1.4542118461259925,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,1.0038475260416666,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,0,biau2012,0.8670803385416667,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,30.973886669625685,100,,2,40.0,40.0,,,05,depth_image,,3,biau2008,26.67769345717718,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,1.3981703410680175,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,1,biau2012,1.1730327436764305,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,3.42103990095493,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,11,,3.042007347122605,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,74.37066619172877,100,,2,40.0,40.0,,,20,depth_image,,7,biau2008,67.06495537381433,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,2.557944293662067,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,9,biau2012,2.235049242022803,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,7.652258793830448,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,3,,6.4136560305507535,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,17.166378576856992,100,,2,40.0,40.0,,,05,depth_image,,11,biau2008,16.497539734653333,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,2.279634550020292,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,9,biau2012,2.066281054323539,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,7.135842105041734,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,15,biau2012,5.516280812097265,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,52.903777881684675,100,,2,40.0,40.0,,,01,depth_image,,2,biau2008,52.800678688641554,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,10.697871233148295,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,11,biau2012,9.414602064181567,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,2.0421717245514683,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,2,,1.9907991592198202,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,34.613938244666116,100,,2,40.0,40.0,,,05,depth_image,,2,biau2008,33.11804589397831,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,17.111980232637467,100,,2,40.0,40.0,,,50,depth_image,,1,biau2008,16.172375047322223,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,2.1111403349265725,,,2,40.0,40.0,,,05,depth_image,5,2,,2.0530975202447204,19.78072158604452,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,34.16553868917141,100,,2,40.0,40.0,,,50,depth_image,,5,biau2008,31.95329654940623,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,5.3606544704159935,,,2,40.0,40.0,,,05,depth_image,5,13,,3.7962144988788022,61.98309867373563,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,5.723288885803716,,,2,40.0,40.0,,,05,depth_image,5,13,,3.72754791140454,61.74496711431215,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,19.295522432014,100,,2,40.0,40.0,,,20,depth_image,,15,biau2008,17.926490692808496,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,7.86009625710415,,,2,40.0,40.0,,,01,depth_image,5,11,,6.123583611139172,67.18293093578475,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,4.118077029062332,,,2,40.0,40.0,,,50,depth_image,5,15,,2.2798005706021125,3.287617433999383,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,4.362632311860528,,,2,40.0,40.0,,,10,depth_image,5,13,,2.644305753536566,9.04752065254541,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,36.48833962124575,100,,2,40.0,40.0,,,01,depth_image,,3,biau2008,31.4138562512819,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,2.382439419304654,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,9,,2.1421658486341837,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,1.2602505238639512,,,2,40.0,40.0,,,50,depth_image,5,2,,1.165877250775899,1.628417272001641,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,34.63032250109601,100,,2,40.0,40.0,,,10,depth_image,,5,biau2008,32.64447961012772,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,29.77408220035173,100,,2,40.0,40.0,,,01,depth_image,,9,biau2008,28.98992969998852,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,0.7859368489583334,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,0,,0.6611977864583334,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,4.662435153978324,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,11,biau2012,3.949431445095464,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,17.239894655358103,100,,2,40.0,40.0,,,20,depth_image,,13,biau2008,16.703853752469552,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,13.729545623513085,100,,2,40.0,40.0,,,20,depth_image,,11,biau2008,13.786724037781594,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,7.072430226002962,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,15,biau2012,5.19868071706638,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,23.68405213356715,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,7,biau2012,20.474601351856002,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,1.3017319710705875,,,2,40.0,40.0,,,50,depth_image,5,2,,1.1798425961847174,1.6638366141820062,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,5.7860129114499195,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,13,biau2012,4.430029342869766,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,3.763096598780826,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,2,biau2012,3.462988448469606,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,7.933177037666228,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,5,,5.991896332810516,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,2.004128645833333,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,0,biau2012,1.9340993489583334,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,89.6208077597545,100,,2,40.0,40.0,,,01,depth_image,,7,biau2008,82.56470796922846,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,5.410882709100832,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,1,biau2012,4.9649006673533895,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,13.679163981958762,100,,2,40.0,40.0,,,50,depth_image,,11,biau2008,13.834951762804323,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,0.7874875651041666,,,2,40.0,40.0,,,05,depth_image,5,0,,0.6129952473958333,3.1217244791666667,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,2.8195791987046275,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,2,biau2012,2.627416602008419,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,6.871272023929725,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,13,biau2012,5.509612499062195,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,73.59976892444834,100,,2,40.0,40.0,,,10,depth_image,,7,biau2008,66.91850586302188,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,2.1985703505478895,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,9,biau2012,1.9620921705128544,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,78.4921452579278,100,,2,40.0,40.0,,,05,depth_image,,7,biau2008,71.1504593322877,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,19.811358322373227,,,2,40.0,40.0,,,10,depth_image,5,7,,12.011707371723055,30.770256833968183,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,6.966937811322024,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,15,biau2012,5.514879314944023,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,1.0024120254297995,,,2,40.0,40.0,,,50,depth_image,5,1,,0.7027287451687312,1.0050012986098271,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,5.513997921715132,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,15,,3.972873475546219,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,3.3745957357782217,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,3,biau2012,2.642017236074892,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,24.99083689536753,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,7,,16.1997616980357,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,5.598598630183091,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,13,,4.58121858353965,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,3.3692312338917527,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,11,,2.8993232691854396,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,1.4674316812136325,,,2,40.0,40.0,,,20,depth_image,5,2,,1.3494545575146262,2.2126225162314497,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,3.1848105881972186,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,3,,2.319127123072265,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,33.14629913780506,100,,2,40.0,40.0,,,10,depth_image,,5,biau2008,31.133225035476883,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,16.56501221760011,100,,2,40.0,40.0,,,05,depth_image,,9,biau2008,15.975943662842559,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,22.18306115738711,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,7,biau2012,19.804443012921055,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,9.089347916666666,100,,2,40.0,40.0,,,01,depth_image,,0,biau2008,8.894355208333334,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,6.7363333333333335,100,,2,40.0,40.0,,,05,depth_image,,0,biau2008,6.3138484375,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,0.8779620442708334,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,0,biau2012,0.7485328776041666,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,21.504648911296215,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,7,,14.627885997834042,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,9.345415993537964,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,13,,8.305928072456881,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,7.578026660103662,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,15,biau2012,5.841683963954952,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,22.13320409542598,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,7,,15.276727864291583,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,3.5044916962568426,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,3,,2.563395194214109,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,23.29412355691948,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,5,biau2012,18.952515824557473,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,34.48046132909543,100,,2,40.0,40.0,,,05,depth_image,,5,biau2008,32.762624635895136,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,0.8501787109375,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,0,,0.7014613932291667,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,8.638561778739458,,,2,40.0,40.0,,,01,depth_image,5,3,,6.541851626671355,51.06096477091818,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,7.649185303917609,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,13,biau2012,5.948228486758197,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,1.798332049217059,,,2,40.0,40.0,,,10,depth_image,5,9,,1.5526219265824126,5.307607260507467,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,19.218121045368875,100,,2,40.0,40.0,,,20,depth_image,,15,biau2008,17.806230775001875,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,1.5332208467645654,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,1,,1.3269295636230773,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,2.0091942708333335,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,0,biau2012,1.946227734375,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,2.649732547970352,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,2,biau2012,2.420012173587329,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,1.3151974391117478,,,2,40.0,40.0,,,10,depth_image,5,1,,0.90927270696319,2.501830434572075,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,0.5830583984375,,,2,40.0,40.0,,,50,depth_image,5,0,,0.4234763671875,0.5827346354166667,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,6.682355298364297,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,13,biau2012,5.183145980777086,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,18.93473175821217,100,,2,40.0,40.0,,,10,depth_image,,13,biau2008,18.797159076699927,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,28.140710277664073,100,,2,40.0,40.0,,,01,depth_image,,1,biau2008,27.836073620172034,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,7.783291259801746,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,3,,6.503990985183666,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,3.2588689617546973,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,3,biau2012,2.591758780411576,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,5.319578972124799,,,2,40.0,40.0,,,50,depth_image,5,5,,3.220200292684293,4.499299214840541,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,14.619981661379857,100,,2,40.0,40.0,,,10,depth_image,,11,biau2008,14.807128034818332,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,34.26610450460324,100,,2,40.0,40.0,,,50,depth_image,,5,biau2008,31.94011875420121,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,6.007358854166666,100,,2,40.0,40.0,,,20,depth_image,,0,biau2008,5.591566145833333,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,0.8954459635416666,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,0,biau2012,0.788590625,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,3.5525529039983725,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,3,,2.5536846413607197,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,0.8098692708333334,,,2,40.0,40.0,,,05,depth_image,5,0,,0.6330319010416666,3.22296875,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,30.448737042272484,100,,2,40.0,40.0,,,01,depth_image,,15,biau2008,29.600057518693575,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,0.6619256510416667,,,2,40.0,40.0,,,10,depth_image,5,0,,0.50305556640625,1.09619453125,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,2.1730906295459267,,,2,40.0,40.0,,,05,depth_image,5,2,,2.066862620175157,19.220493543093607,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,10.860032606313021,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,5,biau2012,9.25273370397341,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,2.484935690919905,,,2,40.0,40.0,,,20,depth_image,5,11,,1.8661181053641782,2.900571817018554,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,17.45478043255882,,,2,40.0,40.0,,,01,depth_image,5,5,,13.460801544178057,70.26020894017476,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,5.634881318995692,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,15,,4.154661983894766,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,1.4149018187593805,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,1,biau2012,1.170781636556527,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,26.470613217886893,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,7,,17.816859922324298,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,18.636355125675873,,,2,40.0,40.0,,,01,depth_image,5,5,,13.78621793076406,70.02063260885802,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,30.122778990024937,100,,2,40.0,40.0,,,50,depth_image,,2,biau2008,28.265344071061644,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,15.770751953125,100,,2,40.0,40.0,,,05,depth_image,,9,biau2008,15.698036722041174,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,3.141037185470779,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,9,biau2012,3.071484281853589,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,0.6730130208333334,,,2,40.0,40.0,,,10,depth_image,5,0,,0.5118629231770834,1.0792750651041667,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,11.824898189283791,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,15,,8.201684818399313,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,12.928154821349311,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,3,biau2012,9.947474410813873,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,16.48173701298701,100,,2,40.0,40.0,,,10,depth_image,,9,biau2008,16.006383082072613,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,4.170764337641357,,,2,40.0,40.0,,,50,depth_image,5,15,,2.290771063095506,3.300113682780237,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,20.99565249159725,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,7,biau2012,18.759556585629994,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,6.768511039310717,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,15,,4.702480910462567,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,6.373083333333334,100,,2,40.0,40.0,,,20,depth_image,,0,biau2008,5.8839984375,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,2.4100855976753217,,,2,40.0,40.0,,,20,depth_image,5,3,,1.4446450721282975,2.3485270652035903,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,20.53223495702006,100,,2,40.0,40.0,,,10,depth_image,,1,biau2008,19.181591875544754,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,5.9069098958333335,100,,2,40.0,40.0,,,10,depth_image,,0,biau2008,5.4465390625,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,32.46913748614575,100,,2,40.0,40.0,,,10,depth_image,,2,biau2008,30.71195419520548,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,29.35292800859599,100,,2,40.0,40.0,,,01,depth_image,,1,biau2008,27.813585659825854,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,6.826947930366798,,,2,40.0,40.0,,,10,depth_image,5,5,,4.624697454533572,13.11253290947793,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,3.0083707999357414,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,9,biau2012,2.707572154660025,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,39.37344651575677,100,,2,40.0,40.0,,,01,depth_image,,3,biau2008,34.387910574584666,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,5.381056846090872,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,1,biau2012,5.084394231531127,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,55.269837790442786,100,,2,40.0,40.0,,,01,depth_image,,5,biau2008,52.71292665621032,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,1.8326454327736066,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,9,,1.6170172835580991,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,0.868012890625,,,2,40.0,40.0,,,05,depth_image,5,0,,0.6320404947916667,3.1310927083333335,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,1.4003955551149543,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,1,,1.213329129359147,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,7.582856112085342,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,5,,5.878754247890059,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,39.05301494227678,100,,2,40.0,40.0,,,05,depth_image,,5,biau2008,36.91606682724625,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,33.638643047639924,100,,2,40.0,40.0,,,20,depth_image,,5,biau2008,31.547497012472924,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,3.587456019289096,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,3,biau2012,2.8240444343520172,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,1.745919760171469,,,2,40.0,40.0,,,10,depth_image,5,9,,1.4660873925849385,5.240595386340955,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,0.83291015625,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,0,biau2012,0.6977751302083334,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,1.8710520438924136,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,1,,1.5590185150946885,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,5.001369396203554,,,2,40.0,40.0,,,10,depth_image,5,15,,2.739854254716116,9.66227461424963,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,0.997929751458248,,,2,40.0,40.0,,,50,depth_image,5,1,,0.706130167476647,1.043960625159575,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,1.826605496891452,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,2,,1.8630223383097888,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,9.750403721598781,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,2,biau2012,9.095277829801656,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,1.5299593758527767,,,2,40.0,40.0,,,05,depth_image,5,1,,1.2078455292605408,8.790441791465271,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,4.634848747687021,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,11,biau2012,3.9571174066404016,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,15.864258869385823,100,,2,40.0,40.0,,,50,depth_image,,9,biau2008,15.600290120022256,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,1.5172470555160984,,,2,40.0,40.0,,,10,depth_image,5,9,,1.3360678359784155,3.550313413524804,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,1.9993198698133139,,,2,40.0,40.0,,,10,depth_image,5,2,,1.7588319821989156,7.201870852953767,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,1.5654594124137582,,,2,40.0,40.0,,,10,depth_image,5,9,,1.333842947698911,3.518101038603185,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,18.456093076871298,100,,2,40.0,40.0,,,50,depth_image,,13,biau2008,17.77705045806554,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,33.49841763480929,100,,2,40.0,40.0,,,10,depth_image,,5,biau2008,31.71634364030174,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,5.514877196082391,,,2,40.0,40.0,,,05,depth_image,5,15,,3.2840394482373436,54.535553221463644,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,3.2807451754142622,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,3,,2.522758779190718,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,19.253642028544373,100,,2,40.0,40.0,,,05,depth_image,,9,biau2008,18.707199569015003,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,3.895379655829265,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,3,,3.063721773760341,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,22.897920320035073,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,7,,15.406203319889462,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,7.99677989825369,,,2,40.0,40.0,,,05,depth_image,5,5,,5.034980324333408,20.133631152438568,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,6.582266319163974,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,15,biau2012,4.915728340877452,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,0.6955216145833333,,,2,40.0,40.0,,,10,depth_image,5,0,,0.5049146809895834,1.1000290364583334,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,2.0836301019936383,,,2,40.0,40.0,,,50,depth_image,5,3,,1.258180054596775,1.8132615102503247,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,34.00332496279762,100,,2,40.0,40.0,,,01,depth_image,,9,biau2008,34.38313947840218,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,3.124062542275433,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,9,biau2012,2.9863266588064894,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,5.173389539579968,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,13,,3.952919855202941,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,15.05466636228355,100,,2,40.0,40.0,,,50,depth_image,,9,biau2008,14.886694221445037,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,15.534268595645186,,,2,40.0,40.0,,,20,depth_image,5,7,,8.763554153596235,14.077590512734334,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,5.772002368571621,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,15,,4.303969102458299,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,5.264576939938624,,,2,40.0,40.0,,,50,depth_image,5,5,,3.212788366382852,4.61073660047427,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,10.44714887924071,,,2,40.0,40.0,,,01,depth_image,5,13,,8.604707988429572,224.48232342177874,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,29.007215035328347,100,,2,40.0,40.0,,,50,depth_image,,2,biau2008,27.743957798230593,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,8.872341032807249,,,2,40.0,40.0,,,05,depth_image,5,5,,6.009616102770932,26.527947382179402,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,18.419892294310273,100,,2,40.0,40.0,,,10,depth_image,,1,biau2008,17.34314554114612,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,18.601604570543888,100,,2,40.0,40.0,,,20,depth_image,,13,biau2008,17.672133026566968,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,43.212708241999124,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,7,,31.20289976846665,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,11.386133333333333,100,,2,40.0,40.0,,,01,depth_image,,0,biau2008,10.694565625,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,17.555351162829833,100,,2,40.0,40.0,,,50,depth_image,,13,biau2008,16.971127074632587,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,21.34184339836329,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,7,biau2012,19.121075369706475,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,1.5101508401981854,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,1,biau2012,1.254313613172746,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,0.6843724609375,,,2,40.0,40.0,,,10,depth_image,5,0,,0.5056598958333334,1.0819477213541666,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,2.3359440017476696,,,2,40.0,40.0,,,20,depth_image,5,3,,1.6051245824665241,3.0857213318097023,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,3.8964603907752626,,,2,40.0,40.0,,,05,depth_image,5,3,,2.5639070389795577,16.712475704923477,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,4.974348537627894,,,2,40.0,40.0,,,05,depth_image,5,13,,3.1505153237302124,41.92437125399088,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,4.0932159670335215,,,2,40.0,40.0,,,20,depth_image,5,13,,2.483961193637932,5.017204028809363,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,4.43281597081987,,,2,40.0,40.0,,,05,depth_image,5,13,,3.304988444161019,41.261680879619206,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,3.5327174143633973,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,2,biau2012,3.0318946315817636,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,6.350516936824605,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,2,,6.380202759346461,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,2.2933220140861743,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,9,biau2012,1.9928849941269462,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,1.0052516276041668,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,0,biau2012,0.8906110026041667,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,11.765710534102677,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,3,biau2012,10.329481525974977,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,3.2264327540131674,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,3,,2.345419828689189,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,5.204133115407916,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,13,,3.870575124415435,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,93.474225485898,100,,2,40.0,40.0,,,01,depth_image,,7,biau2008,87.63509223989843,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,2.5089874056178996,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,2,biau2012,2.30390797793593,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,17.821194057852367,100,,2,40.0,40.0,,,50,depth_image,,1,biau2008,16.810077212258875,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,2.447688724639836,,,2,40.0,40.0,,,20,depth_image,5,11,,1.886274023891302,2.9013526197932453,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,2.2893000350886092,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,9,,2.212006199825133,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,25.693917369433347,100,,2,40.0,40.0,,,50,depth_image,,3,biau2008,22.3413616963091,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,4.435738418583135,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,11,biau2012,3.8434458867899113,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,6.697454497436963,,,2,40.0,40.0,,,01,depth_image,5,2,,6.335021693956906,95.89640410958904,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,1.907203178901177,,,2,40.0,40.0,,,05,depth_image,5,9,,1.7119076716212278,12.88185999169824,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,0.9882541015625,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,0,biau2012,0.8620755859375,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,1.9300130208333333,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,1,biau2012,1.6338433403326202,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,52.421941217302354,100,,2,40.0,40.0,,,01,depth_image,,5,biau2008,51.55125942938233,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,23.9415208418611,100,,2,40.0,40.0,,,01,depth_image,,1,biau2008,23.51746079959149,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,1.3619258681266202,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,1,biau2012,1.1804170738578836,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,3.3284843378271214,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,11,,2.9009677429538336,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,15.57470280370671,100,,2,40.0,40.0,,,20,depth_image,,9,biau2008,15.204524680073126,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,2.38860570165705,,,2,40.0,40.0,,,20,depth_image,5,3,,1.4299338844286873,2.3703756946682684,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,2.1611566244977833,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,2,,2.1770981043985445,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,31.578049273021,100,,2,40.0,40.0,,,01,depth_image,,13,biau2008,31.07379690065938,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,21.968192565293485,100,,2,40.0,40.0,,,05,depth_image,,15,biau2008,20.659405973608088,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,1.5762427620582617,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,1,biau2012,1.3714850868968067,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,5.036388391054119,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,13,,3.623956171172298,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,2.3094899470074814,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,2,,2.2464808633882707,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,3.3504456442336146,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,3,,2.5072213757605946,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,18.88645160204631,100,,2,40.0,40.0,,,20,depth_image,,15,biau2008,17.98071664957778,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,11.031823211160473,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,15,,8.38468804444778,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,5.622011939620355,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,13,biau2012,4.270634570818849,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,17.330820500876808,,,2,40.0,40.0,,,10,depth_image,5,7,,9.98150300619912,19.877446037792218,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,1.6920092033617424,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,9,,1.5715335459555415,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,50.80852239514833,100,,2,40.0,40.0,,,01,depth_image,,5,biau2008,47.37673183210098,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,4.172578103964728,,,2,40.0,40.0,,,10,depth_image,5,13,,2.4830371954218453,8.449869645134669,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,14.496521788758116,100,,2,40.0,40.0,,,10,depth_image,,9,biau2008,14.649639226699874,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,5.60467624612951,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,15,,4.0752181959136715,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,26.304106099275042,100,,2,40.0,40.0,,,05,depth_image,,3,biau2008,22.890699014523328,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,15.736156200436161,100,,2,40.0,40.0,,,05,depth_image,,11,biau2008,16.204059963969424,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,22.301774114835755,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,13,biau2012,17.82329048607464,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,42.97228463393249,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,7,,33.28364935768168,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,89.82704040625457,100,,2,40.0,40.0,,,01,depth_image,,7,biau2008,80.49312868772873,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,16.5508990397735,100,,2,40.0,40.0,,,10,depth_image,,1,biau2008,15.595448922814153,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,33.729756158455395,100,,2,40.0,40.0,,,01,depth_image,,3,biau2008,31.37631730590798,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,9.858345206780651,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,5,biau2012,8.426496330943312,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,25.136035455940377,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,7,,17.650850278213458,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,2.4941353405708875,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,9,biau2012,2.1811446548587377,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,11.48333622455723,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,11,biau2012,10.531961351314948,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,3.372206354910124,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,11,,2.9041185767922686,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,2.23966424000762,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,2,,2.2221654604559076,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,3.8073826442178245,,,2,40.0,40.0,,,50,depth_image,5,13,,2.176979002550829,3.1659388259517676,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,20.81605746748502,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,5,biau2012,19.186341166255882,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,21.537419645261174,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,13,biau2012,17.887227932411367,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,15.11552501860119,100,,2,40.0,40.0,,,20,depth_image,,9,biau2008,15.007490351411741,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,21.19537981287022,100,,2,40.0,40.0,,,05,depth_image,,15,biau2008,19.79625044806229,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,5.431223462694951,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,11,biau2012,5.023967593527966,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,44.04629675522072,100,,2,40.0,40.0,,,01,depth_image,,11,biau2008,43.691711283968075,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,5.675643468968767,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,13,biau2012,4.663916293628763,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,45.90795338301914,,,2,40.0,40.0,,,01,depth_image,5,7,,32.11752651430279,82.08638621256254,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,16.782038818392685,100,,2,40.0,40.0,,,50,depth_image,,1,biau2008,15.904967072537264,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,1.0277747395833334,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,0,biau2012,0.8784574869791667,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,2.458892161711986,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,9,biau2012,2.273994791528672,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,5.677005699254713,,,2,40.0,40.0,,,20,depth_image,5,5,,3.5187750322092763,5.604907713421466,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,6.7296187710068684,,,2,40.0,40.0,,,10,depth_image,5,5,,4.146205607214878,8.823585942751512,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,5.085810673701299,,,2,40.0,40.0,,,01,depth_image,5,9,,4.876436248664212,62.80260357328953,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,3.3781997071603227,,,2,40.0,40.0,,,05,depth_image,5,11,,2.6714774956224536,14.954396698319696,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,0.6897155598958333,,,2,40.0,40.0,,,10,depth_image,5,0,,0.5056903645833334,1.0674915364583333,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,19.775059319466884,100,,2,40.0,40.0,,,05,depth_image,,15,biau2008,19.318801527162993,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,43.271052535437676,,,2,40.0,40.0,,,01,depth_image,5,7,,31.394934741205468,82.0152830681903,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,1.3251983510467398,,,2,40.0,40.0,,,20,depth_image,5,9,,1.1158975257001298,1.7445042237412678,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,1.8665461024164638,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,9,,1.7184348201432496,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,11.921465065754692,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,11,biau2012,9.891101163417181,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,15.812090137731989,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,5,,13.330358643289268,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,14.537994479582778,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,3,biau2012,10.46505415726606,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,2.9806819756165144,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,2,biau2012,2.776105767515696,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,1.6568388020833333,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,0,,1.5173803385416667,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,3.3570372389637853,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,11,,2.8831892215543657,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,1.8037936197916666,,,2,40.0,40.0,,,01,depth_image,5,0,,1.5501407552083333,13.382161458333334,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,4.118985226928514,,,2,40.0,40.0,,,50,depth_image,5,15,,2.257485505706021,3.3384086807379063,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,4.1136152953469445,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,3,,2.920439728676492,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,14.238557981430082,100,,2,40.0,40.0,,,50,depth_image,,11,biau2008,14.50097758191063,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,27.233750341110657,100,,2,40.0,40.0,,,01,depth_image,,1,biau2008,26.004767438789255,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,3.2126057039687823,,,2,40.0,40.0,,,05,depth_image,5,3,,2.237598218035493,12.074826393975798,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,1.9160278645833333,,,2,40.0,40.0,,,01,depth_image,5,0,,1.59745234375,13.362245833333333,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,1.1485512473366477,,,2,40.0,40.0,,,50,depth_image,5,9,,1.0064676728135018,1.3648826438014996,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,0.8232228515625,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,0,biau2012,0.697828125,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,17.8627084178842,100,,2,40.0,40.0,,,10,depth_image,,9,biau2008,17.23378728064365,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,2.061703752635375,,,2,40.0,40.0,,,50,depth_image,5,3,,1.2711015406008574,1.7986986568118999,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,15.26931718544498,,,2,40.0,40.0,,,50,depth_image,5,7,,7.979789262640974,11.43479021958324,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,2.784758964859239,,,2,40.0,40.0,,,10,depth_image,5,11,,2.2446509222312017,5.849732296191535,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,2.6713924258396213,,,2,40.0,40.0,,,10,depth_image,5,3,,1.7309967329836795,4.181475370408353,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,3.1643063877792574,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,3,biau2012,2.430165237041812,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,20.098135854200322,100,,2,40.0,40.0,,,10,depth_image,,15,biau2008,18.42799534848826,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,0.8144275390625,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,0,,0.7027641276041666,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,18.10430709301476,,,2,40.0,40.0,,,10,depth_image,5,7,,10.74217407946822,22.334416311897826,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,1.9052106604149348,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,2,,1.8784868074878711,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,0.8324001302083334,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,0,biau2012,0.6986949869791667,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,17.07312346500205,100,,2,40.0,40.0,,,20,depth_image,,1,biau2008,15.91931451009394,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,2.7169224291701304,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,2,,2.686630736747289,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,5.390992796266234,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,9,,5.020742808821062,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,1.6716754392231228,,,2,40.0,40.0,,,10,depth_image,5,2,,1.5510737449611158,4.507614066067352,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,2.7390280808395677,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,2,,2.6054350273794236,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,0.8097779947916667,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,0,,0.6906606770833333,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,3.585271207761174,,,2,40.0,40.0,,,50,depth_image,5,13,,2.1240817328131643,3.1277409949900385,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,73.01370469823176,100,,2,40.0,40.0,,,20,depth_image,,7,biau2008,66.1614338262753,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,2.1808611338518213,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,1,biau2012,1.8986518944296242,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,1.5387470195819806,,,2,40.0,40.0,,,20,depth_image,5,9,,1.3181392907294067,2.72193464130214,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,73.59820710945492,100,,2,40.0,40.0,,,50,depth_image,,7,biau2008,67.06435786839943,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,4.86903544864028,,,2,40.0,40.0,,,10,depth_image,5,15,,2.771004743208209,9.745921591183802,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,4.294499694851309,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,3,,3.034406223446336,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,5.723627027800215,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,13,biau2012,4.339024505881078,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,39.005696351642435,100,,2,40.0,40.0,,,01,depth_image,,13,biau2008,38.62775818807779,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,1.0627259858097966,,,2,40.0,40.0,,,20,depth_image,5,1,,0.781969462859759,1.3124781272285466,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,3.5106359593766827,,,2,40.0,40.0,,,50,depth_image,5,13,,2.149724832445545,3.107445336400997,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,27.76275613996153,100,,2,40.0,40.0,,,05,depth_image,,3,biau2008,24.624122203014053,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,15.47851819377466,,,2,40.0,40.0,,,50,depth_image,5,7,,8.024423617335126,11.594484044738218,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,5.840846734645563,,,2,40.0,40.0,,,01,depth_image,5,9,,5.023417697762941,62.02674668150385,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,3.722060105829581,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,1,,3.715046760958946,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,2.8664133311350106,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,9,biau2012,2.551209550998419,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,33.778295147547794,100,,2,40.0,40.0,,,10,depth_image,,2,biau2008,32.41441923515982,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,5.545138538301023,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,13,,4.19890162219388,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,16.65801389193336,,,2,40.0,40.0,,,20,depth_image,5,7,,8.739481804092913,14.159733503248935,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,1.7713955965909092,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,9,,1.6013232862164286,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,6.463302464325298,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,2,,6.490000824950057,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,8.891508087644308,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,5,,6.760283628351632,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,1.3083706478162234,,,2,40.0,40.0,,,50,depth_image,5,2,,1.2009457104826626,1.7438241618953338,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,5.592090842925417,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,15,,3.9625089091454724,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,25.272037745968337,100,,2,40.0,40.0,,,20,depth_image,,3,biau2008,21.893260374852275,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,6.251113291767636,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,15,,4.491138265769709,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,73.50211438696478,100,,2,40.0,40.0,,,05,depth_image,,7,biau2008,66.88792572260812,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,2.27062614430759,,,2,40.0,40.0,,,20,depth_image,5,3,,1.4411515866272084,2.3946970196411654,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,8.236467117916852,,,2,40.0,40.0,,,01,depth_image,5,3,,6.579895396876557,50.04875130631819,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,34.69376009693053,100,,2,40.0,40.0,,,01,depth_image,,13,biau2008,32.00111494569068,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,4.097816816184245,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,11,,3.6373815642152407,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,1.2758697061599473,,,2,40.0,40.0,,,50,depth_image,5,2,,1.164092320829766,1.6764704734767408,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,22.006350548599894,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,13,biau2012,17.686035461524995,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,0.85457109375,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,0,biau2012,0.7412396484375,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,1.213546596781621,,,2,40.0,40.0,,,10,depth_image,5,1,,0.923388829644401,2.5174932648371677,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,38.66833351600175,100,,2,40.0,40.0,,,05,depth_image,,5,biau2008,35.35255620285309,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,3.1484051357449325,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,3,,2.186774047242326,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,33.00940140967027,100,,2,40.0,40.0,,,10,depth_image,,2,biau2008,31.166987728310502,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,23.686586657898584,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,7,biau2012,20.285663604451415,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,72.682672986994,100,,2,40.0,40.0,,,50,depth_image,,7,biau2008,66.55584341623721,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,1.8216731770833334,,,2,40.0,40.0,,,01,depth_image,5,0,,1.580302734375,13.410072916666667,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,4.777715478786678,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,11,biau2012,4.144112042041284,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,14.31848380088554,100,,2,40.0,40.0,,,20,depth_image,,11,biau2008,14.339288269858908,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,4.554860973433783,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,11,biau2012,3.923892512290804,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,0.9548925130208333,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,0,biau2012,0.8477443359375,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,1.8588229603714694,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,1,biau2012,1.6719066398580773,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,4.794503680114988,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,11,biau2012,4.241646094302455,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,26.240099371620634,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,7,,17.646228947270146,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,12.2644650555312,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,5,biau2012,10.269626652475914,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,0.8008759114583334,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,0,,0.6947871744791667,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,2.6693698695968413,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,2,,2.7106362260095604,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,15.803932883522727,100,,2,40.0,40.0,,,05,depth_image,,9,biau2008,15.687822907559017,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,6.461752616787829,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,15,,4.708981981644034,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,1.8398758529068588,,,2,40.0,40.0,,,05,depth_image,5,9,,1.6906240616361532,13.084630483356737,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,12.795983827119397,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,3,biau2012,10.58188295389063,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,33.80729851673243,100,,2,40.0,40.0,,,50,depth_image,,5,biau2008,31.647380778997686,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,5.297431382942919,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,13,biau2012,4.157400113370179,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,21.954488163086367,,,2,40.0,40.0,,,05,depth_image,5,7,,12.649015749869296,34.66510755097468,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,4.872495815764166,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,3,biau2012,3.9082848652660984,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,7.079993453443034,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,11,,6.361905769101256,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,72.21125602805787,100,,2,40.0,40.0,,,10,depth_image,,7,biau2008,66.34482597654791,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,1.4330241218532542,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,1,biau2012,1.237058610223361,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,0.75205,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,0,,0.6301608072916667,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,4.089876692188193,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,3,,3.1015045855430867,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,14.644402309929653,100,,2,40.0,40.0,,,50,depth_image,,9,biau2008,14.312658417896476,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,18.592919106758213,100,,2,40.0,40.0,,,10,depth_image,,15,biau2008,17.864476788289526,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,5.331922520978305,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,1,biau2012,4.751838413318895,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,31.937586589082848,100,,2,40.0,40.0,,,10,depth_image,,2,biau2008,30.36427564925799,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,2.457114050810474,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,2,biau2012,2.2469507504815924,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,15.374050026434047,100,,2,40.0,40.0,,,10,depth_image,,11,biau2008,15.061188840623633,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,27.20801893771268,100,,2,40.0,40.0,,,05,depth_image,,3,biau2008,23.45751902096946,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,0.817976953125,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,0,,0.7052555338541666,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,16.41076647669151,,,2,40.0,40.0,,,20,depth_image,5,7,,8.806694161251773,14.178451060572112,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,6.064450495591007,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,13,biau2012,4.767272280157718,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,8.926763092759025,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,5,,7.043864716371648,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,0.751727734375,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,0,,0.634270703125,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,9.725932493605278,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,13,,8.398909333033236,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,11.676841757286581,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,3,biau2012,10.290836483147274,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,24.946699638316527,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,7,biau2012,22.62317714168347,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,0.9972133524568495,,,2,40.0,40.0,,,50,depth_image,5,1,,0.7118367597923985,1.0374816763952353,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,37.223396609833465,100,,2,40.0,40.0,,,01,depth_image,,11,biau2008,36.26766171667172,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,6.266448149568903,,,2,40.0,40.0,,,10,depth_image,5,5,,4.127848361994921,8.72694994491747,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,8.194188518376443,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,5,,6.289781373702293,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,5.782618344439957,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,15,,4.113586134243629,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,0.8997789713541666,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,0,biau2012,0.7866115234375,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,15.612913651533175,100,,2,40.0,40.0,,,05,depth_image,,11,biau2008,16.237710248509952,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,20.24476198304837,,,2,40.0,40.0,,,05,depth_image,5,7,,12.041395922025544,34.64440492195086,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,18.945202705007503,100,,2,40.0,40.0,,,05,depth_image,,1,biau2008,18.192729105587983,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,4.383026244052339,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,11,biau2012,3.7247144071791762,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,76.04010485167325,100,,2,40.0,40.0,,,05,depth_image,,7,biau2008,70.13589046978863,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,1.6370217522001638,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,1,biau2012,1.4248770722731394,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,9.24723412980249,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,9,biau2012,9.63694923561985,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,3.059011595650244,,,2,40.0,40.0,,,10,depth_image,5,3,,2.051507851338549,7.246151855215994,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,19.950411449919226,100,,2,40.0,40.0,,,10,depth_image,,13,biau2008,19.302327423079166,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,32.60700006608512,100,,2,40.0,40.0,,,01,depth_image,,11,biau2008,33.63039195878372,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,0.5826815104166667,,,2,40.0,40.0,,,50,depth_image,5,0,,0.42109091796875,0.562910546875,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,24.734136891552005,100,,2,40.0,40.0,,,50,depth_image,,3,biau2008,21.546956644886556,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,3.0998064501960347,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,3,,2.2207474764862725,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,6.719644524939419,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,13,biau2012,5.1380334025224865,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,2.5791942365516785,,,2,40.0,40.0,,,20,depth_image,5,11,,1.9506200121224366,3.017965040660673,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,0.740970703125,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,0,,0.6366429036458333,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,19.24668694466882,100,,2,40.0,40.0,,,50,depth_image,,15,biau2008,18.186685672843673,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,6.290804462397568,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,11,,6.062775701249285,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,25.32833074419293,100,,2,40.0,40.0,,,50,depth_image,,3,biau2008,22.121284928750722,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,41.445815979833405,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,7,,30.777440902980057,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,24.446800099866845,100,,2,40.0,40.0,,,50,depth_image,,3,biau2008,21.018901325363572,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,5.497987976238557,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,13,biau2012,4.245243766724186,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,7.788057252849628,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,5,,5.87279261427291,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,4.489821557788099,,,2,40.0,40.0,,,10,depth_image,5,13,,3.018885043889264,19.58278315452522,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,10.458004530176822,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,5,biau2012,9.005829178803495,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,2.0532678449276114,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,2,,1.990780904412814,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,20.54992090737749,100,,2,40.0,40.0,,,05,depth_image,,13,biau2008,19.097171163961622,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,3.2995017060585887,,,2,40.0,40.0,,,05,depth_image,5,3,,2.204351504585543,12.080753660132634,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,1.8134473660291532,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,9,,1.720720426083424,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,73.95960744556481,100,,2,40.0,40.0,,,20,depth_image,,7,biau2008,66.92522779893943,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,9.7403516893263,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,9,biau2012,9.111471001245263,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,78.44181097471869,100,,2,40.0,40.0,,,10,depth_image,,7,biau2008,70.2906723803122,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,19.47909093968767,100,,2,40.0,40.0,,,20,depth_image,,15,biau2008,18.503955452188627,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,28.31726889373788,100,,2,40.0,40.0,,,50,depth_image,,2,biau2008,27.033599992865298,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,2.6770678446338882,,,2,40.0,40.0,,,20,depth_image,5,11,,2.054268160504428,3.7394104939051083,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,5.950352025275983,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,15,,4.295111275747951,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,3.6276957690671696,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,3,biau2012,2.8962243131452237,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,2.5234304646370185,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,2,biau2012,2.279690677172517,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,0.9155243489583333,,,2,40.0,40.0,,,05,depth_image,5,0,,0.70036640625,4.378710416666666,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,1.3972635996554783,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,1,,1.1959541700782688,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,6.4887958333333335,100,,2,40.0,40.0,,,50,depth_image,,0,biau2008,6.0619322916666665,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,0.7595380208333333,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,0,,0.6325740234375,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,9.33759464507526,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,5,,7.350649320337591,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,2.4152388139204546,,,2,40.0,40.0,,,05,depth_image,5,9,,1.972681606523064,18.82555043319291,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,25.034474707189016,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,15,biau2012,21.25396170422054,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,6.054626497711363,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,15,,4.328015198689574,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,1.4543557826354254,,,2,40.0,40.0,,,20,depth_image,5,2,,1.330988078356878,2.1674517627176084,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,4.240905926056812,,,2,40.0,40.0,,,20,depth_image,5,15,,2.531450065021132,4.1793444848742505,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,2.4981065890489718,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,9,,2.2171631991362637,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,3.218033647650674,,,2,40.0,40.0,,,05,depth_image,5,11,,2.593883641445264,14.981995235208943,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,0.83111328125,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,0,biau2012,0.70280625,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,9.735938972469036,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,15,,8.53350255499704,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,44.66459939799783,100,,2,40.0,40.0,,,01,depth_image,,9,biau2008,44.70220526543553,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,12.927612014274386,100,,2,40.0,40.0,,,10,depth_image,,11,biau2008,13.264681617671819,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,5.553894307190205,,,2,40.0,40.0,,,01,depth_image,5,9,,4.776349808794567,62.836428830070034,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,1.706500529787488,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,1,biau2012,1.5349192605847706,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,16.794002539091043,,,2,40.0,40.0,,,20,depth_image,5,7,,8.952431216857121,14.896486854880873,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,22.466980399678505,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,7,,15.373150300619912,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,0.9577937522385387,,,2,40.0,40.0,,,50,depth_image,5,1,,0.6967226747180476,1.0059622561254766,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,1.7608940104166666,,,2,40.0,40.0,,,01,depth_image,5,0,,1.5173287760416667,13.350520833333333,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,2.800106975284166,,,2,40.0,40.0,,,10,depth_image,5,11,,2.202996356955248,5.096658016803044,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,5.255677945779483,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,13,,3.952536136744442,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,1.105107918883886,,,2,40.0,40.0,,,20,depth_image,5,1,,0.7955534856668691,1.3125716711567752,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,6.662972872913301,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,15,biau2012,5.0540571519077035,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,7.560664311443613,,,2,40.0,40.0,,,01,depth_image,5,2,,6.256432380850456,97.03877711187215,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,6.120894270833333,100,,2,40.0,40.0,,,10,depth_image,,0,biau2008,5.671948958333333,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,2.5726809802901136,,,2,40.0,40.0,,,50,depth_image,5,11,,1.826767145039903,2.5220121666329933,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,6.438828060058188,,,2,40.0,40.0,,,01,depth_image,5,2,,6.084969298480308,96.42142908105023,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,22.205061285255006,,,2,40.0,40.0,two_stream_per_forest,0.5,20,depth_image,,7,biau2012,19.467063681006795,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,22.30161524550636,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,7,,14.878775253939802,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,5.5553553698842215,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,13,biau2012,4.364497888897225,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,7.665905715704093,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,15,biau2012,5.499754086744859,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,12.065379728729132,,,2,40.0,40.0,,,01,depth_image,5,15,,8.41602166537458,297.72269320862614,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,24.32979158406027,100,,2,40.0,40.0,,,01,depth_image,,11,biau2008,25.73098503215813,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,2.936518274600185,,,2,40.0,40.0,,,10,depth_image,5,11,,2.1636015948580667,5.427163833888945,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,3.1178557160612823,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,9,biau2012,2.942669280837948,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,2.650390360778544,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,9,biau2012,2.288878208100398,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,46.12357518632179,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,7,biau2012,40.58508383747853,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,34.586701282332314,100,,2,40.0,40.0,,,20,depth_image,,5,biau2008,32.729199342744046,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,15.19680270900974,100,,2,40.0,40.0,,,50,depth_image,,9,biau2008,14.98508001483719,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,4.242746249411012,,,2,40.0,40.0,,,10,depth_image,5,13,,2.678614039146056,10.390987487600137,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,2.432681193593727,,,2,40.0,40.0,,,10,depth_image,5,3,,1.6744529945207887,4.152071307880884,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,2.8672949955614735,,,2,40.0,40.0,,,10,depth_image,5,3,,1.8356227475167746,4.945549117563753,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,1.4364828488674148,,,2,40.0,40.0,,,20,depth_image,5,2,,1.3368992914347888,2.1964371912011273,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,0.5863971354166667,,,2,40.0,40.0,,,50,depth_image,5,0,,0.41768121744791664,0.5552572916666667,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,5.1720006857498655,,,2,40.0,40.0,,,10,depth_image,5,15,,3.1347125315727613,25.0561244904594,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,9.107304265608818,,,2,40.0,40.0,,,01,depth_image,5,3,,6.500659873812105,50.36287321632629,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,6.453679711311998,,1000,1,40.0,40.0,two_stream_per_tree,0.5,01,depth_image,5,2,,6.395948714861587,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,31.43577904197839,100,,2,40.0,40.0,,,20,depth_image,,2,biau2008,30.094875945348175,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,11.944534194938072,,,2,40.0,40.0,,,01,depth_image,5,15,,8.56711556255783,298.9387884395762,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,3.6909044161379856,,,2,40.0,40.0,,,05,depth_image,5,11,,2.896734886941442,21.07932408997542,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,1.3711590407115568,,,2,40.0,40.0,,,10,depth_image,5,1,,1.0636603574038368,4.862339654701848,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,1.63523651760131,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,1,biau2012,1.3941963145893312,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,6.3814993731488965,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,15,biau2012,4.848545047973925,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,4.783807700568332,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,11,biau2012,4.134016851449641,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,6.446031380418686,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,15,biau2012,4.881145226365235,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,7.052985416666667,100,,2,40.0,40.0,,,05,depth_image,,0,biau2008,6.828221354166667,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,6.1819609375,100,,2,40.0,40.0,,,50,depth_image,,0,biau2008,5.69905,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,34.20312728335525,100,,2,40.0,40.0,,,20,depth_image,,5,biau2008,32.048498300843974,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,9.57631875,100,,2,40.0,40.0,,,01,depth_image,,0,biau2008,8.4430625,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,18.623117495565563,100,,2,40.0,40.0,,,20,depth_image,,1,biau2008,17.628001109320937,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,34.321996474499485,100,,2,40.0,40.0,,,50,depth_image,,5,biau2008,32.23670083650758,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,6.463408333333334,100,,2,40.0,40.0,,,50,depth_image,,0,biau2008,6.007038020833333,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,2.445968826095779,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,9,,2.2265397998745904,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,1.4092110760425325,,,2,40.0,40.0,,,20,depth_image,5,2,,1.3277270173373288,2.1632569195473033,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,1.8617751665046391,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,1,,1.5841694509741775,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,1.7788993538200082,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,9,,1.5988417278259104,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,27.708643869647815,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,7,biau2012,23.971231047875122,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,7.494179727458717,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,5,,5.705244277018448,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,6.354553645833334,100,,2,40.0,40.0,,,10,depth_image,,0,biau2008,5.936913020833333,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,0.7969860677083334,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,0,,0.6613134114583333,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,78.13351234838521,100,,2,40.0,40.0,,,05,depth_image,,7,biau2008,71.20852938979759,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,1.3603635546715105,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,1,,1.1183218576943732,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,19.0323774905762,100,,2,40.0,40.0,,,05,depth_image,,13,biau2008,18.6641137536366,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,9.890653541940669,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,5,biau2012,8.24420991578908,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,4.482420326130056,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,11,biau2012,3.816708653230966,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,4.293710132692046,,,2,40.0,40.0,,,01,depth_image,5,1,,3.6794205558930475,40.65536215806943,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,5.493962876952073,,,2,40.0,40.0,,,05,depth_image,5,15,,3.355535340652379,53.73181283917273,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,16.000887083516,,,2,40.0,40.0,,,50,depth_image,5,7,,8.250554909814026,11.81393191239077,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,4,22.084570911880753,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,7,,15.120359997012473,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,2,4.466953587775983,,,2,40.0,40.0,,,20,depth_image,5,15,,2.4860733384183193,3.9682920386625655,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,4.904818023862412,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,13,,3.669668944490293,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,2.1575679129000416,,1000,1,40.0,40.0,two_stream_per_tree,0.5,10,depth_image,5,2,,2.1532156608964756,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,2.0580708333333333,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,0,biau2012,1.8608111979166666,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,1.704885870176988,,,2,40.0,40.0,,,10,depth_image,5,2,,1.6194685147777539,4.659549521528967,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,6.520431559639203,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,15,biau2012,4.832092826001784,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,53.35310262311852,100,,2,40.0,40.0,,,01,depth_image,,5,biau2008,48.92608671297334,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,5.075771153069467,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,13,,3.676477928243346,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,14.078900467552208,100,,2,40.0,40.0,,,50,depth_image,,11,biau2008,14.142849025154057,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,3.465362472724439,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,2,biau2012,3.216615999125999,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,1,10.463314485729672,,,2,40.0,40.0,,,01,depth_image,5,13,,8.270047661323263,227.1537583047824,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,1,0.6219953776041667,,,2,40.0,40.0,,,20,depth_image,5,0,,0.4657605794270833,0.7373559244791666,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,24.99533261207279,100,,2,40.0,40.0,,,20,depth_image,,3,biau2008,22.107706544776192,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,3.038538603621098,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,3,,2.1750632709719007,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,4.778549803396775,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,11,biau2012,4.070771826699667,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,18.84295486672052,100,,2,40.0,40.0,,,50,depth_image,,15,biau2008,18.015411258659064,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,13.934329342532468,100,,2,40.0,40.0,,,50,depth_image,,9,biau2008,13.752302855275593,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,18.054271001615508,100,,2,40.0,40.0,,,50,depth_image,,15,biau2008,17.04121652036912,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,15.91127654897186,100,,2,40.0,40.0,,,10,depth_image,,9,biau2008,15.82527002799636,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,31.82799944582987,100,,2,40.0,40.0,,,20,depth_image,,2,biau2008,30.01117472888128,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,1.43492634674751,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,1,,1.197285657844924,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,9.800438140759214,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,2,biau2012,8.900473677404396,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,25.821390923213492,100,,2,40.0,40.0,,,20,depth_image,,3,biau2008,22.40274644241945,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,1,8.237549586662228,,,2,40.0,40.0,,,01,depth_image,5,3,,6.358288283668825,50.838919980075595,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,15.535474207219057,,,2,40.0,40.0,,,50,depth_image,5,7,,8.121021104077974,11.545578459929793,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,29.840827618453865,100,,2,40.0,40.0,,,20,depth_image,,2,biau2008,28.45949272260274,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,3.8318030498281788,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,11,,3.452849298750716,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,1,13.690096938606926,100,,2,40.0,40.0,,,50,depth_image,,11,biau2008,13.897891622049364,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,1.1899922397325693,,,2,40.0,40.0,,,20,depth_image,5,1,,0.8292763469225148,1.4880438478909697,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,4.6399629148155626,,,2,40.0,40.0,,,05,depth_image,5,13,,3.246423577245938,41.91590600278424,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,19.032085721107926,100,,2,40.0,40.0,,,05,depth_image,,1,biau2008,17.97337629750931,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,3.2059553806456083,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,2,biau2012,3.106624794877283,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,36.50582325417961,100,,2,40.0,40.0,,,01,depth_image,,3,biau2008,32.15965161592781,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,2,5.228215346492999,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,13,,3.798629346204183,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,0,3.86867863783993,,,2,40.0,40.0,,,20,depth_image,5,13,,2.3122736243445785,4.133667139737081,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,21.427288835306154,,,2,40.0,40.0,two_stream_per_forest,0.5,50,depth_image,,7,biau2012,18.96281812495332,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,3,5.2090917633161515,,,2,40.0,40.0,two_stream_per_forest,0.5,05,depth_image,,11,biau2012,4.57824180472775,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,23.47174576209265,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,5,biau2012,19.322784795354394,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,2,21.83388590530469,,1000,1,40.0,40.0,two_stream_per_tree,0.5,50,depth_image,5,7,,14.825821336544925,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,3,30.093808447630924,100,,2,40.0,40.0,,,50,depth_image,,2,biau2008,28.94336160459475,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,0,6.336615361638395,,,2,40.0,40.0,two_stream_per_forest,0.5,10,depth_image,,13,biau2012,5.078260851443385,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,25.639980026631157,100,,2,40.0,40.0,,,05,depth_image,,3,biau2008,22.126434508287186,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,9.843836589082848,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,2,biau2012,8.746763743222031,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,0,25.070052506087663,100,,2,40.0,40.0,,,01,depth_image,,9,biau2008,24.757831474268958,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,4,19.703150242326334,100,,2,40.0,40.0,,,20,depth_image,,15,biau2008,18.731473145438933,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,32.69739929689665,100,,2,40.0,40.0,,,05,depth_image,,2,biau2008,31.302692012699772,,pixel_pair_diff,kinect_n2000,random_gap,,0.2,biau2008,40.0,40.0,,,biau2008,,1000
regression,3,1.4708079898775412,,,2,40.0,40.0,,,05,depth_image,5,1,,1.2007881901340869,8.746733666129614,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,3,5.305536012757538,,,2,40.0,40.0,two_stream_per_forest,0.5,01,depth_image,,1,biau2012,4.747997609677505,,pixel_pair_diff,kinect_n2000,constant_splitpoints,6.0,0.2,biau2012,40.0,40.0,,,breadth_first,at_range_midpoints,1000
regression,4,20.572944066929708,,,2,40.0,40.0,,,05,depth_image,5,7,,12.186370341324968,34.679510699081334,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,2,16.994569039529445,,,2,40.0,40.0,,,10,depth_image,5,7,,9.801655043319142,19.76430045186347,pixel_pair_diff,kinect_n2000,all_midpoints,,,breiman_bootstrap,40.0,40.0,True,,breadth_first,,1000
regression,0,1.8468795710311823,,1000,1,40.0,40.0,two_stream_per_tree,0.5,20,depth_image,5,9,,1.6746590427364014,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000
regression,4,25.83412337425106,,1000,1,40.0,40.0,two_stream_per_tree,0.5,05,depth_image,5,7,,18.049266188662333,,pixel_pair_diff,kinect_n2000,all_midpoints,,,consistent,40.0,40.0,,True,breadth_first,,1000


==> figures/regression_uci_combined_results.csv <==
prediction_type,run_id,test_mse,in_bounds_number_of_points,number_of_jobs,streams_type,probability_of_impurity_stream,number_of_trees,feature_range,min_child_size,number_of_split_retries,split_criteria_type,train_oob_mse_fold_0,train_oob_mse_fold_2,train_mse,train_oob_mse_fold_3,tree_type,data_type,train_oob_mse_fold_1,extractor_type,config_name,test_mse_fold_0,test_mse_fold_1,test_mse_fold_2,test_mse_fold_3,test_mse_fold_4,split_type,number_of_leaves_ratio,data_source,bootstrap,train_mse_fold_4,train_oob_mse_fold_4,possion_number_of_features,train_mse_fold_1,train_mse_fold_0,train_mse_fold_3,train_mse_fold_2,train_oob_mse,number_of_kfolds,constant_splitpoints_type
regression,4,5.596831702686916,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,4.51846261682243,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.38553738317757,5.001824255257009,5.6588043954439256,5.792647123247663,6.145345356308411,constant_splitpoints,0.2,ct_slice,,4.460957213785047,,,4.580433703271028,4.491751971378505,4.588621860397196,4.470548335280374,,5,at_range_midpoints
regression,4,1.2581048116238318,1000,1,,,0100,,5,,,,,0.30201100229994154,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.9774515369450935,1.5193438777745327,1.1907715756425234,1.1664652088200935,1.4364918589369158,all_midpoints,,ct_slice,,0.2832544629818925,,True,0.48538711120035044,0.24943010276723132,0.24439161068925233,0.2475917238609813,,5,
regression,3,101.46286915887849,,1,,,100,,,100,biau2008,,,98.27654322429906,,biau2008,matrix,,axis_aligned,biau2008,97.62669392523364,100.58932242990655,102.28203271028038,105.13786214953271,101.67843457943926,random_gap,0.2,ct_slice,,98.66582943925233,,,98.12678738317757,94.70471378504674,99.36207943925234,100.52330607476635,,5,
regression,4,99.97824883177569,,1,,,25,,,100,biau2008,,,96.27164836448597,,biau2008,matrix,,axis_aligned,biau2008,102.21585280373831,99.16233644859813,99.5307476635514,101.3683761682243,97.61393107476636,random_gap,0.2,ct_slice,,95.07083528037383,,,93.52281542056075,97.27092289719626,97.54160046728973,97.95206775700935,,5,
regression,3,3664.4033795646073,,,,,0050,1.0,,,biau2012,,,2637.7428506265906,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3263.4599719101125,3560.5217696629215,3443.364346590909,4547.362926136364,3507.3078835227275,constant_splitpoints,0.2,diabetes,,2652.9231991525426,,,2611.46388101983,2776.944228045326,2519.705155367232,2627.6777895480227,,5,at_range_midpoints
regression,2,3427.523757501277,1000,,two_stream_per_tree,0.5,200,,5,,,,,2799.8612567220434,,breadth_first,matrix,,axis_aligned,consistent,3156.883426966292,3470.16327247191,3589.517400568182,3669.50390625,3251.55078125,all_midpoints,,diabetes,,2852.901836158192,,True,2885.4637039660056,2741.8981940509916,2670.369879943503,2848.6726694915255,,5,
regression,4,5.65251007593458,,,,,0500,1.0,,,biau2012,,,4.690949255257009,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.597669392523365,5.792189325350467,6.064782783294392,5.318560893691589,5.489347984813084,constant_splitpoints,0.2,ct_slice,,4.723350248247663,,,4.697178373247664,4.703180490654206,4.744223130841122,4.5868140332943925,,5,at_range_midpoints
regression,1,3312.0954449693563,1000,,,,0050,,5,,,,,1476.0755097049503,,breadth_first,matrix,,axis_aligned,consistent_one_stream,3205.085323033708,3514.606390449438,3333.243963068182,3012.8902698863635,3494.651278409091,all_midpoints,,diabetes,,1465.2883121468926,,True,1398.5950779036827,1586.2758498583569,1477.9721927966102,1452.246115819209,,5,
regression,1,3981.168990998468,,1,,,50,,,100,biau2008,,,3303.2192418495224,,biau2008,matrix,,axis_aligned,biau2008,3649.4329353932585,4097.117275280899,4720.891690340909,3049.3022017045455,4389.100852272727,random_gap,0.2,diabetes,,3161.084392655367,,,3317.1866147308783,3426.996458923513,3524.512711864407,3086.3160310734465,,5,
regression,1,0.5706816787561599,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,0.5097492569445532,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5798326697716346,0.552624746469351,0.5977822201723682,0.5556514701813895,0.5675172871860565,constant_splitpoints,0.2,wine,,0.5103324840233022,,,0.5126490869131229,0.5070135114008082,0.5147060204946614,0.5040451818908714,,5,at_range_midpoints
regression,0,97.59578037383179,,1,,,10,,,100,biau2008,,,94.39067757009346,,biau2008,matrix,,axis_aligned,biau2008,100.83516355140186,88.54872663551402,99.84306074766356,104.36344626168224,94.3885046728972,random_gap,0.2,ct_slice,,91.59731892523365,,,86.62367406542056,99.72721962616822,97.33780373831776,96.6673714953271,,5,
regression,4,4230.68621680286,1000,,two_stream_per_forest,0.5,1,,5,,,,,3435.4960133880704,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4112.708918539326,4181.761938202248,4717.068181818182,4348.631036931818,3793.2610085227275,all_midpoints,,diabetes,,3769.0554378531074,,True,3623.8084277620396,3355.510269121813,3348.4858757062148,3080.620056497175,,5,
regression,4,3648.2282622574057,1000,,two_stream_per_forest,0.5,5,,5,,,,,3100.486191802308,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4517.701193820225,3138.6759129213483,4360.80078125,3357.3178267045455,2866.645596590909,all_midpoints,,diabetes,,3010.6553672316386,,True,3414.756373937677,3041.4281161473086,2991.638771186441,3043.9523305084745,,5,
regression,4,3530.005850995914,1000,,two_stream_per_forest,0.5,10,,5,,,,,3022.917437901122,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3642.8781601123596,3121.391151685393,3717.61328125,3854.5784801136365,3313.568181818182,all_midpoints,,diabetes,,3091.968926553672,,True,2962.2037889518415,2985.8487960339944,3025.0656779661017,3049.5,,5,
regression,4,3447.7102974974464,1000,,two_stream_per_forest,0.5,25,,5,,,,,2825.228217878235,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3337.4796348314608,4046.8644662921347,3132.8053977272725,3554.21875,3167.1832386363635,all_midpoints,,diabetes,,3168.6324152542375,,True,2606.4787535410765,2613.1543909348443,2792.3414548022597,2945.534074858757,,5,
regression,4,3452.630492690245,1000,,two_stream_per_forest,0.5,50,,5,,,,,2920.86133404555,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3937.869382022472,3041.870084269663,3599.283025568182,2604.987215909091,4079.142755681818,all_midpoints,,diabetes,,2751.914018361582,,True,3044.6593484419263,2912.401912181303,3007.8322740112994,2887.4991172316386,,5,
regression,3,0.5751892367713284,,,,,0010,1.0,,,biau2012,,,0.5031925421387052,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.6037750244140625,0.5627009934645433,0.5896882724541714,0.5606475665626203,0.5591343269612442,constant_splitpoints,0.2,wine,,0.5058281881252404,,,0.5054401972442034,0.49460889395324226,0.5084554944509908,0.501629936919849,,5,at_range_midpoints
regression,4,3.1123565639602804,1000,1,,,0005,,5,,,,,0.8595440274532711,,breadth_first,matrix,,axis_aligned,consistent_one_stream,2.928645589953271,2.8612600394275702,3.2353289281542055,3.6841362441588785,2.8524120181074766,all_midpoints,,ct_slice,,0.8246761828271028,,True,0.8217678519275701,0.7674984484521028,0.8464191187207943,1.037358535338785,,5,
regression,1,3782.77124217952,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,2973.1691469206644,,breadth_first,matrix,,axis_aligned,biau2012,3586.7401685393256,3703.75702247191,3240.193536931818,4076.8011363636365,4306.364346590909,constant_splitpoints,0.2,diabetes,,2836.472104519774,,,2961.5208923512746,3104.681657223796,2815.4397951977403,3147.7312853107346,,5,at_range_midpoints
regression,4,85.73906218164532,1000,1,,,0010,,5,,,,,10.084111493271498,,breadth_first,matrix,,axis_aligned,consistent_one_stream,85.26306648943911,85.75615364464582,84.91471732528694,86.18461419049375,86.57675925836091,all_midpoints,,ypm,,10.089084132959474,,True,10.071295685414626,10.065359128350911,10.132104463999845,10.062714055632634,,5,
regression,1,1.3662921655957945,1000,1,,,0050,,5,,,,,0.3541579156323014,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.153624050817757,1.3664078928154206,1.2913714770735982,1.6347634345794393,1.3852939726927571,all_midpoints,,ct_slice,,0.2845984228971963,,True,0.3145183584623248,0.28607802916910047,0.5430383414865654,0.3425564261463201,,5,
regression,3,0.5723312568368627,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,0.5095916720416803,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5540426400991586,0.5730233060396634,0.5647696714570102,0.6020117356650548,0.5678089309234267,constant_splitpoints,0.2,wine,,0.5116464659634715,,,0.5108389136009958,0.512313152795483,0.5014545577175116,0.5117052701309398,,5,at_range_midpoints
regression,0,3610.9337876659856,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,2852.0659552503957,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,2899.7605337078653,3226.8103932584268,4140.124289772727,4285.012428977273,3502.9612926136365,constant_splitpoints,0.2,diabetes,,2877.8066737288136,,,2925.920325779037,3065.6954674220965,2634.2300494350284,2756.6772598870057,,5,at_range_midpoints
regression,2,0.5723608546914093,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,0.5102619808771894,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5541763540414664,0.5558834604116587,0.5601636080488597,0.6106830036025308,0.5808978473525308,constant_splitpoints,0.2,wine,,0.5092865964824211,,,0.5130833443573215,0.5144031694216615,0.5018883558730521,0.512648438251491,,5,at_range_midpoints
regression,3,4040.8576983848316,,1,,,10,,,100,biau2008,,,3344.9188367263646,,biau2008,matrix,,axis_aligned,biau2008,3757.9540028089887,4459.658707865168,4099.614701704545,3555.9289772727275,4331.132102272727,random_gap,0.2,diabetes,,3345.552966101695,,,3228.608002832861,3283.858002832861,3462.6578389830506,3403.9173728813557,,5,
regression,4,99.85897079439252,,1,,,100,,,100,biau2008,,,96.82588901869158,,biau2008,matrix,,axis_aligned,biau2008,97.33208528037383,102.51877336448598,99.95788551401868,102.51331775700935,96.97279205607477,random_gap,0.2,ct_slice,,93.01041471962617,,,101.35570093457945,96.43463785046728,98.83231308411214,94.49637850467289,,5,
regression,0,0.3967022467689065,,,,,1000,,5,,,0.4004776268159515,0.39731688607697674,0.19066300597648336,0.3961132793712726,breadth_first,matrix,0.3927797277500842,axis_aligned,breiman_bootstrap,0.37772000826322116,0.4033698448768029,0.4055575164489511,0.3943583405504234,0.40250552370513376,all_midpoints,,wine,True,0.18970621306421942,0.39490384861064354,,0.18822585680816456,0.19279898371356072,0.19109985304594315,0.19148412325052905,0.3963182737249857,5,
regression,1,3914.3333096590914,1000,,two_stream_per_tree,0.5,1,,5,,,,,3229.3767535330744,,breadth_first,matrix,,axis_aligned,consistent,4629.966292134832,3919.0649578651687,4066.577059659091,3705.0287642045455,3251.029474431818,all_midpoints,,diabetes,,3735.6189971751414,,True,3308.2581444759207,2880.5331090651557,3108.2973163841807,3114.1762005649716,,5,
regression,1,3642.407735093207,1000,,two_stream_per_tree,0.5,5,,5,,,,,2746.8733429962713,,breadth_first,matrix,,axis_aligned,consistent,3043.44768258427,4593.805126404494,3614.0827414772725,3456.1921164772725,3504.5110085227275,all_midpoints,,diabetes,,2792.9634533898306,,True,2539.7590297450424,2926.308073654391,2861.2090395480227,2614.1271186440677,,5,
regression,1,3512.0439279558223,1000,,two_stream_per_tree,0.5,10,,5,,,,,2928.1240881227895,,breadth_first,matrix,,axis_aligned,consistent,3443.148525280899,3124.1169241573034,3912.436434659091,3928.6683238636365,3151.849431818182,all_midpoints,,diabetes,,2960.5533192090397,,True,2946.7873583569403,2923.84861898017,2820.7609463276835,2988.670197740113,,5,
regression,1,3451.7356007405515,1000,,two_stream_per_tree,0.5,25,,5,,,,,2779.52563309246,,breadth_first,matrix,,axis_aligned,consistent,3144.206109550562,3533.5045646067415,3230.883877840909,3151.7698863636365,4198.313565340909,all_midpoints,,diabetes,,2728.5605579096045,,True,2764.044086402266,2832.9514872521245,2709.7040960451977,2862.3679378531074,,5,
regression,1,3449.9629923710418,1000,,two_stream_per_tree,0.5,50,,5,,,,,2795.526295093708,,breadth_first,matrix,,axis_aligned,consistent,2915.5728581460676,3561.1011235955057,3388.883877840909,3679.970880681818,3704.286221590909,all_midpoints,,diabetes,,2756.334392655367,,True,2699.104461756374,2865.250354107649,2828.0282485875705,2828.914018361582,,5,
regression,1,3399.9868041368745,1000,,two_stream_per_tree,0.5,1000,,5,,,,,2780.901038415678,,breadth_first,matrix,,axis_aligned,consistent,2922.376228932584,4107.476825842697,3707.1889204545455,3540.557528409091,2722.3345170454545,all_midpoints,,diabetes,,2951.8285663841807,,True,2680.7184844192634,2862.4320113314448,2712.2609463276835,2697.2651836158193,,5,
regression,2,0.6615707367425872,,1,,,1,,,100,biau2008,,,0.5542846774807789,,biau2008,matrix,,axis_aligned,biau2008,0.6416856971153846,0.717792733999399,0.6611475661867302,0.6571876108875818,0.6300400755238404,random_gap,0.2,wine,,0.5132101777426414,,,0.6018050433994372,0.5413865101711324,0.5414078563119229,0.573613799778761,,5,
regression,4,94.60525861316205,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,74.35803975977258,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,94.12805984340588,94.97978053536951,95.75684250356558,94.23295074173612,93.9286594417332,constant_splitpoints,0.2,ypm,,74.56694059319484,,,74.25135103668417,74.36050606875006,74.43120142816947,74.18019967206435,,5,at_range_midpoints
regression,3,5.801043954439253,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,4.601783367406543,,breadth_first,matrix,,axis_aligned,biau2012,5.451362441588785,5.958219553154206,6.172212324766355,5.62441515771028,5.799010294976635,constant_splitpoints,0.2,ct_slice,,4.640719918224299,,,4.392694947429907,4.641468676985982,4.649417348130841,4.684615946261682,,5,at_range_midpoints
regression,2,6.705530154789718,,,,,0010,1.0,,,biau2012,,,5.324719261098131,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.696879745911215,6.104454585280374,6.6413617114485985,7.417739485981309,7.667215245327103,constant_splitpoints,0.2,ct_slice,,5.853480943341122,,,4.683737952686916,5.116677862149532,5.8286810017523365,5.1410185455607476,,5,at_range_midpoints
regression,2,3.049987952686916,1000,1,,,0005,,5,,,,,0.7715133433119159,,breadth_first,matrix,,axis_aligned,consistent_one_stream,3.3200627920560746,2.664047167056075,3.1676584404205608,2.9268571115654205,3.171314252336449,all_midpoints,,ct_slice,,0.6978930435893692,,True,0.7816283951518691,0.7367908057096962,0.8721422313084112,0.7691122408002337,,5,
regression,4,0.38835025491204517,,,,,1000,,5,,,,,0.16132833474362798,,breadth_first,matrix,,axis_aligned,breiman,0.4083856201171875,0.36672459528996393,0.3609233148470578,0.37323254122010924,0.43248520308590743,all_midpoints,,wine,False,0.1564609458603369,,,0.16292131756827857,0.1593023802606973,0.16372369499837677,0.1642333350304504,,5,
regression,2,1.6718536433995328,,,,,100,,5,,,1.9224138434579439,1.9247957432827103,0.5925236474153037,2.017241895443925,breadth_first,matrix,1.8280472400700936,axis_aligned,breiman_bootstrap,1.6205218676985982,1.8454999634929907,1.5794991238317757,1.6426160922897197,1.6711311696845794,all_midpoints,,ct_slice,True,0.6016281213492991,1.9103329439252337,,0.5606323014018691,0.6118589825496495,0.601507511317173,0.5869913204585281,1.9205663332359812,5,
regression,2,3264.442462812819,,,,,200,,5,,,,,1295.2059766669067,,breadth_first,matrix,,axis_aligned,breiman,3713.3890449438204,3083.52106741573,2973.870028409091,3638.3952414772725,2913.036931818182,all_midpoints,,diabetes,False,1338.5435204802259,,,1294.9010269121814,1256.9901735127478,1229.3835628531074,1356.2115995762713,,5,
regression,1,123980.93933966565,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,70303.03499209267,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,125990.995236201,123408.9144941738,123144.2237724243,125490.43549466862,121870.12770086058,constant_splitpoints,0.2,ypm,,70174.32686840855,,,70792.32933277707,70576.3851400518,70339.89020947133,69632.24340975464,,5,at_range_midpoints
regression,1,100.29889879595223,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,78.6849198110004,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,100.88393212314081,101.29231873793285,98.70263609814785,100.6731995071263,99.94240751341334,constant_splitpoints,0.2,ypm,,78.62809380123994,,,79.11984689867953,78.28542044649701,78.39185885183711,78.9993790567484,,5,at_range_midpoints
regression,1,97.28123101999631,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,76.53958707273769,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,97.84826669512657,98.0036383393649,97.99663332330769,96.0066848421931,96.55093189998932,constant_splitpoints,0.2,ypm,,76.72328731238296,,,76.39501693040584,76.32366181878159,76.84122287011614,76.41474643200186,,5,at_range_midpoints
regression,1,95.58196159854079,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,75.1694728773928,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,96.7004336900523,94.74214361253141,95.14807556103193,95.73232494736536,95.58683018172292,constant_splitpoints,0.2,ypm,,75.20920451348125,,,75.21640357430459,75.00268752001087,75.0872570802084,75.33181169895894,,5,at_range_midpoints
regression,1,94.99288437842611,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,74.57695330312704,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,95.19682930852147,94.1580591642492,95.38122034753418,96.05211072194355,94.17620234988212,constant_splitpoints,0.2,ypm,,74.62407222346195,,,74.84799988357314,74.52681213555968,74.26919830404874,74.61668396899165,,5,at_range_midpoints
regression,0,0.5782102586641512,,,,,1,,5,,,,,0.28134763925035483,,breadth_first,matrix,,axis_aligned,breiman,0.5949820650540866,0.5549372276893029,0.5696027255039935,0.5655088593539501,0.6060204157194236,all_midpoints,,wine,False,0.28024213320477825,,,0.2758037192054911,0.2738032881424981,0.29039872137570943,0.2864903343232974,,5,
regression,0,0.4261768120997059,,,,,5,,5,,,,,0.18308610866256733,,breadth_first,matrix,,axis_aligned,breiman,0.4154351337139423,0.41492516150841346,0.46876108875817935,0.4251716502177155,0.40659102630027905,all_midpoints,,wine,False,0.1964072579372475,,,0.18727742192009814,0.18266181586131422,0.17552797406304108,0.17355607353113578,,5,
regression,0,0.40889165837973546,,,,,10,,5,,,,,0.17366823752546962,,breadth_first,matrix,,axis_aligned,breiman,0.370822988656851,0.4026971435546875,0.4300975021350558,0.404934008732679,0.43590664881940433,all_midpoints,,wine,False,0.16890160860397027,,,0.1777479396729784,0.1750163433756855,0.17511320976442263,0.17156208621029123,,5,
regression,0,0.3997085551590975,,,,,25,,5,,,,,0.1669376649547958,,breadth_first,matrix,,axis_aligned,breiman,0.40754399226262017,0.40427452674278846,0.3947865733557063,0.39210699373616725,0.39983068969820534,all_midpoints,,wine,False,0.16832824448706232,,,0.16825263335518087,0.16275329178793055,0.16775414062124255,0.16760001452256276,,5,
regression,0,0.3954153994037689,,,,,50,,5,,,,,0.16398904649046264,,breadth_first,matrix,,axis_aligned,breiman,0.39488783616286055,0.3995490910456731,0.40999734245693803,0.41323812600738546,0.3594046013459873,all_midpoints,,wine,False,0.17033585258152173,,,0.1621384421563823,0.16281363403014962,0.16314302732872019,0.1615142763555394,,5,
regression,4,0.4760109225135506,1000,,two_stream_per_tree,0.5,200,,5,,,,,0.4071070419227912,,breadth_first,matrix,,axis_aligned,consistent,0.47448523888221156,0.47275662935697116,0.4895434419956457,0.47049643242698713,0.47277286990593725,all_midpoints,,wine,,0.411247133061995,,True,0.41242529682088225,0.4072602921457091,0.40836695002885726,0.39623553755651214,,5,
regression,2,17.34629789719626,1000,,two_stream_per_forest,0.5,1,,5,,,,,11.545555928738317,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,18.24331921728972,21.332976051401868,13.578043224299066,17.473843457943925,16.103307535046728,all_midpoints,,ct_slice,,9.4534375,,True,12.309056658878506,12.520516939252337,12.662058995327103,10.782709550233644,,5,
regression,2,6.098248247663551,1000,,two_stream_per_forest,0.5,5,,5,,,,,3.6401786653037385,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,6.690844042056074,5.778556877920561,5.044925160630841,7.010188376168224,5.966726781542056,all_midpoints,,ct_slice,,3.631004672897196,,True,3.684906542056075,3.8859816734813086,3.4572408002336448,3.5417596378504674,,5,
regression,2,4.173805417640187,1000,,two_stream_per_forest,0.5,10,,5,,,,,2.512279424649533,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4.753110032126168,3.926903840537383,4.088166983060748,4.192716851635514,3.9081293808411215,all_midpoints,,ct_slice,,2.6953048335280374,,True,2.392006242698598,2.498638106016355,2.5026949474299065,2.4727529935747663,,5,
regression,2,3.365921728971962,1000,,two_stream_per_forest,0.5,25,,5,,,,,1.9684077832943925,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.7975332213785045,3.3167088931074766,3.8183966121495327,3.148093238901869,2.74887667932243,all_midpoints,,ct_slice,,2.0050507447429906,,True,1.9692623758761683,1.8786370108060748,1.8802037091121495,2.1088850759345794,,5,
regression,2,3.2323984374999997,1000,,two_stream_per_forest,0.5,50,,5,,,,,1.8070520955023366,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2.837488682827103,3.5378406103971964,3.4164767085280374,3.0082816150700933,3.36190457067757,all_midpoints,,ct_slice,,1.6537138580607476,,True,1.9216369742990653,1.7647924576518692,1.8392782564252337,1.8558389310747663,,5,
regression,3,4252.442252138662,1000,,two_stream_per_tree,0.5,1,,5,,,,,3537.260023647189,,breadth_first,matrix,,axis_aligned,consistent,4484.493328651685,3924.4782303370785,4498.401633522727,4065.6548295454545,4289.183238636364,all_midpoints,,diabetes,,3228.6408898305085,,True,3668.7092776203967,3476.1575779036825,3930.156073446328,3382.6362994350284,,5,
regression,3,3443.0364873276294,1000,,two_stream_per_tree,0.5,5,,5,,,,,2809.731444759206,,breadth_first,matrix,,axis_aligned,consistent,3323.3858848314608,3089.809691011236,3977.2730823863635,3199.1764914772725,3625.537286931818,all_midpoints,,diabetes,,2633.5543785310733,,True,3054.976628895184,2767.36809490085,2871.9479166666665,2720.8102048022597,,5,
regression,3,3477.572943931946,1000,,two_stream_per_tree,0.5,10,,5,,,,,2776.9464747283173,,breadth_first,matrix,,axis_aligned,consistent,4230.862359550561,3561.0579353932585,2783.6049360795455,3372.5621448863635,3439.77734375,all_midpoints,,diabetes,,2655.804731638418,,True,2747.758321529745,2768.439447592068,2671.5861581920904,3041.1437146892654,,5,
regression,3,3415.56045989211,1000,,two_stream_per_tree,0.5,25,,5,,,,,2788.15340973656,,breadth_first,matrix,,axis_aligned,consistent,3518.0154494382023,3259.335323033708,3410.0905539772725,4086.559659090909,2803.8013139204545,all_midpoints,,diabetes,,2918.3241525423728,,True,2659.356940509915,2966.9907932011333,2523.2978460451977,2872.7973163841807,,5,
regression,3,3474.8524770173644,1000,,two_stream_per_tree,0.5,50,,5,,,,,2787.5390769794017,,breadth_first,matrix,,axis_aligned,consistent,2970.063202247191,3959.9094101123596,4127.032670454545,3149.615411931818,3167.641690340909,all_midpoints,,diabetes,,2810.414194915254,,True,2817.4251062322946,2869.366147308782,2836.6610169491523,2603.8289194915255,,5,
regression,0,81.1961016406485,,,,,100,,5,,,82.6243875462069,82.58689809739107,21.960885911379755,82.49598812446031,breadth_first,matrix,82.53645616043622,axis_aligned,breiman_bootstrap,80.99709417962724,81.66448689712716,81.07694845200788,81.21421086844735,81.02776780603286,all_midpoints,,ypm,True,22.004458178501782,82.58423968409512,,21.948153664050295,21.978240305038373,21.911049879207134,21.962527530101195,82.56559392251792,5,
regression,3,1.3528148547021028,1000,1,,,0050,,5,,,,,0.29266533111857473,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.5832622663551401,0.9894079475759345,1.390887941734813,1.4789422094042055,1.3215739084404206,all_midpoints,,ct_slice,,0.27643680180344626,,True,0.3006960745838201,0.2824728707286799,0.3005660183630257,0.30315489011390184,,5,
regression,4,3208.2771737742596,1000,5,,,100,,5,,,,,1509.3381493474014,,breadth_first,matrix,,axis_aligned,consistent_one_stream,2800.172401685393,3588.4648876404494,4004.420809659091,2568.6537642045455,3079.674005681818,all_midpoints,,diabetes,,1458.7860169491526,,True,1438.6254426345608,1635.336402266289,1584.1082274011299,1429.8346574858756,,5,
regression,1,3722.872812659601,,,,,0500,1.0,,,biau2012,,,2639.8411809189993,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3387.2563202247193,4106.862359550561,4072.8022017045455,3629.9790482954545,3417.4641335227275,constant_splitpoints,0.2,diabetes,,2715.756179378531,,,2603.9323654390937,2672.957861189802,2705.459745762712,2501.0997528248586,,5,at_range_midpoints
regression,1,3879.2500191521963,,1,,,1000,,,100,biau2008,,,3220.695745506634,,biau2008,matrix,,axis_aligned,biau2008,4031.5625,3853.054073033708,4123.770241477273,4031.946377840909,3355.916903409091,random_gap,0.2,diabetes,,3270.625706214689,,,3243.288597733711,3226.1809490084984,3167.9791666666665,3195.4043079096045,,5,
regression,3,5097.083417390194,,1,,,1,,,100,biau2008,,,4303.5124291784705,,biau2008,matrix,,axis_aligned,biau2008,5208.63588483146,4620.5979634831465,5197.541903409091,4238.075284090909,6220.566051136364,random_gap,0.2,diabetes,,4223.9339689265535,,,4617.957507082153,4309.667138810199,4113.705155367232,4252.298375706215,,5,
regression,3,107.81505011206086,,1,,,50,,,100,biau2008,,,88.99107782165345,,biau2008,matrix,,axis_aligned,biau2008,107.34259573683649,107.75208840679545,108.33238898213818,106.87787792643763,108.77029950809651,random_gap,0.2,ypm,,89.23607486247077,,,88.85891975278697,88.25866167324801,88.93409269518477,89.66764012457674,,5,
regression,2,0.40944760771391275,1000,5,,,100,,5,,,,,0.21358527247507536,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.380810546875,0.3929636793870192,0.435312789435383,0.4002346306052733,0.437916392266888,all_midpoints,,wine,,0.21302122003805551,,True,0.21284214450644603,0.22239338895185926,0.21283837289432234,0.20683123598469363,,5,
regression,1,3945.330345856741,,,,,1000,1.0,,,biau2012,,,2623.003719630768,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3835.6450140449438,4548.252808988764,4429.560724431818,3247.6296164772725,3665.563565340909,constant_splitpoints,0.2,diabetes,,2645.6514830508477,,,2481.447415014164,2636.073831444759,2801.084392655367,2550.7614759887006,,5,at_range_midpoints
regression,4,81.15520961685861,,,,,100,,5,,,82.67445109586782,82.5478465882079,21.962619701365107,82.47838826417255,breadth_first,matrix,82.433593029912,axis_aligned,breiman_bootstrap,80.78928193734295,81.2720216553959,80.83650273118009,81.52774355043708,81.35049820993703,all_midpoints,,ypm,True,21.94358390980799,82.47097575410648,,21.928375651262748,21.988587742192124,21.979732024177977,21.972819179384683,82.52105094645336,5,
regression,2,0.39708696552691586,,,,,200,,5,,,0.400945379019747,0.39519603768877454,0.1917770064469455,0.40632613542768853,breadth_first,matrix,0.39457714674632,axis_aligned,breiman_bootstrap,0.3872825505183293,0.4117826021634615,0.4055190816854311,0.39321196969423594,0.3876386235731212,all_midpoints,,wine,True,0.19202045295366005,0.40173950430153427,,0.1900751973794978,0.19277206576510486,0.1955221190091141,0.18849519712735066,0.3997568406368129,5,
regression,4,12.94355811915888,,,,,1,,5,,,1725.2897196261683,1715.5880373831776,6.575899386682243,1708.7633644859814,breadth_first,matrix,1716.6657943925234,axis_aligned,breiman_bootstrap,14.552121787383177,9.410354117990654,14.824741530373831,14.507616822429906,11.422956337616823,all_midpoints,,ct_slice,True,6.856399678738318,1728.151214953271,,5.894050087616822,6.899053738317757,6.299945239485981,6.930048189252337,1718.8916261682243,5,
regression,4,4.010574328271028,,,,,5,,5,,,280.8572897196262,281.6747429906542,1.816472035630841,282.8283644859813,breadth_first,matrix,278.75182242990655,axis_aligned,breiman_bootstrap,4.2516077686915885,4.072988463785046,4.02247042932243,3.60452066296729,4.101284316588785,all_midpoints,,ct_slice,True,1.7564453125,283.1653738317757,,1.7983319947429905,2.0043308265186917,1.692799722546729,1.8304523218457944,281.45551869158874,5,
regression,4,2.9154544392523363,,,,,10,,5,,,32.77735981308411,35.988723714953274,1.1855129599883178,30.885584112149534,breadth_first,matrix,28.799856892523366,axis_aligned,breiman_bootstrap,3.3164153767523366,3.2515727219626167,2.538772086740654,2.7783997152453273,2.6921122955607477,all_midpoints,,ct_slice,True,1.1972672678154206,34.90103387850467,,1.1318930709696262,1.150242406542056,1.2912061003212616,1.1569559542932244,32.670511682242996,5,
regression,4,2.034606636974299,,,,,25,,5,,,3.092857038551402,3.1540252628504675,0.802101726781542,3.3814025992990655,breadth_first,matrix,3.188864997079439,axis_aligned,breiman_bootstrap,2.0969047532126166,2.127531761098131,2.021231381425234,1.961928847838785,1.965436441296729,all_midpoints,,ct_slice,True,0.7789690420560748,3.0520398291471964,,0.783276504088785,0.7676559761974299,0.8724088237441588,0.8081982878212617,3.1738379453855137,5,
regression,4,1.8178475102219624,,,,,50,,5,,,2.3479353460864485,2.2264380110981308,0.6558826755987149,2.31358425817757,breadth_first,matrix,2.1429201956775703,axis_aligned,breiman_bootstrap,1.7558591924649534,1.8308312646028038,1.7772977511682242,1.6794991238317758,2.045750219042056,all_midpoints,,ct_slice,True,0.6527665011682243,2.2972168881425232,,0.6091441844334112,0.6819074912383177,0.6880716541325934,0.647523547021028,2.2656189398364486,5,
regression,0,62.584735981308405,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,50.42792231308412,,breadth_first,matrix,,axis_aligned,biau2012,56.29139018691589,57.16866238317757,75.25782710280374,59.75613901869159,64.44966121495327,constant_splitpoints,0.2,ct_slice,,49.61528037383177,,,50.02598714953271,47.78180198598131,51.22171728971963,53.49482476635514,,5,at_range_midpoints
regression,0,8.83794188084112,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,7.066282053154206,,breadth_first,matrix,,axis_aligned,biau2012,8.343089953271027,9.168467435747663,6.484044246495327,10.479408586448598,9.71469918224299,constant_splitpoints,0.2,ct_slice,,8.960275992990654,,,6.471355870327103,6.423798919392524,7.781506279205607,5.69447320385514,,5,at_range_midpoints
regression,0,7.339337616822431,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,5.760481381425234,,breadth_first,matrix,,axis_aligned,biau2012,6.500162821261682,7.779661214953271,7.616737003504673,7.470664427570093,7.32946261682243,constant_splitpoints,0.2,ct_slice,,5.713985105140187,,,5.722221451518692,5.5605191296728975,6.032443049065421,5.773238171728972,,5,at_range_midpoints
regression,0,6.23784988317757,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,5.120221670560747,,breadth_first,matrix,,axis_aligned,biau2012,5.402577394859813,6.331195969626168,6.234695531542056,6.506847984813084,6.713932535046729,constant_splitpoints,0.2,ct_slice,,5.325822867990654,,,5.0572689106308415,4.944945239485981,5.0008447721962614,5.2722265625,,5,at_range_midpoints
regression,0,6.011203636098131,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,4.824630403037384,,breadth_first,matrix,,axis_aligned,biau2012,5.881499342873831,6.365682681074766,5.071958966121495,6.26110543224299,6.4757717581775704,constant_splitpoints,0.2,ct_slice,,4.664006644275701,,,5.019947064836448,5.0994341413551405,4.961878285630841,4.377885879088785,,5,at_range_midpoints
regression,2,108.7680699337337,,1,,,10,,,100,biau2008,,,89.91436804470791,,biau2008,matrix,,axis_aligned,biau2008,108.06587819810031,108.88142894565776,108.97792740785299,107.61629587945939,110.29881923759811,random_gap,0.2,ypm,,89.75928746761878,,,90.10104881196092,89.53169236142779,89.12146232135754,91.05834926117456,,5,
regression,3,2774.7621651515005,,,,,0001,1.0,,,biau2012,,,62.62440986135501,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,2736.843085699871,3198.334630199187,2660.06593641153,2621.1563903792603,2657.4107830676535,constant_splitpoints,0.2,ypm,,62.439472586325664,,,63.16789723389186,61.63239189280967,63.52905335260845,62.35323424113943,,5,at_range_midpoints
regression,0,108.10472401983138,,1,,,25,,,100,biau2008,,,89.22209393707128,,biau2008,matrix,,axis_aligned,biau2008,108.25274330788113,108.35300623853924,107.5411520437765,108.13508426393969,108.24163424502032,random_gap,0.2,ypm,,88.94280530518391,,,89.56592185817269,88.90467550863984,89.39979043165258,89.2972765817074,,5,
regression,3,91.23825398519439,,,,,0200,1.0,,,biau2012,,,42.69151248192958,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,90.61694592942592,91.35141507145698,91.08119803238607,91.10083536271819,92.04087552998477,constant_splitpoints,0.2,ypm,,42.603193006626626,,,42.66882379765012,42.79435620797718,42.58987183343197,42.80131756396201,,5,at_range_midpoints
regression,3,3266.214015816522,1000,5,,,100,,5,,,,,1513.1544719094604,,breadth_first,matrix,,axis_aligned,consistent_one_stream,3647.214536516854,2949.634129213483,3437.575994318182,2943.690518465909,3352.954900568182,all_midpoints,,diabetes,,1508.2824858757062,,True,1574.5311614730879,1436.3841182719548,1585.3403954802259,1461.2341984463276,,5,
regression,4,3704.6850022344224,,,,,0025,1.0,,,biau2012,,,2681.6747963380867,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3955.734901685393,3401.8328651685392,3405.806463068182,3851.7681107954545,3908.2826704545455,constant_splitpoints,0.2,diabetes,,2660.7574152542375,,,2683.9803470254956,2687.971671388102,2626.0333686440677,2749.631179378531,,5,at_range_midpoints
regression,1,5.894651796144859,,,,,0100,1.0,,,biau2012,,,4.893784462616823,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,6.053744158878505,5.833343311915888,5.77667129088785,5.8488171728971965,5.96068304614486,constant_splitpoints,0.2,ct_slice,,4.973997152453271,,,4.996147780373832,4.619465537383178,4.981654132593458,4.897657710280374,,5,at_range_midpoints
regression,2,79.50053265288302,,,,,100,,5,,,,,8.369931186874812,,breadth_first,matrix,,axis_aligned,breiman,78.3127904607593,80.33803568483249,79.45796020141847,79.83384916900329,79.56002774840155,all_midpoints,,ypm,False,8.35690289999903,,,8.37723939787909,8.386968923730704,8.38591865643404,8.342626056331195,,5,
regression,0,4413.896440085546,,,,,0001,1.0,,,biau2012,,,3164.639901129943,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3897.330056179775,4952.017556179775,3669.912997159091,4296.731889204545,5253.489701704545,constant_splitpoints,0.2,diabetes,,2980.0593220338983,,,3088.4812322946177,3309.7687677053823,3165.2754237288136,3279.6147598870057,,5,at_range_midpoints
regression,3,3757.6415842058223,,,,,0010,1.0,,,biau2012,,,2709.756176377619,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3798.849367977528,4085.7910814606744,3522.1139914772725,4318.08203125,3063.3714488636365,constant_splitpoints,0.2,diabetes,,2839.4170197740114,,,2600.572592067989,2782.2345963172806,2536.2971398305085,2790.259533898305,,5,at_range_midpoints
regression,2,16.150923189252335,1000,,two_stream_per_tree,0.5,1,,5,,,,,10.545521320093458,,breadth_first,matrix,,axis_aligned,consistent,18.60152015186916,15.576784462616823,16.740103679906543,13.85375438084112,15.982453271028037,all_midpoints,,ct_slice,,10.564442903037383,,True,10.296960426401869,11.879833528037382,9.375903913551403,10.610465829439253,,5,
regression,2,5.722154862733645,1000,,two_stream_per_tree,0.5,5,,5,,,,,3.3086398218457944,,breadth_first,matrix,,axis_aligned,consistent,5.324332651869159,5.654176401869159,6.237058265186916,5.290246787383178,6.104960207359813,all_midpoints,,ct_slice,,3.3899700642523363,,True,3.2644392523364485,3.3206538405373833,3.2639887558411216,3.3041471962616824,,5,
regression,2,4.046566150700935,1000,,two_stream_per_tree,0.5,10,,5,,,,,2.3617081629672896,,breadth_first,matrix,,axis_aligned,consistent,4.138185966705607,4.548840172313084,3.781034243574766,3.9275529351635514,3.8372174357476636,all_midpoints,,ct_slice,,2.369233717873832,,True,2.6447314909462616,2.3219850686331776,2.223024423189252,2.249566114193925,,5,
regression,2,3.345857184579439,1000,,two_stream_per_tree,0.5,25,,5,,,,,1.8975094553154208,,breadth_first,matrix,,axis_aligned,consistent,3.093869377920561,3.2492304322429906,3.6397853387850465,3.1751496787383178,3.5712510952102803,all_midpoints,,ct_slice,,1.9162987368574766,,True,1.9074027088200936,1.8822532126168223,1.8737063741238318,1.9078862441588784,,5,
regression,2,3.004889858352804,1000,,two_stream_per_tree,0.5,50,,5,,,,,1.6960051474883175,,breadth_first,matrix,,axis_aligned,consistent,3.246935601635514,2.730254088785047,3.0187596743574767,3.253434944509346,2.7750649824766356,all_midpoints,,ct_slice,,1.671967180198598,,True,1.7084922605140187,1.6356058338200934,1.7588062207943924,1.705154242114486,,5,
regression,4,3650.8837290123847,,,,,0050,1.0,,,biau2012,,,2641.9904215881625,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,4061.8012640449438,4097.592345505618,3508.0181107954545,3707.583806818182,2879.4231178977275,constant_splitpoints,0.2,diabetes,,2763.3765889830506,,,2555.700601983003,2572.8456090651557,2617.3188559322034,2700.710451977401,,5,at_range_midpoints
regression,2,91.27487217301031,,,,,0200,1.0,,,biau2012,,,42.619083332524816,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,91.63473983447982,90.93583909807992,91.61490845938158,91.81268858725709,90.37618488585316,constant_splitpoints,0.2,ypm,,42.41105958144544,,,42.81509959347621,42.449684192143124,42.60419718829134,42.815376107267944,,5,at_range_midpoints
regression,4,0.6743889956970992,,1,,,1,,,100,biau2008,,,0.5582873373233048,,biau2008,matrix,,axis_aligned,biau2008,0.6835531381460337,0.6627884615384615,0.6678307983304465,0.6696318287955879,0.6881407516749664,random_gap,0.2,wine,,0.5364744121086235,,,0.6009911630207331,0.5176187602974072,0.5816105089998557,0.5547418421899047,,5,
regression,2,5.58272152453271,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,4.505070020443926,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.791946188668224,5.171834477219626,5.541248174649533,5.450103679906542,5.9584751022196265,constant_splitpoints,0.2,ct_slice,,4.634893034462617,,,4.597857768691589,4.39850613317757,4.387321115654205,4.506772050233645,,5,at_range_midpoints
regression,0,107.81108189659354,1000,,two_stream_per_tree,0.5,1,,5,,,,,87.22433903501539,,breadth_first,matrix,,axis_aligned,consistent,108.27429197915959,107.15268412422746,107.60633168071874,107.95327402031648,108.06882767854545,all_midpoints,,ypm,,88.08465202922314,,True,87.1638611027564,86.86835032842076,87.19141545954652,86.81341625513006,,5,
regression,0,89.92410133017688,1000,,two_stream_per_tree,0.5,5,,5,,,,,71.57698532051344,,breadth_first,matrix,,axis_aligned,consistent,90.37641773957252,89.37097478388264,90.07671559828853,89.51111391397995,90.28528461516072,all_midpoints,,ypm,,71.35985116766437,,True,71.92299818568144,71.38060425540172,71.62158359933636,71.59988939448331,,5,
regression,0,87.72222297684075,1000,,two_stream_per_tree,0.5,10,,5,,,,,69.75883631353754,,breadth_first,matrix,,axis_aligned,consistent,88.14812407222347,87.18445895468085,87.45740232271585,87.1804519302603,88.64067760432332,all_midpoints,,ypm,,69.67352453210955,,True,70.04763799008431,69.65752554114235,69.68568143670745,69.729812067644,,5,
regression,0,86.45614103173601,1000,,two_stream_per_tree,0.5,25,,5,,,,,68.596820576507,,breadth_first,matrix,,axis_aligned,consistent,85.67266588401944,86.50947423570618,87.33965595862965,85.53392387623825,87.22498520408658,all_midpoints,,ypm,,68.40610173767088,,True,68.53772715365434,68.70931608922179,68.88501877383112,68.44593912815687,,5,
regression,0,86.08448126982894,1000,,two_stream_per_tree,0.5,50,,5,,,,,68.30305329439503,,breadth_first,matrix,,axis_aligned,consistent,86.09411171157186,86.50111090628609,86.54403360855349,85.00556908478787,86.27758103794545,all_midpoints,,ypm,,68.19954108412811,,True,68.30895807662827,68.20282529179482,68.52975676488566,68.27418525453822,,5,
regression,4,3675.083571405771,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,2839.0120855740142,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,4046.4698033707864,3740.2900280898875,3245.0511363636365,3432.595880681818,3911.0110085227275,constant_splitpoints,0.2,diabetes,,2773.94738700565,,,2792.755311614731,2804.7611543909347,2889.638771186441,2933.9578036723165,,5,at_range_midpoints
regression,1,0.4073944463638936,1000,,,,0050,,5,,,,,0.21319214136316916,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.43775357759915867,0.4018334021935096,0.3942783229437308,0.4007997813823133,0.4023071477007554,all_midpoints,,wine,,0.21603265566383706,,True,0.20347866801910958,0.21081247012248652,0.21795682477785927,0.2176800882325534,,5,
regression,3,94.65441791421281,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,75.7221676740824,,breadth_first,matrix,,axis_aligned,biau2012,95.14465067090978,94.03080460662275,94.95745568502653,94.71721856232233,94.42196004618265,constant_splitpoints,0.2,ypm,,75.67095343895836,,,75.711697988726,75.68983884582173,75.75757017143854,75.7807779254674,,5,at_range_midpoints
regression,0,0.5284029584821279,,1,,,100,,,100,biau2008,,,0.43515361402472286,,biau2008,matrix,,axis_aligned,biau2008,0.5302735783503606,0.5486023888221154,0.539498109648648,0.4732826708646074,0.5503580447249086,random_gap,0.2,wine,,0.43226840175909004,,,0.4334708106088849,0.43307878568765634,0.4451636108539342,0.4317864612140487,,5,
regression,2,0.5944999906894912,,,,,1,,5,,,,,0.28016353165185554,,breadth_first,matrix,,axis_aligned,breiman,0.6088185941256009,0.5915250807542067,0.6395039547398239,0.5466997412372498,0.5859525825905745,all_midpoints,,wine,False,0.27687885890606967,,,0.29920182880447854,0.2719574826071532,0.28610298770260195,0.2666765002389741,,5,
regression,2,0.4271751262181153,,,,,5,,5,,,,,0.18461890619799573,,breadth_first,matrix,,axis_aligned,breiman,0.41324054424579326,0.4548591026893029,0.42170086890757313,0.4424860883071112,0.4035890269407958,all_midpoints,,wine,False,0.18550636494054204,,,0.18261174988650303,0.18574617586618483,0.18320980857270824,0.1860204317240405,,5,
regression,2,0.40777757258033176,,,,,10,,5,,,,,0.1719490922321158,,breadth_first,matrix,,axis_aligned,breiman,0.3944963191105769,0.38966928335336537,0.4156764781502598,0.4025399176499952,0.4365058646374615,all_midpoints,,wine,False,0.16785457034255963,,,0.17339129555287305,0.16974628588683977,0.1755171478964265,0.17323616148188006,,5,
regression,2,0.3912174885525559,,,,,25,,5,,,,,0.16561692479305123,,breadth_first,matrix,,axis_aligned,breiman,0.39384807880108175,0.37900200477013224,0.3580612640733256,0.3969967602031611,0.4281793349150789,all_midpoints,,wine,False,0.16300239284114684,,,0.16850491278396793,0.16709165002420268,0.16126285566188317,0.16822281265405564,,5,
regression,2,0.39123709201682855,,,,,50,,5,,,,,0.16326665622309208,,breadth_first,matrix,,axis_aligned,breiman,0.4132189471905048,0.39023510272686296,0.3861652048300375,0.364137786089961,0.40242841924677636,all_midpoints,,wine,False,0.1645234809925392,,,0.16145680265883564,0.1598734940981576,0.1666333740516184,0.16384612931430959,,5,
regression,2,111.355247455588,,1,,,5,,,100,biau2008,,,91.88900057243207,,biau2008,matrix,,axis_aligned,biau2008,110.04493106559683,111.01847306173534,112.09598424356498,110.97767514965703,112.63917375738583,random_gap,0.2,ypm,,93.73578864644074,,,91.0909681863606,91.25211266239121,90.99476079131456,92.3713725756532,,5,
regression,2,3388.4742929647605,1000,,two_stream_per_tree,0.5,1000,,5,,,,,2773.801788843809,,breadth_first,matrix,,axis_aligned,consistent,3316.6674859550562,3422.174859550562,3214.7183948863635,3262.001775568182,3726.8089488636365,all_midpoints,,diabetes,,2727.281073446328,,True,2768.7526558073655,2765.101097733711,2747.723163841808,2860.1509533898306,,5,
regression,0,79.49423298955068,,,,,100,,5,,,,,8.374605604012846,,breadth_first,matrix,,axis_aligned,breiman,79.73363960065588,79.14741095770795,79.37160542937255,78.92798998729006,80.29051897272701,all_midpoints,,ypm,False,8.379078578428043,,,8.403568847083022,8.382055952808313,8.365191037072252,8.343133604672598,,5,
regression,4,0.5438821421289074,,1,,,5,,,100,biau2008,,,0.4534584053838243,,biau2008,matrix,,axis_aligned,biau2008,0.5731803541917068,0.5290667724609375,0.5228643145719063,0.5525349652978252,0.5417643041221613,random_gap,0.2,wine,,0.45334668983262794,,,0.45617137892053106,0.4382825935485617,0.45537425940566084,0.4641171052117401,,5,
regression,0,0.6380319470954335,,,,,1,,5,,,22.533985953434673,22.084240633416698,0.3904332521357957,22.028965467487495,breadth_first,matrix,22.379415107273427,axis_aligned,breiman_bootstrap,0.6780520864633414,0.6547933255709134,0.5883999560960355,0.656862841834464,0.6120515255124134,all_midpoints,,wine,True,0.3865650700990766,22.01843407320123,,0.39517530771959786,0.379842623486206,0.3909363286134691,0.39964693076062907,22.209008246962703,5,
regression,0,0.45738167622757614,,,,,5,,5,,,3.8942828344477585,4.101500126250481,0.23395397090422163,4.029163485354944,breadth_first,matrix,3.896590731431595,axis_aligned,breiman_bootstrap,0.44161409818209135,0.4413031005859375,0.4818028309787577,0.47914143504318224,0.4430469163479119,all_midpoints,,wine,True,0.233347289146667,4.076679131396691,,0.23481623356173031,0.2318172546586372,0.23429231251052088,0.23549676464355282,3.9996432617762934,5,
regression,0,0.42907950299144915,,,,,10,,5,,,0.8710447057797768,0.8691352706269239,0.20946048902105577,0.8470236824860523,breadth_first,matrix,0.8625948188257648,axis_aligned,breiman_bootstrap,0.4143824650691106,0.4046142578125,0.4219365520051482,0.4625940007187019,0.44187023935178504,all_midpoints,,wine,True,0.21091042284141737,0.8064929570267411,,0.2050703032924644,0.21161357269668798,0.21187047602443249,0.20783767025027655,0.8512582869490517,5,
regression,0,0.4071889670448757,,,,,25,,5,,,0.429811942662233,0.42061874195904675,0.20001082149510124,0.41420218338182957,breadth_first,matrix,0.43499540938582354,axis_aligned,breiman_bootstrap,0.394435800405649,0.3870086435171274,0.42874880842835833,0.44133760306906755,0.3844139798041763,all_midpoints,,wine,True,0.2014406974061538,0.42975264487242687,,0.20062501315362227,0.20159732421499182,0.1989936784580608,0.19739739424267747,0.42587618445227193,5,
regression,0,0.4018132240510914,,,,,50,,5,,,0.42292371951366176,0.40533036294007313,0.1935723787197981,0.4006338732294873,breadth_first,matrix,0.41874664582631804,axis_aligned,breiman_bootstrap,0.36644871638371396,0.38595794677734374,0.4241289310587471,0.43811645977675134,0.3944140662589011,all_midpoints,,wine,True,0.193546167471263,0.40921190767482685,,0.1986802500992159,0.19922490401613913,0.18754100322539918,0.18886956878697336,0.41136930183687337,5,
regression,3,85.82705566174117,1000,,two_stream_per_tree,0.5,100,,5,,,,,68.0831239266899,,breadth_first,matrix,,axis_aligned,consistent,86.01596018201398,87.15024886241255,84.63359497035967,86.47076230486373,84.86471198905588,all_midpoints,,ypm,,68.2441034646693,,True,67.86348465591011,68.01266142098983,67.98259903559752,68.31277105628268,,5,
regression,0,122.10282242990654,,1,,,5,,,100,biau2008,,,117.69189719626168,,biau2008,matrix,,axis_aligned,biau2008,111.10544392523364,118.37507009345795,125.83935747663551,112.57197429906542,142.6222663551402,random_gap,0.2,ct_slice,,140.51038551401868,,,111.54768691588785,107.26394859813084,109.90568925233644,119.23177570093458,,5,
regression,0,3823.3461152962204,,,,,0010,1.0,,,biau2012,,,2690.1662578423843,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3716.871488764045,3921.400280898876,3879.2816051136365,3586.1750710227275,4013.002130681818,constant_splitpoints,0.2,diabetes,,2668.923552259887,,,2641.993626062323,2692.470254957507,2732.5907485875705,2714.853107344633,,5,at_range_midpoints
regression,3,0.588323562800076,,,,,0005,1.0,,,biau2012,,,0.5050340692492737,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5748810753455529,0.6442548076923077,0.6207382049443081,0.5377284660075058,0.5640152600107053,constant_splitpoints,0.2,wine,,0.5129162978098547,,,0.4921476163381518,0.5066422504118963,0.5134595788043478,0.5000046028821181,,5,at_range_midpoints
regression,1,0.40703395163424877,1000,5,,,1000,,5,,,,,0.21198328153214244,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.43467059795673074,0.38152252197265624,0.41698452873905406,0.38596107300838384,0.4160310364944188,all_midpoints,,wine,,0.21497359354709744,,True,0.21314761389533626,0.20755913304851356,0.21536948837744085,0.20886657879232398,,5,
regression,4,7.629761974299065,,,,,0005,1.0,,,biau2012,,,6.0192283148364485,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,8.447038551401869,7.489602803738317,7.478832505841122,8.054377920560748,6.678958089953271,constant_splitpoints,0.2,ct_slice,,5.365530081775701,,,5.720759710864486,6.327031980140187,6.228044684579439,6.45477511682243,,5,at_range_midpoints
regression,0,0.5863528329362777,,,,,0005,1.0,,,biau2012,,,0.5056262598549978,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5904397817758413,0.5564552189753605,0.5925838009406275,0.6098083543080014,0.5824770086815579,constant_splitpoints,0.2,wine,,0.5050286956822335,,,0.5127098284617327,0.5060201310551761,0.49928589571710275,0.5050867483587438,,5,at_range_midpoints
regression,2,4740.968894439478,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,3932.8406049439027,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3419.361306179775,4498.668890449439,4994.892045454545,5389.983664772727,5401.938565340909,constant_splitpoints,0.2,diabetes,,3929.611581920904,,,4025.688031161473,3966.432719546742,3647.295197740113,4095.1754943502824,,5,at_range_midpoints
regression,2,4026.498119094739,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,3015.0985348545955,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3693.106390449438,3472.9399578651687,4784.693892045455,3774.7787642045455,4406.971590909091,constant_splitpoints,0.2,diabetes,,3047.232697740113,,,3094.1710339943343,2990.4231586402266,3039.9332627118642,2903.732521186441,,5,at_range_midpoints
regression,2,3700.600658356742,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,2952.7184531097455,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,4309.554424157303,3947.4996488764045,3694.1186079545455,3702.569247159091,2849.2613636363635,constant_splitpoints,0.2,diabetes,,3070.2567090395482,,,2870.8070113314448,2888.104992917847,2942.2388771186443,2992.184675141243,,5,at_range_midpoints
regression,2,3734.835579194331,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,2848.9670742905846,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3298.619030898876,3987.8511235955057,3837.8071732954545,4006.5930397727275,3543.307528409091,constant_splitpoints,0.2,diabetes,,2885.9493290960454,,,2752.094192634561,2966.6898016997166,2734.3548728813557,2905.747175141243,,5,at_range_midpoints
regression,2,3587.5840214823793,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,2852.6479823866457,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3767.4220505617977,3495.5459971910113,3956.4850852272725,3112.8206676136365,3605.646306818182,constant_splitpoints,0.2,diabetes,,2830.352577683616,,,2864.606940509915,2826.5718838526914,2956.159604519774,2785.548905367232,,5,at_range_midpoints
regression,2,156.87506039643344,,,,,1,,5,,,2525778.4165558997,2523533.0857580844,70.12950353646586,2522826.343051742,breadth_first,matrix,2526730.754737118,axis_aligned,breiman_bootstrap,158.35122102669087,156.05030610561857,156.64313227061484,157.5023721972659,155.82827038197712,all_midpoints,,ypm,True,70.28066634972689,2519249.0740765897,,69.44087941088009,70.15271323094238,70.84698599967012,69.92627269110984,2523623.5348358867,5,
regression,2,95.65118706885679,,,,,5,,5,,,402964.3122956466,401961.2654047289,31.238832238597446,405959.02721477847,breadth_first,matrix,404067.5049141837,axis_aligned,breiman_bootstrap,95.7042466697067,95.44193695485548,95.04642521029602,96.54478068090309,95.51854582852263,all_midpoints,,ypm,True,31.23523561885727,404233.659393222,,31.386202446904502,31.055441015242216,31.303781932491827,31.213500179491408,403837.15384451195,5,
regression,2,88.11848567464514,,,,,10,,5,,,40880.663322628534,41354.43557228653,26.372950644713733,40834.95941553717,breadth_first,matrix,40853.17292299333,axis_aligned,breiman_bootstrap,88.68083516867341,87.82857115136461,88.71870300478321,88.1848567464514,87.17946230195307,all_midpoints,,ypm,True,26.42817432981789,41234.06199730278,,26.356918666136277,26.350808681562835,26.34426937294434,26.384582173107336,41031.45864614967,5,
regression,2,83.53769028514878,,,,,25,,5,,,137.7946230195306,98.86166548622768,23.433564408308996,176.5559382549554,breadth_first,matrix,128.00619002803947,axis_aligned,breiman_bootstrap,83.36450339093228,83.03024187680097,83.1996041486771,84.47660305232417,83.61749895700939,all_midpoints,,ypm,True,23.43994799600268,118.34633109858444,,23.4201627065364,23.420853991015726,23.429886774878966,23.456970573111217,131.91294957746751,5,
regression,2,81.89098079927041,,,,,50,,5,,,84.75635739165025,84.25243283625532,22.450007761790644,85.01163298372934,breadth_first,matrix,84.8099816627696,axis_aligned,breiman_bootstrap,81.435873055914,81.98168217407756,83.02414887114458,81.05990647042273,81.9532934247931,all_midpoints,,ypm,True,22.446579475885088,84.77050325510095,,22.433682775616333,22.472991394114622,22.527161416138703,22.369623747198478,84.72018162590109,5,
regression,4,0.3863184747226625,,,,,200,,5,,,,,0.16239836888954068,,breadth_first,matrix,,axis_aligned,breiman,0.3636852557842548,0.3954044283353365,0.3990090878951357,0.40747230065795803,0.3660213009406274,all_midpoints,,wine,False,0.16512534305562235,,,0.16057797627011378,0.1680612011737541,0.15674365910716861,0.16148366484104462,,5,
regression,1,5809.530087302093,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,4018.973297282374,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,6269.885533707865,7406.469803370786,5314.974076704545,4446.316051136364,5610.004971590909,constant_splitpoints,0.2,diabetes,,4258.819562146893,,,3744.2917847025496,3999.56940509915,4080.30261299435,4011.8831214689267,,5,at_range_midpoints
regression,1,3888.3539014619505,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,2997.104538079576,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3765.179073033708,3491.9480337078653,3709.4762073863635,4394.047940340909,4081.118252840909,constant_splitpoints,0.2,diabetes,,3033.8986581920904,,,3127.936968838527,2882.2204320113315,2814.6315324858756,3126.8350988700563,,5,at_range_midpoints
regression,1,3779.6751675817163,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,2939.250346605368,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,4082.736657303371,4667.095856741573,3633.450994318182,3380.1068892045455,3134.985440340909,constant_splitpoints,0.2,diabetes,,2984.1956214689267,,,2772.168555240793,2911.5074362606233,2961.4277895480227,3066.9523305084745,,5,at_range_midpoints
regression,1,3756.0390178115426,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,2864.585053656311,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3222.2106741573034,3832.402738764045,4348.801846590909,3251.3796164772725,4125.400213068182,constant_splitpoints,0.2,diabetes,,2786.6783192090397,,,2807.854992917847,2992.5024787535413,3012.563206214689,2723.326271186441,,5,at_range_midpoints
regression,1,3724.65687404239,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,2844.2769271858647,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3979.6211376404494,2848.8542837078653,3064.966974431818,4671.868252840909,4057.973721590909,constant_splitpoints,0.2,diabetes,,2748.1949152542375,,,3094.7032577903683,2729.895361189802,2624.616525423729,3023.9745762711864,,5,at_range_midpoints
regression,4,94.75444605070389,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,75.78048976898971,,breadth_first,matrix,,axis_aligned,biau2012,95.3724301196286,95.2901260320756,93.86638077404457,93.98061492786385,95.26267839990686,constant_splitpoints,0.2,ypm,,75.80546041971883,,,75.67753640764924,75.57485761965286,75.88545052343575,75.95914387449184,,5,at_range_midpoints
regression,4,1.5569138982184578,,,,,1000,,5,,,1.5809030008761682,1.5789005914135514,0.5319515004380841,1.6093906980140187,breadth_first,matrix,1.5325940055490654,axis_aligned,breiman_bootstrap,1.5468140332943925,1.6975001825350466,1.4219755768107476,1.4241012886974298,1.6941784097546728,all_midpoints,,ct_slice,True,0.541410265771028,1.6184040960864485,,0.5161675397926402,0.5371362532856309,0.5374034845940421,0.5276399587470795,1.5840384783878503,5,
regression,3,0.5782849118925153,,,,,0050,1.0,,,biau2012,,,0.5003258531057522,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5322287222055289,0.5813652155949519,0.5780221940555235,0.5895085499963915,0.6102998776101809,constant_splitpoints,0.2,wine,,0.49205293615032225,,,0.49838125886929957,0.5086268971281509,0.5019699396101867,0.5005982337708013,,5,at_range_midpoints
regression,2,5.705945531542056,,,,,0200,1.0,,,biau2012,,,4.701405957943925,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.659619596962616,5.708104191004673,5.770117917640187,5.4657472984813085,5.9261386536214955,constant_splitpoints,0.2,ct_slice,,4.864284097546729,,,4.499167275116823,4.680424576518692,4.826072575934579,4.637081264602804,,5,at_range_midpoints
regression,3,1.646935984959112,,,,,200,,5,,,1.6531368647780373,1.6962839515186916,0.5639725284754673,1.7416032053154205,breadth_first,matrix,1.7951940347546729,axis_aligned,breiman_bootstrap,1.6380052570093457,1.6506604117990655,2.001481819509346,1.3376065091997664,1.6069259272780374,all_midpoints,,ct_slice,True,0.5692419775846963,1.7598386390186915,,0.5893534152307243,0.5371065457067757,0.5743704366238318,0.5497902672313084,1.729211339077103,5,
regression,0,107.48016183333496,,1,,,100,,,100,biau2008,,,88.73404224354559,,biau2008,matrix,,axis_aligned,biau2008,107.92142157195666,107.74064946783223,107.70492582638815,106.44185933694904,107.59195296354869,random_gap,0.2,ypm,,88.88505758278434,,,88.63359497035967,88.22981691876316,89.0448922566436,88.87684948917715,,5,
regression,2,4302.438370626915,,,,,0001,1.0,,,biau2012,,,3073.3550229269695,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,4791.894311797752,4552.72261235955,4678.518110795455,3823.6882102272725,3665.3686079545455,constant_splitpoints,0.2,diabetes,,3085.4774011299437,,,3107.507790368272,3082.257790368272,3087.7701271186443,3003.7620056497176,,5,at_range_midpoints
regression,1,1.5765321626752336,,,,,500,,5,,,1.62626953125,1.6170491384345795,0.540328937280958,1.5919246495327102,breadth_first,matrix,1.660581921728972,axis_aligned,breiman_bootstrap,1.4360835280373832,1.3200343165887851,1.4359396904205608,1.9395564398364487,1.7510468384929907,all_midpoints,,ct_slice,True,0.5332668297313085,1.6134298335280375,,0.5539908549941589,0.5440499963492991,0.5290353022780374,0.541301703051986,1.6218510148948595,5,
regression,1,13.312776285046727,,,,,1,,5,,,1708.3504672897195,1710.4988785046728,6.596370181074766,1726.0785046728972,breadth_first,matrix,1713.651401869159,axis_aligned,breiman_bootstrap,12.700857184579439,10.474128942757009,15.339395443925234,16.043138142523365,12.006361711448598,all_midpoints,,ct_slice,True,6.884356746495327,1721.7646728971963,,5.857624853971963,6.273433119158878,6.489596232476636,7.476839953271028,1716.0687850467289,5,
regression,1,4.217473422897196,,,,,5,,5,,,281.73497663551404,280.90163551401866,1.9168855870327104,282.17693925233647,breadth_first,matrix,283.73981308411214,axis_aligned,breiman_bootstrap,3.9810503066588785,4.972835134345795,3.657614997079439,4.310396101051402,4.165470575350468,all_midpoints,,ct_slice,True,1.9225073014018692,278.92406542056074,,2.046244523948598,1.8090889675817756,1.9196177716121496,1.8869693706191588,281.49548598130843,5,
regression,1,2.8353462689836446,,,,,10,,5,,,32.19301693925234,32.597570093457946,1.2338407929322428,35.53416471962617,breadth_first,matrix,34.4859433411215,axis_aligned,breiman_bootstrap,2.875846597546729,2.5826551547897196,2.861420852803738,2.8732201007593456,2.9835886390186914,all_midpoints,,ct_slice,True,1.1658392961448598,32.22391355140187,,1.2989625620619158,1.14860324182243,1.3037057352511683,1.252093129380841,33.406921728971966,5,
regression,1,2.254063887266355,,,,,25,,5,,,3.0032471159462615,3.3665796582943925,0.8009622608790888,3.190990435163551,breadth_first,matrix,3.246926109813084,axis_aligned,breiman_bootstrap,2.0113440055490655,2.443790340245327,2.497632885514019,1.9436114558995328,2.3739407491238316,all_midpoints,,ct_slice,True,0.7273166891793225,2.846910046728972,,0.8000749306366822,0.790046820239486,0.8117652051693925,0.8756076591705607,3.130930673189252,5,
regression,1,1.803066260221963,,,,,50,,5,,,2.232079621787383,2.3140614047897197,0.6553052168516356,2.349054650992991,breadth_first,matrix,2.3156697210864485,axis_aligned,breiman_bootstrap,1.7986123685747664,1.6720511463200936,1.7918854044976635,1.6178995692172897,2.1348828125,all_midpoints,,ct_slice,True,0.655340062792056,2.229758871203271,,0.643259847765771,0.6267922659900701,0.6697758925963785,0.6813580151139018,2.2881248539719627,5,
regression,0,0.5729884050985619,,,,,0050,1.0,,,biau2012,,,0.5008712825246155,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5628241905799278,0.5903753192608173,0.5950387392345073,0.556581281349235,0.5601224950683218,constant_splitpoints,0.2,wine,,0.5032549421802857,,,0.500463289367664,0.5018355410122426,0.5033836350068536,0.49541900505603115,,5,at_range_midpoints
regression,3,2.7678429833528035,1000,,two_stream_per_tree,0.5,500,,5,,,,,1.5266138288551403,,breadth_first,matrix,,axis_aligned,consistent,2.594376825350467,2.560962324766355,3.0661485105140187,2.712364741530374,2.9053625146028037,all_midpoints,,ct_slice,,1.5513885441004673,,True,1.4964673992406543,1.5155375657126169,1.5329242114485981,1.5367514237733644,,5,
regression,2,108.06976491476584,,1,,,25,,,100,biau2008,,,89.44290523823847,,biau2008,matrix,,axis_aligned,biau2008,107.69666922158942,108.51443207948074,108.77116300730579,108.19887648080412,107.16768378464911,random_gap,0.2,ypm,,89.41064723631742,,,89.41451842940167,89.74222123043786,89.77204591099166,88.8750933840437,,5,
regression,4,95.31438938963218,,,,,0010,1.0,,,biau2012,,,44.66562011856135,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,95.67068662740495,95.15671055312461,94.61849828755494,95.68733566833869,95.43871581173777,constant_splitpoints,0.2,ypm,,45.26772356382617,,,44.363023799590565,44.901915221841676,44.12472227342848,44.67071573411986,,5,at_range_midpoints
regression,3,10.859991968457944,,,,,1,,5,,,,,3.080664427570093,,breadth_first,matrix,,axis_aligned,breiman,9.641232476635514,10.612477365654206,8.729161799065421,11.601636974299065,13.715451226635514,all_midpoints,,ct_slice,False,3.770814106308411,,,3.314826226635514,3.465125949182243,2.5695358133761683,2.283020042348131,,5,
regression,3,3.0811275919976637,,,,,5,,5,,,,,0.7858822283878506,,breadth_first,matrix,,axis_aligned,breiman,2.904235543224299,2.8461397488317757,2.9080828344042056,3.5803982914719628,3.166781542056075,all_midpoints,,ct_slice,False,0.8241367004964953,,,0.7303871112003505,0.8842119962032711,0.7296891884491823,0.7609861455899533,,5,
regression,3,2.017177679614486,,,,,10,,5,,,,,0.4940866220064253,,breadth_first,matrix,,axis_aligned,breiman,1.7750383323598131,2.4656958235981308,2.1104295049649533,1.8430914135514018,1.8916333235981309,all_midpoints,,ct_slice,False,0.5103019586010514,,,0.49531236309871496,0.5052210499415888,0.4636610597984813,0.49593667859228974,,5,
regression,3,1.5102599846670561,,,,,25,,5,,,,,0.34204905629380844,,breadth_first,matrix,,axis_aligned,breiman,1.3219196298189253,1.7237147707359812,1.7740363974883178,1.3711792676693926,1.3604498576226636,all_midpoints,,ct_slice,False,0.34525347272926404,,,0.3522863883615654,0.3270891364266939,0.35244558173919394,0.33317070221232475,,5,
regression,3,1.3125641428154204,,,,,50,,5,,,,,0.27865018070969627,,breadth_first,matrix,,axis_aligned,breiman,1.4148297860689252,1.1320489558995328,1.515435711156542,1.2477379344334112,1.2527683265186915,all_midpoints,,ct_slice,False,0.2951207241165304,,,0.28482257593457944,0.2670860789646612,0.28420877902307246,0.2620127455096378,,5,
regression,3,1.087447704852591,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,0.8817172931971093,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,1.196608605018029,1.0091372445913462,1.1811167281622883,1.0406449033812066,1.0097310431100848,constant_splitpoints,0.2,wine,,0.8643854720265006,,,0.8823536264912449,0.9037098476284395,0.9078743477058484,0.8502631721335129,,5,at_range_midpoints
regression,3,0.5881672186902046,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,0.5220359428650989,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.6340931584284856,0.5701632455679086,0.6288899927528387,0.5333824715676723,0.5743072251341176,constant_splitpoints,0.2,wine,,0.5242208823555935,,,0.5243121689045362,0.5123526606395516,0.5353399895392459,0.513954012886567,,5,at_range_midpoints
regression,3,0.5784516549227032,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,0.516087651690279,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5510578331580529,0.5736563345102164,0.5457620833634046,0.6048177553195968,0.616964268262245,constant_splitpoints,0.2,wine,,0.5091651837245095,,,0.5195256127333077,0.5209050988701415,0.5101892310594219,0.520653132064015,,5,at_range_midpoints
regression,3,0.5754976361716853,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,0.5126189934779515,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5678748497596153,0.5731471604567308,0.5452687275969496,0.6227424979852291,0.5684549450599018,constant_splitpoints,0.2,wine,,0.515595175202602,,,0.512555038513806,0.5136792034467,0.5008310550632454,0.5204344951634042,,5,at_range_midpoints
regression,3,0.5744053291848944,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,0.5105142824742006,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.586553955078125,0.5869902155949519,0.5507884388983112,0.6066794450508805,0.5410145913022036,constant_splitpoints,0.2,wine,,0.5174619726787947,,,0.5084831938047191,0.5072300294190157,0.5027383391148038,0.5166578773536696,,5,at_range_midpoints
regression,1,0.5850364102627715,,,,,0005,1.0,,,biau2012,,,0.5068450618521133,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.6109471717247597,0.6126023512620192,0.5497084126461461,0.5764482482017417,0.5754758674791908,constant_splitpoints,0.2,wine,,0.5081233354475279,,,0.5004184730974601,0.5033250008267991,0.5089230157632744,0.513435484125505,,5,at_range_midpoints
regression,1,2.860652234228972,1000,1,,,0005,,5,,,,,0.8968381279205607,,breadth_first,matrix,,axis_aligned,consistent_one_stream,2.303823196553738,2.744465902453271,2.9101567976051403,3.2280560017523365,3.116759272780374,all_midpoints,,ct_slice,,0.7659020882009345,,True,0.7646038076810747,0.7662797532126169,1.3603749269859813,0.8270300635221962,,5,
regression,0,16.540301401869158,1000,,two_stream_per_tree,0.5,1,,5,,,,,10.1588605432243,,breadth_first,matrix,,axis_aligned,consistent,16.449807242990655,17.441664719626168,12.998541179906542,18.42493574766355,17.386558119158877,all_midpoints,,ct_slice,,9.816036068925234,,True,10.983028621495327,10.229068341121495,10.670130695093459,9.096038989485981,,5,
regression,0,5.848599737149533,1000,,two_stream_per_tree,0.5,5,,5,,,,,3.2555818122079443,,breadth_first,matrix,,axis_aligned,consistent,5.426603022780374,5.363808776285047,7.131530373831776,5.499004818925234,5.822051693925234,all_midpoints,,ct_slice,,3.343523291471963,,True,3.1983254234813083,3.04735269421729,3.1705202248831776,3.5181874269859814,,5,
regression,0,4.307923700350467,1000,,two_stream_per_tree,0.5,10,,5,,,,,2.464807206483645,,breadth_first,matrix,,axis_aligned,consistent,4.111213858060748,4.223008177570094,4.313334915303738,4.657229117990655,4.234832432827103,all_midpoints,,ct_slice,,2.410217764310748,,True,2.447161762558411,2.5779172751168224,2.4676701226635513,2.4210691077686914,,5,
regression,0,3.3926122955607476,1000,,two_stream_per_tree,0.5,25,,5,,,,,1.9076731892523362,,breadth_first,matrix,,axis_aligned,consistent,3.24606417932243,3.8225405227803737,3.4165818487149533,3.431477438668224,3.046397488317757,all_midpoints,,ct_slice,,1.8614535265771028,,True,1.9238936550817758,1.8901027672313084,1.9204999634929907,1.9424160338785046,,5,
regression,0,3.128077905957944,1000,,two_stream_per_tree,0.5,50,,5,,,,,1.7072375876168224,,breadth_first,matrix,,axis_aligned,consistent,2.836657418224299,2.8873784316588784,3.2236689544392525,3.1115781980140187,3.581106527453271,all_midpoints,,ct_slice,,1.6948495911214954,,True,1.7289279716705608,1.6842249561915887,1.674877336448598,1.7533080826518692,,5,
regression,0,124.10192783475149,,1,,,1,,,100,biau2008,,,102.61439230030369,,biau2008,matrix,,axis_aligned,biau2008,124.2566533099186,123.40409822546061,127.020995643695,122.62880206463632,123.19908993004687,random_gap,0.2,ypm,,104.05799998059553,,,102.173126740339,102.57205367278232,102.68408541850604,101.58469568929551,,5,
regression,4,3223.9496532654493,,,,,200,,5,,,3355.637039660057,2979.7803672316386,1492.9146777120245,3116.8368644067796,breadth_first,matrix,3292.4656515580737,axis_aligned,breiman_bootstrap,2708.4798103932585,3079.2352528089887,3964.7737926136365,3655.525568181818,2711.7338423295455,all_midpoints,,diabetes,True,1540.600988700565,3302.3188559322034,,1526.143059490085,1567.4302407932012,1441.5213629943503,1388.877736581921,3209.4077557577502,5,
regression,2,0.6898401984312313,,,,,1,,5,,,21.97225111843371,22.211235090419393,0.40071434519254134,22.206324848499424,breadth_first,matrix,22.076829180296325,axis_aligned,breiman_bootstrap,0.6362722543569711,0.6794587590144231,0.7590805652785797,0.6726112277623413,0.7017781857438414,all_midpoints,,wine,True,0.41338089770103886,22.053561766544824,,0.38418129881872953,0.39820298970559936,0.39216388909346145,0.41564265064387745,22.104040400838734,5,
regression,2,0.43925878335186186,,,,,5,,5,,,4.0323004106936695,4.095053085321277,0.2279544789229905,4.059489527222008,breadth_first,matrix,4.062630784587262,axis_aligned,breiman_bootstrap,0.4752967247596154,0.43734290489783656,0.4510243851189617,0.4135523231512221,0.4190775788316734,all_midpoints,,wine,True,0.23545451676125434,4.029499026067718,,0.22445383341651434,0.23261939073173224,0.22104063837653906,0.22620401532891257,4.055794566778387,5,
regression,2,0.42553145573477613,,,,,10,,5,,,0.813591844603858,0.7617594244481051,0.2110982282339599,0.8182203491727588,breadth_first,matrix,0.9263121865679719,axis_aligned,breiman_bootstrap,0.4261292442908654,0.4225418325570913,0.4085830559264338,0.4569564948548162,0.41344665104467376,all_midpoints,,wine,True,0.20875176506438775,0.8629645904975471,,0.21395397791845056,0.20824586957469454,0.20934201424375962,0.21519751436850712,0.8365696790580482,5,
regression,2,0.40344830446598506,,,,,25,,5,,,0.4380059446856359,0.41828047784304057,0.20209963767972544,0.42450639255783473,breadth_first,matrix,0.4436614855174861,axis_aligned,breiman_bootstrap,0.3566302724984976,0.3670240666316106,0.42968627835714973,0.43138469082286857,0.4325162140197989,all_midpoints,,wine,True,0.19749130712834262,0.42576387177159486,,0.211041578036307,0.20558761646592985,0.2010718092821157,0.1953058774859321,0.43004363447511845,5,
regression,2,0.4037247574106445,,,,,50,,5,,,0.41363073234859055,0.4034893509973788,0.19446624737330123,0.41736389371513083,breadth_first,matrix,0.4084949475057726,axis_aligned,breiman_bootstrap,0.37849698580228364,0.4340559269831731,0.4132426366886788,0.38625910687758613,0.40656913070150114,all_midpoints,,wine,True,0.19363602935098234,0.4098154488505194,,0.19433462213777178,0.19675248105502574,0.19635684933282632,0.19125125498989995,0.4105588746834784,5,
regression,4,0.4122457282980713,1000,,,,0050,,5,,,,,0.21784102825534046,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.4145356633112981,0.35463482196514423,0.40406542066613743,0.4366353587795901,0.45135737676818705,all_midpoints,,wine,,0.2101789872982998,,True,0.22030154021400566,0.2230276988978016,0.22169314388496777,0.21400377098162754,,5,
regression,2,0.40891126781126363,1000,,,,0050,,5,,,,,0.21426364520296345,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.38465719369741586,0.40258244441105767,0.41702972952451406,0.4108473709494082,0.42943960047392227,all_midpoints,,wine,,0.21183231437421846,,True,0.20846222317262364,0.22267074247312152,0.21555409682810697,0.21279884916674682,,5,
regression,3,2.029777745327103,1000,1,,,0010,,5,,,,,0.5190653110397195,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.883661105432243,1.9229099737149533,2.1229428300233644,2.072794976635514,2.1465798408294394,all_midpoints,,ct_slice,,0.5447703709112149,,True,0.5185699748101635,0.494393527307243,0.4909019969334112,0.5466906852365654,,5,
regression,3,0.40337371117763593,,,,,100,,5,,,0.39828651520709063,0.4030094770524721,0.19167602961993063,0.3962176426780733,breadth_first,matrix,0.40894564697782376,axis_aligned,breiman_bootstrap,0.41992826021634616,0.37390284611628605,0.3931210512744178,0.42053838176301483,0.4093780165181149,all_midpoints,,wine,True,0.19016005489265703,0.39930410997919874,,0.19357191169860616,0.19135246108031076,0.18880081910635702,0.19449490132172229,0.4011526783789317,5,
regression,0,2.876146831191589,1000,1,,,0005,,5,,,,,0.7918309086594626,,breadth_first,matrix,,axis_aligned,consistent_one_stream,2.8347356892523363,3.032951956775701,2.69185437353972,2.9086404789719627,2.9125516574182244,all_midpoints,,ct_slice,,0.7667819071261682,,True,0.8538885441004673,0.668468941661799,0.9130913222838785,0.756923828125,,5,
regression,2,0.5300063078986424,,1,,,200,,,100,biau2008,,,0.4383407681688315,,biau2008,matrix,,axis_aligned,biau2008,0.5242794565054086,0.511935800405649,0.5365225635554994,0.5805958196509334,0.49669789937572173,random_gap,0.2,wine,,0.44294718220950363,,,0.43970760061393593,0.44213054481551856,0.43206784760965755,0.43485066559554153,,5,
regression,2,3719.3834939989792,,,,,1000,1.0,,,biau2012,,,2646.090367571742,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3068.5621488764045,3833.7004915730336,4629.871803977273,3384.0014204545455,3680.7816051136365,constant_splitpoints,0.2,diabetes,,2630.2999646892654,,,2560.2305240793203,2829.2200779036825,2694.611405367232,2516.089865819209,,5,at_range_midpoints
regression,1,0.5338972747128663,,1,,,50,,,100,biau2008,,,0.4415158975267427,,biau2008,matrix,,axis_aligned,biau2008,0.555066669170673,0.5602712777944712,0.5175535511842042,0.5295892235313222,0.5070056518836605,random_gap,0.2,wine,,0.44865884226805985,,,0.43830960545146236,0.4443885989663508,0.4347281725693776,0.4414942683784629,,5,
regression,0,108.9551775994722,,1,,,10,,,100,biau2008,,,89.7248872114797,,biau2008,matrix,,axis_aligned,biau2008,108.93050286701141,110.47003463699076,106.95552493960356,108.85310811204145,109.5667174417138,random_gap,0.2,ypm,,89.43078908304146,,,90.24401129340539,90.31821401197256,89.81800541384898,88.81341625513006,,5,
regression,4,0.5302579035593785,,1,,,25,,,100,biau2008,,,0.44271456333484355,,biau2008,matrix,,axis_aligned,biau2008,0.5023446890024038,0.5591195443960336,0.5310330644215502,0.5353121504221998,0.5234800695547055,random_gap,0.2,wine,,0.4512175750438871,,,0.43048413973807004,0.4439173234708726,0.43766913243374855,0.45028464598763945,,5,
regression,1,0.47444601880474113,1000,,two_stream_per_tree,0.5,100,,5,,,,,0.40672795979570975,,breadth_first,matrix,,axis_aligned,consistent,0.4926314603365385,0.47144319974459137,0.4678859696010152,0.4375079406785268,0.5027615236630341,all_midpoints,,wine,,0.4010572914161697,,True,0.40563854447277276,0.40252287414914856,0.4189249283077626,0.4054961606326953,,5,
regression,0,3683.6013877362107,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,2954.4514025263684,,breadth_first,matrix,,axis_aligned,biau2012,3848.1000702247193,3239.3518258426966,3093.6285511363635,4548.888849431818,3688.0376420454545,constant_splitpoints,0.2,diabetes,,3012.9283192090397,,,2919.4523725212466,3016.1550991501417,2787.562676553672,3036.1585451977403,,5,at_range_midpoints
regression,0,2.0990032126168225,1000,1,,,0010,,5,,,,,0.5230366804176402,,breadth_first,matrix,,axis_aligned,consistent_one_stream,2.838617297021028,1.8932305052570093,1.9058522561331777,1.973865179614486,1.8834508250584112,all_midpoints,,ct_slice,,0.49955963419976634,,True,0.5546430527161215,0.5671026668370327,0.4819575514748832,0.5119204968603972,,5,
regression,2,0.5292441314373784,,1,,,500,,,100,biau2008,,,0.4377705213340593,,biau2008,matrix,,axis_aligned,biau2008,0.5562299053485577,0.5286491041917067,0.5168163836965936,0.497241765375409,0.5472834985746247,random_gap,0.2,wine,,0.4352558131583061,,,0.439208984375,0.43246080032651046,0.44066664199271355,0.4412603668177664,,5,
regression,2,85.7299731247999,1000,,two_stream_per_tree,0.5,200,,5,,,,,67.96799134560342,,breadth_first,matrix,,axis_aligned,consistent,85.94491069089639,86.6966207103979,86.42376466250764,84.4395307997555,85.14503876044203,all_midpoints,,ypm,,68.0257109315119,,True,67.82449621127594,67.90597075745374,68.19622776974649,67.88755105802909,,5,
regression,0,0.5430257610719299,,1,,,5,,,100,biau2008,,,0.4489100097908181,,biau2008,matrix,,axis_aligned,biau2008,0.5505941068209135,0.5212576528695914,0.5630161441042388,0.5725941529541956,0.5076667486107102,random_gap,0.2,wine,,0.4646435246278617,,,0.43380242282206083,0.4582993061652155,0.4519483530324163,0.43585644230653614,,5,
regression,0,3325.8530579673134,,,,,1000,,5,,,,,1295.7862029556986,,breadth_first,matrix,,axis_aligned,breiman,3213.343047752809,2644.1395716292136,4296.250710227273,3117.9655539772725,3357.56640625,all_midpoints,,diabetes,False,1257.9757238700565,,,1332.4878718130312,1358.997609773371,1348.8411016949153,1180.6287076271187,,5,
regression,2,85.877749856892,1000,,two_stream_per_forest,0.5,100,,5,,,,,68.30283693448078,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,87.07686113186313,85.53211925991326,86.07671559828853,85.01726998418535,85.68578331020967,all_midpoints,,ypm,,68.36401342789782,,True,68.48742589915493,67.96622165733635,68.28240305038372,68.4141206376311,,5,
regression,1,94.78291629879013,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,75.74221346864721,,breadth_first,matrix,,axis_aligned,biau2012,93.9318320736594,94.99545935247262,94.95147910622981,94.81222287981838,95.22358808177046,constant_splitpoints,0.2,ypm,,75.70358206638271,,,75.73703053294395,75.93106074571403,75.62929202767079,75.7101019705246,,5,at_range_midpoints
regression,4,1.1686926839953269,,,,,1000,,5,,,,,0.23155942884783878,,breadth_first,matrix,,axis_aligned,breiman,1.0885767742406542,1.1436130987149533,1.0263982184579439,1.0484196115654205,1.5364557169976636,all_midpoints,,ct_slice,False,0.21232118410484813,,,0.2248009227146612,0.23491560035776868,0.24899799667786215,0.23676144038405375,,5,
regression,2,5.846661945093458,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,4.734874561915888,,breadth_first,matrix,,axis_aligned,biau2012,5.861454074182243,6.074587105724299,6.275721378504673,5.243388580607476,5.7781585864485985,constant_splitpoints,0.2,ct_slice,,4.7109652453271025,,,5.008026066004673,4.429333382009346,4.519981746495327,5.006066369742991,,5,at_range_midpoints
regression,4,0.571440999862193,,,,,0200,1.0,,,biau2012,,,0.5010534374366532,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5629552753155048,0.5892496431790866,0.6058024464431775,0.5815207442473778,0.517676890125818,constant_splitpoints,0.2,wine,,0.5127845990194546,,,0.49619465707379257,0.503738071543679,0.5000579117719556,0.4924919477743844,,5,at_range_midpoints
regression,3,0.3885855256328717,,,,,1000,,5,,,,,0.16219501690082558,,breadth_first,matrix,,axis_aligned,breiman,0.42251511793870195,0.3769409649188702,0.3638241527812861,0.4018144967282525,0.3778328957972479,all_midpoints,,wine,False,0.16286565671291844,,,0.1621103028001431,0.15991410590695354,0.16179396015444641,0.16429105892966644,,5,
regression,0,1.1944046984521026,1000,1,,,0200,,5,,,,,0.2426219699182243,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.3496441479264019,1.135497042932243,0.9869616128796729,1.0920050562207944,1.407915632301402,all_midpoints,,ct_slice,,0.2328375757520444,,True,0.24288558246933412,0.2384775208089953,0.24248231691734812,0.2564268536433995,,5,
regression,3,14.582431366822428,,,,,1,,5,,,1715.7299065420561,1708.6471028037383,7.230112441588785,1714.245046728972,breadth_first,matrix,1723.7160747663552,axis_aligned,breiman_bootstrap,11.84759929906542,12.402596378504674,12.341454439252336,21.18228679906542,15.1382199182243,all_midpoints,,ct_slice,True,7.669648072429907,1715.6801869158878,,7.272239339953271,5.8082483936915885,8.018457213785046,7.3819691880841125,1715.6036635514017,5,
regression,3,4.017745838200935,,,,,5,,5,,,276.3463551401869,275.9122897196262,1.8491145224883176,281.5720327102804,breadth_first,matrix,281.69803738317756,axis_aligned,breiman_bootstrap,3.9734970064252337,3.337436112733645,4.882898656542056,3.8909013580607477,4.003996057242991,all_midpoints,,ct_slice,True,2.09003851489486,290.66911214953274,,1.6584813084112149,1.8013217362733644,1.6209457140771029,2.0747853387850466,281.2395654205608,5,
regression,3,2.723328234521028,,,,,10,,5,,,31.175803154205607,31.097479556074767,1.161127719772196,31.265525700934578,breadth_first,matrix,36.14147488317757,axis_aligned,breiman_bootstrap,3.179985762266355,2.793240179614486,2.651185200058411,2.3132474810163552,2.6789825496495325,all_midpoints,,ct_slice,True,1.1576948561623832,29.02483644859813,,1.313442976051402,1.0582310528621495,1.1263062207943926,1.1499634929906541,31.741023948598134,5,
regression,3,2.0709983936915886,,,,,25,,5,,,3.110739997079439,3.1357673773364487,0.7796810382593458,2.985611674941589,breadth_first,matrix,3.082924211448598,axis_aligned,breiman_bootstrap,2.22061605578271,1.9209884272780373,2.46855523510514,1.924780410338785,1.820051839953271,all_midpoints,,ct_slice,True,0.7484040504526869,3.009984484521028,,0.7655151595356309,0.7974516282126168,0.781570257739486,0.8054640953563084,3.065005549065421,5,
regression,3,1.8289991968457944,,,,,50,,5,,,2.341441114193925,2.27139621057243,0.662259145005841,2.11050836010514,breadth_first,matrix,2.259275335864486,axis_aligned,breiman_bootstrap,1.5453163332359814,1.746028402453271,1.9364091705607476,2.052391026577103,1.8648510514018692,all_midpoints,,ct_slice,True,0.6797029698452103,2.299865289135514,,0.6557107914719627,0.6849520845502336,0.609926620911215,0.6810032582505842,2.256497261974299,5,
regression,0,4634.871580534984,1000,,two_stream_per_tree,0.5,1,,5,,,,,3818.8370892751395,,breadth_first,matrix,,axis_aligned,consistent,4466.615168539326,6153.670646067416,4172.775568181818,3725.4527698863635,4655.84375,all_midpoints,,diabetes,,3263.9265536723165,,True,4697.210694050991,4222.562322946175,3348.9795197740114,3561.5063559322034,,5,
regression,0,3623.1301814670587,1000,,two_stream_per_tree,0.5,5,,5,,,,,2804.603610397561,,breadth_first,matrix,,axis_aligned,consistent,2973.288974719101,3699.2124297752807,4558.229403409091,2844.8938210227275,4040.026278409091,all_midpoints,,diabetes,,2601.608757062147,,True,2747.214766288952,2756.363137393768,3214.294138418079,2703.5372528248586,,5,
regression,0,3488.0929336376407,1000,,two_stream_per_tree,0.5,10,,5,,,,,2908.860380355628,,breadth_first,matrix,,axis_aligned,consistent,3525.121488764045,3266.2064606741574,3644.2531960227275,3685.873224431818,3319.0102982954545,all_midpoints,,diabetes,,2886.9848163841807,,True,2909.8404745042494,2864.595254957507,2864.6677259887006,3018.213629943503,,5,
regression,0,3443.4475932073547,1000,,two_stream_per_tree,0.5,25,,5,,,,,2811.661071665786,,breadth_first,matrix,,axis_aligned,consistent,3605.262640449438,3175.077598314607,3388.088778409091,3402.87890625,3645.9300426136365,all_midpoints,,diabetes,,2861.2567090395482,,True,2877.979638810198,2680.179709631728,2798.879060734463,2840.0102401129943,,5,
regression,0,3429.2594468207362,1000,,two_stream_per_tree,0.5,50,,5,,,,,2808.6065189817705,,breadth_first,matrix,,axis_aligned,consistent,3644.800561797753,3283.1990870786517,3438.9914772727275,3011.2826704545455,3768.0234375,all_midpoints,,diabetes,,2825.03125,,True,2796.297273371105,2564.991324362606,2927.4991172316386,2929.213629943503,,5,
regression,2,3583.7876707737487,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,2849.480822670092,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,4327.637991573034,3643.786867977528,3932.5813210227275,3057.889559659091,2957.0426136363635,constant_splitpoints,0.2,diabetes,,2946.607521186441,,,2879.7360127478755,2680.5076133144476,2974.925141242938,2765.627824858757,,5,at_range_midpoints
regression,1,145.27317622175434,,,,,1,,5,,,,,26.36176396394648,,breadth_first,matrix,,axis_aligned,breiman,144.87289097594814,146.17355363882447,146.20000194044766,144.89008334222706,144.22935121132446,all_midpoints,,ypm,False,26.345964839088378,,,26.346229225082226,26.157195665039925,26.429452599714754,26.52997749080713,,5,
regression,1,91.9483879731054,,,,,5,,5,,,,,11.796065984922723,,breadth_first,matrix,,axis_aligned,breiman,91.54527549505671,91.97391068119416,92.00229943047862,92.32192996924391,91.8985242895536,all_midpoints,,ypm,False,11.747733314575672,,,11.815564088135133,11.76843182722254,11.849070768126207,11.799529926554056,,5,
regression,1,85.49055875190406,,,,,10,,5,,,,,9.999027835721702,,breadth_first,matrix,,axis_aligned,breiman,84.88198197324122,85.76124731975666,86.45166829987679,84.90367617809429,85.45421998855136,all_midpoints,,ypm,False,9.964619575236007,,,10.021079931890288,10.018426976103386,9.993199337337124,9.9978133580417,,5,
regression,1,81.50119628598318,,,,,25,,5,,,,,8.909777794487187,,breadth_first,matrix,,axis_aligned,breiman,81.44401323385306,81.50594262096266,81.77714928834082,80.99355771376456,81.7853185729948,all_midpoints,,ypm,False,8.934272186593446,,,8.892884257148124,8.889133735652814,8.913208020840408,8.919390772201147,,5,
regression,1,80.19122626589956,,,,,50,,5,,,,,8.55993727502935,,breadth_first,matrix,,axis_aligned,breiman,79.42277018308124,79.54188456276863,80.70945677167722,79.64865769533031,81.63336211664031,all_midpoints,,ypm,False,8.530215195645635,,,8.601993567416002,8.57608192084914,8.559222462622127,8.532173228613841,,5,
regression,2,0.5739418925289124,,,,,0100,1.0,,,biau2012,,,0.5005356341419995,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5491740065354568,0.5913614595853366,0.5857743636932256,0.5688464346071497,0.574553198223393,constant_splitpoints,0.2,wine,,0.502545675620431,,,0.49636147319066287,0.505580424253175,0.500272039726818,0.4979185579189111,,5,at_range_midpoints
regression,3,3262.34071677094,1000,5,,,1000,,5,,,,,1496.9779333917509,,breadth_first,matrix,,axis_aligned,consistent_one_stream,2982.5905898876404,3349.869030898876,3451.0990767045455,3232.713778409091,3295.4311079545455,all_midpoints,,diabetes,,1503.0543785310736,,True,1491.897485835694,1518.2946175637394,1485.294138418079,1486.3490466101696,,5,
regression,3,3856.408896993105,,1,,,500,,,100,biau2008,,,3184.4398089019064,,biau2008,matrix,,axis_aligned,biau2008,3452.2749297752807,4159.091643258427,3372.5717329545455,3798.837713068182,4499.268465909091,random_gap,0.2,diabetes,,3080.915607344633,,,3053.8562322946177,3279.6055240793203,3241.9650423728813,3265.856638418079,,5,
regression,0,5.679909462616822,,,,,0500,1.0,,,biau2012,,,4.690499196845794,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.92130074474299,6.05266683703271,5.741896539135514,5.63814398364486,5.045539208528037,constant_splitpoints,0.2,ct_slice,,4.666960791471962,,,4.626031688084113,4.750968530957944,4.830194582359813,4.57834039135514,,5,at_range_midpoints
regression,1,0.39561323642149027,,,,,500,,5,,,0.4036982442544978,0.39015073875318634,0.19072485505784798,0.39170338952481726,breadth_first,matrix,0.39961521896647106,axis_aligned,breiman_bootstrap,0.36690507155198315,0.3791832087590144,0.432339592655408,0.4187810955091657,0.3808572136318803,all_midpoints,,wine,True,0.19257640361602418,0.40010604476781936,,0.19195916016376635,0.19343492611798274,0.18801471259604055,0.18763907279542613,0.39705472725335833,5,
regression,3,18.94039456775701,,,,,0001,1.0,,,biau2012,,,12.543379088785048,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,22.046568341121496,19.928697429906542,19.09263726635514,16.652448890186918,16.981620911214954,constant_splitpoints,0.2,ct_slice,,10.170799503504673,,,14.835735981308412,14.84739339953271,10.741843603971963,12.121122955607477,,5,at_range_midpoints
regression,3,0.5738446613817096,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,0.5100075341707841,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5978999211237981,0.5420107327974759,0.5993709197128801,0.5688102081980129,0.5611315250763809,constant_splitpoints,0.2,wine,,0.5131088673678579,,,0.5158410012687609,0.5042885036589619,0.5120897986605425,0.5047094998977972,,5,at_range_midpoints
regression,0,0.39554701615396415,,,,,200,,5,,,0.41403699136821726,0.39339786073068966,0.19164737532446735,0.3959285535001443,breadth_first,matrix,0.4014765504738311,axis_aligned,breiman_bootstrap,0.35742316612830527,0.3816624802809495,0.41806582362033295,0.40459448599283104,0.41598912474740185,all_midpoints,,wine,True,0.18913169822678194,0.3961001282795065,,0.19191091455632456,0.19767796756993217,0.18920765752377716,0.19030863874552112,0.4001880168704777,5,
regression,0,0.5704129791051942,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,0.509908851679049,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.6047107403094952,0.5887468073918269,0.553419998556582,0.5513102213541666,0.5538771279139001,constant_splitpoints,0.2,wine,,0.5144518286780974,,,0.5065249482874735,0.5006044089438618,0.5137951664853069,0.514167906000505,,5,at_range_midpoints
regression,0,0.5362361677572685,,1,,,50,,,100,biau2008,,,0.443095550776006,,biau2008,matrix,,axis_aligned,biau2008,0.548655019906851,0.5251087364783654,0.5405280955302155,0.5420200033679754,0.524868983502935,random_gap,0.2,wine,,0.4403437357216718,,,0.4462381861681018,0.4452612478503223,0.4422559044644575,0.44137867967547617,,5,
regression,2,2.856744669976636,1000,,two_stream_per_tree,0.5,200,,5,,,,,1.5634914938668225,,breadth_first,matrix,,axis_aligned,consistent,2.751628030081776,2.77104519567757,2.9360953928154205,2.929806877920561,2.8951478533878503,all_midpoints,,ct_slice,,1.5415331118574767,,True,1.5561216778621496,1.5864175671728973,1.5598548846378504,1.5735302278037384,,5,
regression,0,0.5873878388374633,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,0.5259698232261153,,breadth_first,matrix,,axis_aligned,biau2012,0.6034521953876202,0.5889017427884615,0.5991501782470892,0.5608719259706986,0.5845631517934469,constant_splitpoints,0.2,wine,,0.5336317566552039,,,0.5238093247155811,0.5227166345217192,0.5349048762745287,0.5147865239635436,,5,at_range_midpoints
regression,2,0.5762934355693706,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,0.5103074274139815,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5754576228215145,0.5681729830228366,0.5674212472635201,0.5363265838505581,0.6340887408884238,constant_splitpoints,0.2,wine,,0.49595012129064064,,,0.511754734552386,0.5115845360755003,0.5198414748611244,0.5124062702902559,,5,at_range_midpoints
regression,0,0.5924219612306365,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,0.5274117916571454,,breadth_first,matrix,,axis_aligned,biau2012,0.5403178053635818,0.6260044508713942,0.5752510851947411,0.6192117622028964,0.6013247025205687,constant_splitpoints,0.2,wine,,0.5215428034219892,,,0.5196671551045074,0.5404835609786897,0.5227225972579598,0.5326428415225808,,5,at_range_midpoints
regression,1,0.53014938668758,,1,,,1000,,,100,biau2008,,,0.4388145314254559,,biau2008,matrix,,axis_aligned,biau2008,0.49704927884615385,0.5087339900090144,0.5703657354365137,0.5415484962140348,0.5330494329321834,random_gap,0.2,wine,,0.43644687935864757,,,0.44157701220355494,0.4457509853942178,0.4368234702650058,0.43347430990585323,,5,
regression,3,1.1845700752044395,,,,,500,,5,,,,,0.23420891136098132,,breadth_first,matrix,,axis_aligned,breiman,1.180314234082944,1.169940402307243,1.1444189909462616,1.285656030957944,1.1425207177278038,all_midpoints,,ct_slice,False,0.22672135112441588,,,0.23157434196115653,0.24484162803008178,0.22289692245911216,0.2450103132301402,,5,
regression,3,3257.2310915953785,,,,,200,,5,,,,,1291.1497347693698,,breadth_first,matrix,,axis_aligned,breiman,3360.423103932584,3880.130969101124,3424.5703125,2328.805575284091,3292.225497159091,all_midpoints,,diabetes,False,1254.1827330508474,,,1185.814447592068,1311.5598441926345,1400.3048199152543,1303.8868290960452,,5,
regression,2,5.963709039135514,,,,,0025,1.0,,,biau2012,,,4.931790449766355,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,6.25974445093458,5.805631206191589,5.893962105724299,5.802436112733645,6.056771320093458,constant_splitpoints,0.2,ct_slice,,5.213737587616823,,,4.525490289135514,5.151076591705608,4.936891428154206,4.831756352219626,,5,at_range_midpoints
regression,2,3.193555965245327,1000,,two_stream_per_forest,0.5,100,,5,,,,,1.8030016428154205,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.4679556074766356,2.938284535630841,2.7349322794976634,3.4318636828271027,3.3947437207943927,all_midpoints,,ct_slice,,1.8555912310163551,,True,1.8329588931074767,1.8010504891939252,1.840546875,1.6848607257593458,,5,
regression,2,190.5532757009346,,1,,,1,,,100,biau2008,,,184.28212850467293,,biau2008,matrix,,axis_aligned,biau2008,187.1511098130841,167.68289719626168,202.29964953271028,209.9086214953271,185.72410046728973,random_gap,0.2,ct_slice,,185.96823598130842,,,168.12769859813085,173.1615070093458,202.0933644859813,192.05983644859813,,5,
regression,0,5.809133980724299,,,,,0100,1.0,,,biau2012,,,4.847946261682243,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.863765332943926,6.048932900116823,5.500139456775701,5.786838127920561,5.845994085864486,constant_splitpoints,0.2,ct_slice,,4.6724550963785045,,,4.721637704439252,4.9586660338785045,4.7893567464953275,5.097615727219626,,5,at_range_midpoints
regression,1,3714.783689510981,,,,,0005,1.0,,,biau2012,,,2765.650278384629,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3293.7370084269664,5093.033356741573,3168.6352982954545,3509.9133522727275,3508.599431818182,constant_splitpoints,0.2,diabetes,,2809.048552259887,,,2586.893590651558,2897.286650141643,2745.344103107345,2789.678495762712,,5,at_range_midpoints
regression,2,3158.1432041624107,,,,,200,,5,,,3214.490084985836,3055.638771186441,1492.0685058757863,3395.241172316384,breadth_first,matrix,3203.8236543909347,axis_aligned,breiman_bootstrap,3050.107443820225,3238.695224719101,3667.8899147727275,2665.0465198863635,3168.9769176136365,all_midpoints,,diabetes,True,1471.9200211864406,3166.789548022599,,1483.6350035410765,1489.8703966005667,1569.5683262711864,1445.348781779661,3207.196646180439,5,
regression,1,0.58766241420742,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,0.5259740765373276,,breadth_first,matrix,,axis_aligned,biau2012,0.6352026836688702,0.5867114727313701,0.5619370575773431,0.6113534505960113,0.5431074064635055,constant_splitpoints,0.2,wine,,0.5373363252693344,,,0.5236817345794449,0.5113174705659516,0.5216151344267026,0.5359197178452049,,5,at_range_midpoints
regression,3,79.51102174271604,,,,,100,,5,,,,,8.372375665816104,,breadth_first,matrix,,axis_aligned,breiman,79.28230602800066,78.48035781854874,80.00046085631955,80.16368161134774,79.62830239936353,all_midpoints,,ypm,False,8.347402589527404,,,8.386515344089881,8.388930595038275,8.369971208607826,8.369058591817133,,5,
regression,4,0.5351810912254641,,1,,,200,,,100,biau2008,,,0.44049501761162224,,biau2008,matrix,,axis_aligned,biau2008,0.5555897874098558,0.5305640117938701,0.535553330912601,0.5101474823632361,0.5440508436477579,random_gap,0.2,wine,,0.4425150749086187,,,0.4387270920272513,0.4376693059096594,0.44058642033294054,0.4429771948796412,,5,
regression,4,0.5435327240169143,,1,,,10,,,100,biau2008,,,0.45018499380035715,,biau2008,matrix,,axis_aligned,biau2008,0.5078189321664663,0.5588451209435096,0.48487239658511355,0.5906837234320872,0.5754434469573951,random_gap,0.2,wine,,0.45157721043550403,,,0.45488204207355204,0.44832167296036174,0.44492313374735476,0.45122090978501345,,5,
regression,2,8.024322429906542,,,,,0005,1.0,,,biau2012,,,6.288419830607476,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,7.400695823598131,7.663556512850468,8.685846962616822,8.161514310747664,8.209998539719626,constant_splitpoints,0.2,ct_slice,,6.211985981308411,,,6.262053884345795,6.237626314252337,6.6794669976635515,6.05096597546729,,5,at_range_midpoints
regression,3,145.55493310306687,1000,1,,,0001,,5,,,,,26.487116882864875,,breadth_first,matrix,,axis_aligned,consistent_one_stream,144.83931152916978,145.07788956912358,145.3646489245069,147.28526521068412,145.20755028185002,all_midpoints,,ypm,,26.39296248144447,,True,26.603707225256866,26.442679176085925,26.485439365861705,26.510796165675423,,5,
regression,4,63.51642640186915,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,48.28965070093457,,breadth_first,matrix,,axis_aligned,biau2012,69.00372079439252,60.22659462616822,57.37042056074766,71.37341121495326,59.607984813084116,constant_splitpoints,0.2,ct_slice,,44.88428738317757,,,46.92708820093458,53.224170560747666,51.78583528037383,44.62687207943925,,5,at_range_midpoints
regression,4,8.972066734813085,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,7.027031907126168,,breadth_first,matrix,,axis_aligned,biau2012,9.915933849299066,10.62762339369159,7.391062353971963,8.482532856308412,8.443181220794392,constant_splitpoints,0.2,ct_slice,,6.078181585864486,,,7.5354052278037384,7.90227511682243,7.017237879672897,6.6020597254672895,,5,at_range_midpoints
regression,4,7.300695531542056,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,5.779122298481307,,breadth_first,matrix,,axis_aligned,biau2012,7.442215245327103,8.270267231308411,6.688793078271028,7.0023284170560744,7.099873685747664,constant_splitpoints,0.2,ct_slice,,5.67732367114486,,,6.134096086448598,5.243049430490654,6.224671436915888,5.616470867406542,,5,at_range_midpoints
regression,4,6.505623539719626,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,5.025550744742991,,breadth_first,matrix,,axis_aligned,biau2012,6.237970210280374,6.022991749415888,5.575685236565421,6.913127920560748,7.778342581775701,constant_splitpoints,0.2,ct_slice,,4.884575788551402,,,5.042352511682243,4.857219991238318,5.398018764602804,4.945586667640187,,5,at_range_midpoints
regression,4,5.949794903621496,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,4.842140113901869,,breadth_first,matrix,,axis_aligned,biau2012,5.680050379672897,6.356823160046729,6.232925671728972,5.75960718457944,5.71956812207944,constant_splitpoints,0.2,ct_slice,,4.804830242406542,,,4.677000219042056,4.459928446261682,5.31043808411215,4.9585035776869155,,5,at_range_midpoints
regression,3,5.7238866092289715,,,,,0100,1.0,,,biau2012,,,4.7366412091121495,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.150355578271028,6.193300963785047,5.959338858060748,5.678913916471963,5.637523729556075,constant_splitpoints,0.2,ct_slice,,4.706429249415888,,,4.78907308703271,4.595934579439253,4.79826956775701,4.793499561915888,,5,at_range_midpoints
regression,0,5507.194836887131,,1,,,1,,,100,biau2008,,,4621.8147302780035,,biau2008,matrix,,axis_aligned,biau2008,4542.0712780898875,4409.794241573034,6167.135653409091,6082.091619318182,6334.881392045455,random_gap,0.2,diabetes,,4671.237641242938,,,3931.939447592068,4560.508144475921,4736.6790254237285,5208.709392655367,,5,
regression,2,0.39677546528255836,,,,,500,,5,,,0.3878051217574442,0.3945091279849221,0.1902616330150146,0.4008333001424827,breadth_first,matrix,0.4013997896923706,axis_aligned,breiman_bootstrap,0.4217133507361779,0.38547020545372596,0.4119226515889627,0.382744792794337,0.3820263258395881,all_midpoints,,wine,True,0.1907943367453528,0.3968076100483359,,0.19201286687331634,0.18671102929349265,0.19165413633774409,0.19013579582516713,0.3962709899251111,5,
regression,0,2.8446971378504675,1000,,two_stream_per_tree,0.5,100,,5,,,,,1.6023407564252334,,breadth_first,matrix,,axis_aligned,consistent,2.6995759710864484,2.995960864485981,2.97626003942757,2.7947201737733645,2.756968640478972,all_midpoints,,ct_slice,,1.600178519275701,,True,1.6140084696261683,1.5993530957943924,1.590920706775701,1.6072429906542056,,5,
regression,0,79.52504438774025,1000,1,,,0100,,5,,,,,8.404482434097545,,breadth_first,matrix,,axis_aligned,consistent_one_stream,79.46033239868437,80.22930755125208,79.24373477961366,79.63258108645664,79.05926612269451,all_midpoints,,ypm,,8.27401849731733,,True,8.450252379473945,8.470322672190475,8.414345608281831,8.41347301322415,,5,
regression,0,16.894968165887853,1000,,two_stream_per_forest,0.5,1,,5,,,,,10.962804760514018,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,16.79580023364486,17.849101927570093,14.624764894859814,16.39180928738318,18.813364485981307,all_midpoints,,ct_slice,,11.01546875,,True,9.67127847546729,10.917240800233644,11.58500219042056,11.625033586448598,,5,
regression,0,5.730204731308413,1000,,two_stream_per_forest,0.5,5,,5,,,,,3.5390608206775696,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,5.093122079439253,6.450936039719626,6.174142815420561,5.737858498831776,5.1949642231308415,all_midpoints,,ct_slice,,3.5469498393691588,,True,3.805234375,3.3541238317757007,3.213639383761682,3.7753566734813084,,5,
regression,0,4.313721378504672,1000,,two_stream_per_forest,0.5,10,,5,,,,,2.5141100686331774,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.5952588346962617,4.721692099883177,4.510151139018691,4.220477511682243,4.52102730724299,all_midpoints,,ct_slice,,2.4651741384345796,,True,2.47283148364486,2.3888841632593456,2.5168003431658876,2.726860214661215,,5,
regression,0,3.5997859228971962,1000,,two_stream_per_forest,0.5,25,,5,,,,,2.072876277745327,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.420095648364486,3.4546283586448596,3.617520808995327,4.283698525116822,3.222986273364486,all_midpoints,,ct_slice,,1.8752849372079439,,True,1.9928668954439253,1.9057381717289719,2.353018034462617,2.2374733498831776,,5,
regression,0,3.070122334988318,1000,,two_stream_per_forest,0.5,50,,5,,,,,1.7319975540303738,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2.8990393180490655,3.089855067172897,3.066098495911215,3.3005224153037385,2.9950963785046727,all_midpoints,,ct_slice,,1.6886021466121495,,True,1.7627573744158878,1.6774213273948597,1.738687390478972,1.79251953125,,5,
regression,2,80.14697823787948,1000,1,,,0050,,5,,,,,8.625338729394873,,breadth_first,matrix,,axis_aligned,consistent_one_stream,80.68456567930221,80.75706565504662,80.34859657122898,79.71659761907073,79.22806566474885,all_midpoints,,ypm,,8.651995265307706,,True,8.596224373963073,8.610994819004745,8.638333300992539,8.629145887706294,,5,
regression,0,4736.596441681563,,,,,1,,5,,,,,2205.5279020822336,,breadth_first,matrix,,axis_aligned,breiman,4968.043539325843,3549.365870786517,4667.037642045455,6057.100852272727,4441.434303977273,all_midpoints,,diabetes,False,2119.103813559322,,,2215.8215297450424,2328.3776558073655,2064.2883121468926,2300.0481991525426,,5,
regression,0,3629.073169369255,,,,,5,,5,,,,,1441.9227455646517,,breadth_first,matrix,,axis_aligned,breiman,3905.462780898876,3733.3739466292136,3283.375,3869.002840909091,3354.151278409091,all_midpoints,,diabetes,False,1469.5150070621469,,,1428.0619688385268,1404.510180594901,1490.413488700565,1417.1130826271187,,5,
regression,0,3279.7797449565887,,,,,10,,5,,,,,1359.8901964197116,,breadth_first,matrix,,axis_aligned,breiman,3326.733146067416,3873.335323033708,2910.1480823863635,3171.125,3117.5571732954545,all_midpoints,,diabetes,False,1420.3012005649719,,,1344.423866855524,1415.5050460339944,1256.8044668079096,1362.4164018361582,,5,
regression,0,3331.763193868105,,,,,25,,5,,,,,1344.358542746995,,breadth_first,matrix,,axis_aligned,breiman,3381.1397471910113,3926.4455758426966,2556.1663707386365,3779.890625,3015.173650568182,all_midpoints,,diabetes,False,1440.746115819209,,,1310.7238845609065,1279.6155276203965,1311.5543785310736,1379.1528072033898,,5,
regression,0,3346.3529390640965,,,,,50,,5,,,,,1292.635324588675,,breadth_first,matrix,,axis_aligned,breiman,2886.9259129213483,2851.6871488764045,3475.908025568182,4070.8529829545455,3446.390625,all_midpoints,,diabetes,False,1341.1103460451977,,,1377.5368271954674,1289.3939447592068,1173.1939442090395,1281.9415607344633,,5,
regression,2,107.4558616072728,,1,,,100,,,100,biau2008,,,88.71111391397994,,biau2008,matrix,,axis_aligned,biau2008,109.31187845035849,106.52443508717461,106.12524619429702,108.47275126371655,106.84499704081732,random_gap,0.2,ypm,,89.27740639765594,,,88.79745607311607,88.35019258943038,88.13573431390621,88.99478019579117,,5,
regression,1,5.66443304614486,,,,,0500,1.0,,,biau2012,,,4.687854848130842,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.315493574766355,5.871009053738318,5.561313157126168,5.803018399532711,5.771331045560748,constant_splitpoints,0.2,ct_slice,,4.557472984813084,,,4.742753723714953,4.663677351051402,4.647736930490654,4.827633250584112,,5,at_range_midpoints
regression,0,81.51024944454686,1000,1,,,0025,,5,,,,,8.975827843483492,,breadth_first,matrix,,axis_aligned,consistent_one_stream,81.1052789878625,80.26740824108121,82.7562700715055,81.80731354723535,81.61497637504972,all_midpoints,,ypm,,8.969886071466687,,True,8.99266813978985,8.988427655260068,8.990454210286313,8.93770314061454,,5,
regression,1,62.69967990654205,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,48.295054906542056,,breadth_first,matrix,,axis_aligned,biau2012,67.36456775700934,63.9592523364486,62.07716121495327,61.53451518691589,58.56290303738318,constant_splitpoints,0.2,ct_slice,,48.547990654205606,,,46.39462324766355,48.936828271028034,46.78683119158878,50.8090011682243,,5,at_range_midpoints
regression,1,9.34046363901869,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,6.927145882009346,,breadth_first,matrix,,axis_aligned,biau2012,10.653390771028038,7.097838785046729,10.196078417056075,9.829875146028037,8.925135075934579,constant_splitpoints,0.2,ct_slice,,7.2703125,,,5.694762704439253,7.969810893691589,6.317725613317757,7.383117698598131,,5,at_range_midpoints
regression,1,7.247032856308411,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,5.856096962616823,,breadth_first,matrix,,axis_aligned,biau2012,6.575655665887851,7.173921582943925,7.7155607476635515,7.813530957943925,6.956495327102804,constant_splitpoints,0.2,ct_slice,,5.224945239485981,,,5.97951336156542,5.568304614485982,6.65705972546729,5.850661872079439,,5,at_range_midpoints
regression,1,6.148120765186916,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,4.929611565420561,,breadth_first,matrix,,axis_aligned,biau2012,6.090783805490654,6.699550963785047,5.658149459696261,6.272688376168224,6.0194312207943925,constant_splitpoints,0.2,ct_slice,,5.032300671728972,,,5.0114515186915884,4.956667640186916,4.491855286214953,5.1557827102803735,,5,at_range_midpoints
regression,1,6.022983644859813,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,4.954658367406543,,breadth_first,matrix,,axis_aligned,biau2012,6.144118720794393,6.6415617698598135,5.168453563084112,5.615059871495327,6.54572429906542,constant_splitpoints,0.2,ct_slice,,5.354479410046729,,,5.207879307827103,5.033384564836449,4.726241968457944,4.451306585864486,,5,at_range_midpoints
regression,4,3.0842006425233643,1000,,two_stream_per_forest,0.5,200,,5,,,,,1.6947480651285047,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2.961535484813084,2.6219157053154207,3.3604986857476637,3.472405811915888,3.004647524824766,all_midpoints,,ct_slice,,1.7183235981308411,,True,1.5874072721962618,1.6436910411799066,1.638718969042056,1.885599445093458,,5,
regression,1,18.775796436915886,1000,,two_stream_per_forest,0.5,1,,5,,,,,11.933358936915889,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,19.28854410046729,18.48720210280374,23.109116530373832,17.240264310747662,15.753855140186916,all_midpoints,,ct_slice,,11.240522780373832,,True,11.11847546728972,11.969343603971963,12.15754745911215,13.180905373831775,,5,
regression,1,5.972694728387851,1000,,two_stream_per_forest,0.5,5,,5,,,,,3.367137047313084,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,6.2407556950934575,5.589682389018692,6.421271904205607,5.806501533294393,5.805262120327103,all_midpoints,,ct_slice,,3.2835806074766354,,True,3.283793808411215,3.2474916033878505,3.6748170998831777,3.346002117406542,,5,
regression,1,4.523344553154205,1000,,two_stream_per_forest,0.5,10,,5,,,,,2.499419575058411,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4.552502190420561,4.43080132885514,4.733684652453271,4.105877993574766,4.79385660046729,all_midpoints,,ct_slice,,2.4923170998831776,,True,2.442889347254673,2.445612405081776,2.565438996787383,2.5508400262850466,,5,
regression,1,3.5601438376168226,1000,,two_stream_per_forest,0.5,25,,5,,,,,1.9877250292056075,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.3950580461448596,3.570470210280374,3.4300281103971964,3.619114339953271,3.7860484813084114,all_midpoints,,ct_slice,,2.0172747517523364,,True,2.033411397488318,1.8955667713200934,2.0132317830023365,1.9791404424649532,,5,
regression,1,3.277534535630841,1000,,two_stream_per_forest,0.5,50,,5,,,,,1.8528903694509347,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.507612441588785,3.2301803446261683,3.3028000876168226,3.262826007593458,3.084253796728972,all_midpoints,,ct_slice,,1.878419976635514,,True,1.830192574474299,1.7273786141939251,1.8632984082943924,1.965162273656542,,5,
regression,2,1.123555636682243,,,,,500,,5,,,,,0.23359089332651867,,breadth_first,matrix,,axis_aligned,breiman,1.01251980505257,1.2878336740654206,1.1618551949474298,1.3049717070677571,0.8505978022780374,all_midpoints,,ct_slice,False,0.24105167567172897,,,0.2343074163989486,0.23520989248685747,0.2306448735032126,0.2267406085718458,,5,
regression,0,0.5835359738543564,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,0.5250773251624488,,breadth_first,matrix,,axis_aligned,biau2012,0.5765330622746394,0.6024949763371394,0.5705999619599211,0.6068902254288154,0.5611616432712664,constant_splitpoints,0.2,wine,,0.5304676979126587,,,0.5203273729886232,0.5284160990565471,0.5198300615921989,0.5263453942622163,,5,at_range_midpoints
regression,2,98.9176168224299,,1,,,1000,,,100,biau2008,,,95.99657359813084,,biau2008,matrix,,axis_aligned,biau2008,99.3169859813084,100.48172897196261,98.43182242990655,98.26885514018691,98.08869158878505,random_gap,0.2,ct_slice,,96.0374941588785,,,95.74983060747664,96.01120327102804,95.47686331775701,96.70747663551401,,5,
regression,4,80.19807022480086,1000,1,,,0050,,5,,,,,8.613772933665796,,breadth_first,matrix,,axis_aligned,consistent_one_stream,80.87446758967293,79.64116271623864,80.28543499985447,80.34593330681388,79.84335251142438,all_midpoints,,ypm,,8.641190003783873,,True,8.617403753796001,8.591468458023266,8.607341926282393,8.61146052644345,,5,
regression,0,107.0373710815085,1000,,two_stream_per_forest,0.5,1,,5,,,,,86.95635933209792,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,106.68423095208064,106.09182198333156,107.06843958901318,105.43803665505632,109.90432622806081,all_midpoints,,ypm,,88.85807565805432,,True,86.28956330225382,86.45963383752631,86.32392863033502,86.8505952323201,,5,
regression,0,90.04652999446974,1000,,two_stream_per_forest,0.5,5,,5,,,,,71.80405262494057,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,89.99317932647061,89.337608786347,90.19126022373362,90.19569414663962,90.51490748915775,all_midpoints,,ypm,,71.78329565630791,,True,71.69201214720236,71.70200545265793,71.81367821556434,72.02927165297034,,5,
regression,0,87.8238364590711,1000,,two_stream_per_forest,0.5,10,,5,,,,,70.00906771192112,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,88.05377950693224,87.50397306658647,88.1492398296287,86.7511084807265,88.66108141148163,all_midpoints,,ypm,,69.87651961307473,,True,70.18231961113429,69.84271216369616,69.99509066741697,70.14869650428354,,5,
regression,0,86.4969913359012,1000,,two_stream_per_forest,0.5,25,,5,,,,,68.8747450736885,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,85.68835440336086,86.69681475516401,86.5692788326267,86.71256148793526,86.81794720041914,all_midpoints,,ypm,,68.77636825815716,,True,68.79174630587276,68.82642210557975,69.00150869805664,68.97768000077618,,5,
regression,0,86.14449349464921,1000,,two_stream_per_forest,0.5,50,,5,,,,,68.52412849644413,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,87.11230340839631,85.67521757269402,86.58473449824875,85.69897835430633,85.65123363960066,all_midpoints,,ypm,,68.50114971523931,,True,68.70210732616015,68.36907799629374,68.62007005016058,68.42823739436687,,5,
regression,1,3849.7863257309755,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,3010.691732986828,,breadth_first,matrix,,axis_aligned,biau2012,3654.786867977528,4330.089185393258,2734.3414417613635,4304.973721590909,4224.740411931818,constant_splitpoints,0.2,diabetes,,2902.77136299435,,,2880.0626770538242,3004.117209631728,3061.893361581921,3204.6140536723165,,5,at_range_midpoints
regression,0,0.3882432318709068,,,,,1000,,5,,,,,0.16199966931928786,,breadth_first,matrix,,axis_aligned,breiman,0.38525540865384617,0.3904504159780649,0.38784989730682257,0.40825950851616627,0.36940092889963433,all_midpoints,,wine,False,0.16334231333716093,,,0.16335940365610568,0.16440606791628584,0.15763316607649577,0.161257395610391,,5,
regression,3,63.78196845794391,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,49.7114328271028,,breadth_first,matrix,,axis_aligned,biau2012,71.22998247663551,71.84625,55.93127336448598,61.12157126168224,58.780765186915886,constant_splitpoints,0.2,ct_slice,,47.953630257009344,,,52.79227803738318,53.2838785046729,48.80132593457944,45.72605140186916,,5,at_range_midpoints
regression,3,8.792695823598132,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,6.8123725175233645,,breadth_first,matrix,,axis_aligned,biau2012,9.654858352803739,7.69688449182243,8.032437207943925,9.346577832943925,9.232721232476635,constant_splitpoints,0.2,ct_slice,,6.935614047897197,,,5.764993428738317,7.631915887850467,7.136003942757009,6.593335280373831,,5,at_range_midpoints
regression,3,7.015573744158878,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,5.653136974299065,,breadth_first,matrix,,axis_aligned,biau2012,7.236858936915888,7.832050963785047,6.486442757009346,6.2404110689252335,7.282104994158878,constant_splitpoints,0.2,ct_slice,,5.70993246203271,,,6.217408002336448,5.632899751752336,5.247591267523364,5.457853387850467,,5,at_range_midpoints
regression,3,6.093445677570093,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,4.8648398072429915,,breadth_first,matrix,,axis_aligned,biau2012,5.074586010514019,7.2291844334112145,5.7547962908878505,6.901488025700934,5.507173627336448,constant_splitpoints,0.2,ct_slice,,5.317462397780374,,,4.934648072429907,4.344774751752336,4.939232987733645,4.788080826518692,,5,at_range_midpoints
regression,3,5.902424211448598,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,4.76249605724299,,breadth_first,matrix,,axis_aligned,biau2012,5.746874269859813,6.267614632009346,5.265630841121495,6.197448160046729,6.034553154205607,constant_splitpoints,0.2,ct_slice,,4.689234813084112,,,5.058415960864486,4.638234521028037,4.699890478971962,4.726704512266355,,5,at_range_midpoints
regression,3,3939.036117849847,,1,,,1000,,,100,biau2008,,,3221.5385301131546,,biau2008,matrix,,axis_aligned,biau2008,3550.6102528089887,4146.029143258427,4744.62109375,4014.825994318182,3239.0941051136365,random_gap,0.2,diabetes,,3323.6574858757062,,,3136.0446175637394,3265.653682719547,3263.443149717514,3118.8937146892654,,5,
regression,0,4885.316537921348,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,4224.067417294858,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,6784.4241573033705,4788.2366573033705,4357.814275568182,4147.793678977273,4348.313920454545,constant_splitpoints,0.2,diabetes,,3959.933615819209,,,3874.434135977337,4699.51947592068,4343.881709039548,4242.568149717514,,5,at_range_midpoints
regression,0,3740.9203284601635,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,2936.2614746883055,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,2523.072507022472,3972.373595505618,3636.024502840909,3751.5806107954545,4821.550426136364,constant_splitpoints,0.2,diabetes,,2798.785310734463,,,2740.1126062322946,3079.572592067989,2982.2274011299437,3080.6094632768363,,5,at_range_midpoints
regression,0,3704.367121265322,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,2958.6299179950706,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3407.3307584269664,3627.2296348314608,3957.9154829545455,3680.138494318182,3849.2212357954545,constant_splitpoints,0.2,diabetes,,2967.5112994350284,,,2994.5347025495753,2988.9826487252126,2981.458686440678,2860.6622528248586,,5,at_range_midpoints
regression,0,3742.345506415986,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,2907.2674717114005,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3550.0417837078653,3893.7478932584268,3592.8600852272725,3289.2475142045455,4385.830255681818,constant_splitpoints,0.2,diabetes,,2789.9984110169494,,,2906.6359773371105,3005.28895184136,2962.6726694915255,2871.7413488700563,,5,at_range_midpoints
regression,0,3616.12905467952,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,2869.5897577863666,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3028.0765449438204,3554.483146067416,3143.5600142045455,3760.197443181818,4594.328125,constant_splitpoints,0.2,diabetes,,2593.7558262711864,,,2942.46671388102,3027.8420679886685,2816.8686440677966,2967.0155367231637,,5,at_range_midpoints
regression,4,107.93856542704403,,1,,,50,,,100,biau2008,,,89.15062142836352,,biau2008,matrix,,axis_aligned,biau2008,107.49174824632043,106.72788132222104,108.90280297664671,108.61467560566223,107.9557189843697,random_gap,0.2,ypm,,88.92765040894935,,,89.32439433777373,88.98589294550253,89.33480483947646,89.18036461011556,,5,
regression,1,0.571849492545463,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,0.510070590841507,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5757414832481971,0.5351198636568509,0.6125333696443177,0.5722376681732342,0.5636150780047152,constant_splitpoints,0.2,wine,,0.5123306045444161,,,0.518874461453122,0.5087502593142679,0.5098697064976914,0.5005279223980377,,5,at_range_midpoints
regression,1,99.7636308411215,,1,,,1000,,,100,biau2008,,,96.67297196261681,,biau2008,matrix,,axis_aligned,biau2008,99.59204439252336,102.31939252336448,99.68525700934579,98.6154906542056,98.60596962616822,random_gap,0.2,ct_slice,,96.86865654205607,,,96.64844626168224,96.82755257009346,95.68436915887851,97.33583528037383,,5,
regression,2,3589.8979626851374,,,,,0500,1.0,,,biau2012,,,2655.552220174933,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,2391.9313553370785,3691.824438202247,3537.651278409091,3732.8742897727275,4595.208451704545,constant_splitpoints,0.2,diabetes,,2456.2295197740114,,,2652.1120750708214,2920.6301345609063,2566.3059675141244,2682.4834039548023,,5,at_range_midpoints
regression,3,107.54027690188127,,1,,,100,,,100,biau2008,,,88.70798203145466,,biau2008,matrix,,axis_aligned,biau2008,107.86312082197362,108.19347233406747,108.13687917802638,106.83649788006093,106.67141429527793,random_gap,0.2,ypm,,89.03992471063074,,,88.62598841552746,88.47155788840486,88.60865051567397,88.79378862703626,,5,
regression,1,3278.154662362743,,,,,1000,,5,,,,,1300.03141124902,,breadth_first,matrix,,axis_aligned,breiman,3476.0196629213483,3202.88202247191,3433.0344460227275,3373.939630681818,2904.897549715909,all_midpoints,,diabetes,False,1365.8127648305085,,,1306.9065155807366,1268.410145184136,1266.160752118644,1292.8668785310736,,5,
regression,3,91.95269770736108,,,,,0050,1.0,,,biau2012,,,42.95016154226781,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,93.07994644364454,91.13490962365017,91.95060590478224,91.866109111372,91.73191745335649,constant_splitpoints,0.2,ypm,,43.36165093287021,,,43.03190581067052,42.571083448951676,42.82974997331885,42.956417545527756,,5,at_range_midpoints
regression,0,3490.7445575842694,1000,,two_stream_per_forest,0.5,500,,5,,,,,2862.5351152750436,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3207.6752106741574,4053.875702247191,2982.4584517045455,3653.4343039772725,3556.279119318182,all_midpoints,,diabetes,,2752.4795197740114,,True,2479.4598087818695,2873.756728045326,3026.9138418079096,3180.0656779661017,,5,
regression,2,2.0761412821261684,1000,1,,,0010,,5,,,,,0.5467433739778038,,breadth_first,matrix,,axis_aligned,consistent_one_stream,2.070006023656542,1.9895031396028038,2.3064973349883178,2.2526498612733645,1.7620500511098132,all_midpoints,,ct_slice,,0.5526619085864486,,True,0.5118351160922897,0.526579156323014,0.6351439288843458,0.5074967600029205,,5,
regression,4,0.5748947217901413,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,0.5094571299761305,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5608282001201923,0.5815719369741587,0.5592264670239127,0.5818483794625674,0.5909986253698759,constant_splitpoints,0.2,wine,,0.5047010925927039,,,0.5085646992856455,0.5110031459706321,0.5088848775971527,0.514131834434518,,5,at_range_midpoints
regression,1,85.85975802617664,1000,,two_stream_per_tree,0.5,100,,5,,,,,68.0801919102737,,breadth_first,matrix,,axis_aligned,consistent,86.42633575565883,86.38950605904782,85.71799474138683,85.06193908934792,85.7030144854418,all_midpoints,,ypm,,68.07142787841155,,True,68.02637068371673,67.9449203931347,68.16918763158661,68.18905296451891,,5,
regression,4,3466.9640138215013,1000,,two_stream_per_forest,0.5,100,,5,,,,,2937.9109602319104,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3128.4796348314608,2627.8386587078653,4284.474076704545,3483.7457386363635,3810.2819602272725,all_midpoints,,diabetes,,2860.7660663841807,,True,2888.3498583569403,3027.2372521246457,2998.309675141243,2914.8919491525426,,5,
regression,3,1.2341066734813084,1000,1,,,0200,,5,,,,,0.24286357786945093,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.3295401942172898,1.2042456739193925,1.1052691479264019,1.1109042786214953,1.4205740727219627,all_midpoints,,ct_slice,,0.2417084367698598,,True,0.26375029661945093,0.24217704986857477,0.22879812080169393,0.23788398528767524,,5,
regression,1,3166.604770891854,,,,,100,,5,,,3453.2917847025496,3184.877824858757,1506.049627036619,3169.146186440678,breadth_first,matrix,3043.30276203966,axis_aligned,breiman_bootstrap,2766.048279494382,3471.7275280898875,3412.596590909091,3425.5248579545455,2757.1265980113635,all_midpoints,,diabetes,True,1571.5727401129943,3449.8411016949153,,1468.3561437677054,1595.4212110481587,1407.7114230225989,1487.1866172316384,3260.091931947312,5,
regression,0,0.3897752951597556,,,,,500,,5,,,,,0.16173193067575775,,breadth_first,matrix,,axis_aligned,breiman,0.3840643545297476,0.4157439246544471,0.37681392819446446,0.3637949273254066,0.40845934109471227,all_midpoints,,wine,False,0.1603479976147677,,,0.1578444773953122,0.16305380507985376,0.16485046175361917,0.16256291153523592,,5,
regression,3,81.1729462787065,,,,,100,,5,,,82.42867399509066,82.59161338520796,21.98294637572888,82.75882176018007,breadth_first,matrix,82.85704722079383,axis_aligned,breiman_bootstrap,81.7181014660082,80.52199497424056,80.87619458809148,80.4228041409153,82.32563622427693,all_midpoints,,ypm,True,21.91889413887784,82.25226789820411,,22.036412500363834,21.921154760403226,22.04551077433564,21.992759704663865,82.57768485189533,5,
regression,1,0.5725023249670604,,,,,0200,1.0,,,biau2012,,,0.5007142001496893,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5993608210637019,0.5543739670973558,0.5799967447916666,0.5425255285766696,0.5862545633059084,constant_splitpoints,0.2,wine,,0.49616387350002406,,,0.5056801568964066,0.4943700147771551,0.5069875038326039,0.5003694517422567,,5,at_range_midpoints
regression,1,1.1393078453563086,,,,,1000,,5,,,,,0.23429656469042054,,breadth_first,matrix,,axis_aligned,breiman,1.1732521356600467,1.0239132775992992,1.0754172751168225,0.9948930344626168,1.429063503942757,all_midpoints,,ct_slice,False,0.22699898693049064,,,0.2407943468896028,0.2308460043078271,0.24459182881863317,0.22825165650554907,,5,
regression,3,105.27084112149532,,1,,,25,,,100,biau2008,,,101.21978504672897,,biau2008,matrix,,axis_aligned,biau2008,109.54031542056074,105.92781542056075,103.92971962616822,106.17360981308411,100.7827453271028,random_gap,0.2,ct_slice,,99.48783878504673,,,98.10547897196261,103.52734813084112,104.34945093457944,100.62880841121495,,5,
regression,0,0.4748879620643606,1000,,two_stream_per_tree,0.5,100,,5,,,,,0.4057307302261239,,breadth_first,matrix,,axis_aligned,consistent,0.46264202411358174,0.4676810866135817,0.47432703454279734,0.4562828527954196,0.5135068122564233,all_midpoints,,wine,,0.39822694162718836,,True,0.40531806586131425,0.4096515267221474,0.4130452160837101,0.40241190083625916,,5,
regression,3,1.138104355286215,,,,,1000,,5,,,,,0.23281276467581774,,breadth_first,matrix,,axis_aligned,breiman,1.0984529242114487,1.3030142924941588,1.415821590245327,0.8479691150700934,1.0252638544100467,all_midpoints,,ct_slice,False,0.24065171856746495,,,0.22050409334842289,0.23129442446699766,0.24567567629234813,0.22593791070385513,,5,
regression,2,3838.3368232890707,,1,,,1000,,,100,biau2008,,,3208.629759246811,,biau2008,matrix,,axis_aligned,biau2008,4116.313904494382,3560.233848314607,4302.067471590909,3551.32421875,3661.7446732954545,random_gap,0.2,diabetes,,3237.705508474576,,,3301.962464589235,3117.086402266289,3255.5187146892654,3130.875706214689,,5,
regression,0,0.5383249757203905,,1,,,25,,,100,biau2008,,,0.44734513769775175,,biau2008,matrix,,axis_aligned,biau2008,0.5643720890925481,0.5090512319711539,0.5321329188769005,0.5414124709812836,0.5446561676800664,random_gap,0.2,wine,,0.4449162294241776,,,0.4599129737558928,0.4476864939358043,0.4460830600411216,0.4381269313317622,,5,
regression,4,2.9116762923481305,1000,,two_stream_per_forest,0.5,1000,,5,,,,,1.6328521831191591,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.0994297605140186,3.0333898583528036,2.9594596962616824,2.5180872152453273,2.9480149313668225,all_midpoints,,ct_slice,,1.662552570093458,,True,1.7251902015186915,1.5786492406542056,1.5462551109813083,1.6516137923481309,,5,
regression,1,3.0009973714953277,1000,,two_stream_per_forest,0.5,100,,5,,,,,1.688673992406542,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.2458597400700935,2.8958913186331774,2.8104568852219627,3.1579307827102805,2.8948481308411216,all_midpoints,,ct_slice,,1.6022606965537383,,True,1.5624914208528038,1.9222738390771028,1.731546436915888,1.6247975686331775,,5,
regression,4,3753.6491429392236,,1,,,10,,,100,biau2008,,,3195.628252388726,,biau2008,matrix,,axis_aligned,biau2008,4083.8391853932585,3883.1004213483147,3651.3256392045455,3977.9204545454545,3172.0600142045455,random_gap,0.2,diabetes,,3100.759533898305,,,3278.80276203966,3205.3289660056657,3052.6182909604518,3340.6317090395482,,5,
regression,0,3883.082750255363,,1,,,100,,,100,biau2008,,,3213.6794565547925,,biau2008,matrix,,axis_aligned,biau2008,3317.3644662921347,5064.787921348315,4005.3171164772725,3840.7894176136365,3187.1548295454545,random_gap,0.2,diabetes,,3372.906426553672,,,2994.4178470254956,3325.595254957507,3280.012711864407,3095.4650423728813,,5,
regression,4,3886.4412721846275,,1,,,1000,,,100,biau2008,,,3201.1852123045405,,biau2008,matrix,,axis_aligned,biau2008,4016.3128511235955,3327.8086376404494,3558.299005681818,4752.365056818182,3777.420809659091,random_gap,0.2,diabetes,,3263.7291666666665,,,3317.329320113314,3210.496458923513,3001.30790960452,3213.063206214689,,5,
regression,4,5.638277453271027,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,4.552222984813084,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.608437865070093,5.793656542056075,5.206726781542056,5.602759199766355,5.979806877920561,constant_splitpoints,0.2,ct_slice,,4.462417129088785,,,4.386139383761682,4.619088054906542,4.695989705023364,4.597480651285046,,5,at_range_midpoints
regression,2,3148.1412179200715,,,,,100,,5,,,3220.124645892351,3062.4618644067796,1505.6312714565229,3081.4353813559323,breadth_first,matrix,3514.6643059490084,axis_aligned,breiman_bootstrap,3301.7092696629215,2622.732970505618,3953.3295454545455,3520.1360085227275,2342.7982954545455,all_midpoints,,diabetes,True,1572.8557556497176,3455.5812146892654,,1617.7087464589235,1505.7354815864023,1428.3461334745762,1403.5102401129943,3266.8534824586673,5,
regression,3,0.6894067788990675,,,,,0001,1.0,,,biau2012,,,0.5308821671933261,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.6981311504657451,0.7567564039963942,0.7439845836190098,0.5718501724583814,0.6763115839558074,constant_splitpoints,0.2,wine,,0.5349188258254377,,,0.5390298038531846,0.5250189881933086,0.5382991260911649,0.5171440920035351,,5,at_range_midpoints
regression,4,98.71147196261681,,1,,,1000,,,100,biau2008,,,95.71686799065421,,biau2008,matrix,,axis_aligned,biau2008,98.34918224299065,98.31029205607477,96.61983644859814,99.62092289719627,100.6571261682243,random_gap,0.2,ct_slice,,96.15133177570094,,,96.6506191588785,95.59277453271028,94.9707535046729,95.21886098130841,,5,
regression,3,1.2261769859813083,,,,,200,,5,,,,,0.24144350083966123,,breadth_first,matrix,,axis_aligned,breiman,1.3007067757009345,0.8979234813084113,1.2000459075642524,1.6374227876752336,1.0947859776577102,all_midpoints,,ct_slice,False,0.2293761636609229,,,0.2469338675525701,0.2470140004380841,0.22814024167640187,0.2557532308703271,,5,
regression,3,5238.184878543156,,,,,1,,5,,,19566.094900849857,20068.197740112995,2991.600022406811,20369.333333333332,breadth_first,matrix,20184.967422096317,axis_aligned,breiman_bootstrap,4531.696629213483,6042.050561797752,4901.469105113636,5189.880681818182,5525.827414772727,all_midpoints,,diabetes,True,3114.3050847457625,19941.090395480227,,2784.358002832861,3128.306657223796,3032.325918079096,2898.7044491525426,20025.936758374544,5,
regression,3,3765.8954625255365,,,,,5,,5,,,7013.373937677054,7226.466101694915,1770.8176564675662,7621.960451977401,breadth_first,matrix,6965.143059490085,axis_aligned,breiman_bootstrap,4309.24297752809,3561.003511235955,3407.494318181818,3297.7926136363635,4253.943892045455,all_midpoints,,diabetes,True,1703.7786016949153,8256.516242937852,,1833.6467776203965,1680.2926699716713,1839.0082980225989,1797.3619350282486,7416.691958755461,5,
regression,3,3370.4253184052604,,,,,10,,5,,,4214.111898016997,3862.0031779661017,1664.6877823858454,4342.024011299435,breadth_first,matrix,4504.18626062323,axis_aligned,breiman_bootstrap,2583.4733146067415,3020.9490870786517,3912.602627840909,4277.365767045455,3057.7357954545455,all_midpoints,,diabetes,True,1695.2413488700565,4380.231991525424,,1765.353045325779,1741.6467776203965,1515.4980579096045,1605.6996822033898,4260.511467886237,5,
regression,3,3287.9964815819717,,,,,25,,5,,,3385.733002832861,3350.1910310734465,1562.7480407043745,3374.362641242938,breadth_first,matrix,3196.6929886685552,axis_aligned,breiman_bootstrap,2981.1920646067415,4222.012289325843,3289.734375,3268.4964488636365,2678.5472301136365,all_midpoints,,diabetes,True,1651.0582627118645,3753.3841807909603,,1489.061614730878,1628.0329320113315,1536.4367937853108,1509.1506002824858,3412.072768921752,5,
regression,3,3130.448682488509,,,,,50,,5,,,3311.578611898017,3210.4043079096045,1532.9376096833435,3347.1677259887006,breadth_first,matrix,3433.944759206799,axis_aligned,breiman_bootstrap,3254.3469101123596,2825.0296699438204,3464.705965909091,3170.3117897727275,2937.8490767045455,all_midpoints,,diabetes,True,1606.4724576271187,3472.7542372881358,,1565.844723796034,1472.7869157223795,1541.6364759887006,1477.9474752824858,3355.1699284582514,5,
regression,2,65.80154205607477,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,48.78737967289719,,breadth_first,matrix,,axis_aligned,biau2012,62.833136682242994,73.52809579439253,74.95616238317757,52.33396612149533,65.35634929906541,constant_splitpoints,0.2,ct_slice,,44.94685455607477,,,56.20777453271028,44.49301109813084,43.57216705607477,54.71709112149533,,5,at_range_midpoints
regression,2,8.590448452102804,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,6.554333966121495,,breadth_first,matrix,,axis_aligned,biau2012,8.203725905373831,8.294347984813085,8.023890186915889,9.291116384345795,9.13916179906542,constant_splitpoints,0.2,ct_slice,,6.553350613317757,,,6.357540157710281,6.9562945385514015,6.668252774532711,6.236231746495327,,5,at_range_midpoints
regression,2,6.848134418808411,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,5.632694874415888,,breadth_first,matrix,,axis_aligned,biau2012,7.757175817757009,6.034471743574766,7.005738171728972,7.479523948598131,5.963762412383177,constant_splitpoints,0.2,ct_slice,,4.925171582943925,,,5.211768034462617,6.0193830315420565,5.963468165887851,6.043683557242991,,5,at_range_midpoints
regression,2,6.132895882009346,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,4.99707140771028,,breadth_first,matrix,,axis_aligned,biau2012,6.00684652453271,5.99636609228972,5.822458382009346,5.980779059579439,6.858029351635514,constant_splitpoints,0.2,ct_slice,,5.19129745911215,,,5.206397488317757,4.785419830607476,5.075108060747664,4.727134199766355,,5,at_range_midpoints
regression,2,5.877072648948598,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,4.720351051401869,,breadth_first,matrix,,axis_aligned,biau2012,5.837563522196262,6.505737441588785,5.999307462032711,5.483154205607477,5.559600613317757,constant_splitpoints,0.2,ct_slice,,4.615932023948598,,,4.749518837616822,4.596635148948598,4.6706976489485985,4.968971597546729,,5,at_range_midpoints
regression,4,3539.088861401941,1000,,two_stream_per_forest,0.5,1000,,5,,,,,2844.8768798714814,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3529.6316713483147,3836.113061797753,3325.4836647727275,2819.501775568182,4184.714133522727,all_midpoints,,diabetes,,2572.640007062147,,True,2928.7540722379604,2621.6358002832862,3057.046257062147,3044.3082627118642,,5,
regression,2,1.1750539938668225,1000,1,,,0200,,5,,,,,0.24372000492844625,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.2178729191004674,1.0350564033294392,1.049069253796729,1.551068925233645,1.0222024678738317,all_midpoints,,ct_slice,,0.24656140478971963,,True,0.26518826208382007,0.23330274350175234,0.22193375346816588,0.25161386079877335,,5,
regression,1,94.62648128923342,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,74.29570384887793,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,93.94740416614113,94.78780234600123,94.88317534855291,95.09708059649361,94.41694398897826,constant_splitpoints,0.2,ypm,,74.3703683939885,,,74.21282829948869,74.40224994906325,74.25100175610514,74.24207084574411,,5,at_range_midpoints
regression,1,0.391476604411747,,,,,100,,5,,,,,0.16325657103720842,,breadth_first,matrix,,axis_aligned,breiman,0.4333295147235577,0.3520586688701923,0.38259051339822703,0.3916836475022854,0.39772067756447266,all_midpoints,,wine,False,0.16207512345117714,,,0.1682179641650231,0.15735577335031029,0.16519603017386494,0.1634379640456666,,5,
regression,1,0.40859465162302405,1000,5,,,100,,5,,,,,0.21187910144825803,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.3860142164963942,0.4326536677433894,0.41399516868444475,0.4184031849920612,0.39190702019883084,all_midpoints,,wine,,0.21223490217090707,,True,0.20713354290185443,0.21980001138727873,0.20625157813101191,0.21397547265023809,,5,
regression,2,5.813543735397196,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,4.66918187792056,,breadth_first,matrix,,axis_aligned,biau2012,5.712012996495327,5.823967946845794,5.9446933411214955,6.0080735251168225,5.578970867406542,constant_splitpoints,0.2,ct_slice,,4.572092216705608,,,4.738581702686916,4.71591742114486,4.701278840537383,4.618039208528037,,5,at_range_midpoints
regression,4,5165.049419848059,,1,,,1,,,100,biau2008,,,4164.268897144732,,biau2008,matrix,,axis_aligned,biau2008,4924.183988764045,4840.1025280898875,5002.419034090909,6165.710227272727,4892.831321022727,random_gap,0.2,diabetes,,4727.155720338983,,,4568.878186968838,3897.319759206799,3704.429025423729,3923.561793785311,,5,
regression,0,3121.0271131256386,,,,,500,,5,,,3184.398725212465,3238.4978813559323,1493.0611237816297,3186.250706214689,breadth_first,matrix,3295.041076487252,axis_aligned,breiman_bootstrap,3216.1067415730336,2825.5416081460676,2939.9332386363635,3068.204900568182,3555.3490767045455,all_midpoints,,diabetes,True,1438.473163841808,3117.98552259887,,1532.915545325779,1495.2735481586403,1489.4131355932204,1509.2302259887006,3204.4347823738417,5,
regression,3,3997.5135649419053,1000,,two_stream_per_forest,0.5,1,,5,,,,,3743.656774059314,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3925.245786516854,4718.770014044944,2960.3627485795455,3633.8039772727275,4749.385298295455,all_midpoints,,diabetes,,3576.51447740113,,True,3108.751416430595,4195.488668555241,3709.3167372881358,4128.212570621469,,5,
regression,3,3761.440154973187,1000,,two_stream_per_forest,0.5,5,,5,,,,,3010.2313021158434,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4936.53125,3551.331811797753,3321.852627840909,3320.5578835227275,3676.9272017045455,all_midpoints,,diabetes,,3523.7517655367233,,True,2874.044086402266,2695.4856586402266,2937.1317090395482,3020.7432909604518,,5,
regression,3,3448.2352033324823,1000,,two_stream_per_forest,0.5,10,,5,,,,,2845.729087842704,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2727.078651685393,4035.369382022472,3039.5905539772725,3916.5912642045455,3522.5461647727275,all_midpoints,,diabetes,,2646.396186440678,,True,2739.52354815864,2987.0244334277622,2809.8057909604518,3045.8954802259886,,5,
regression,3,3523.418694139428,1000,,two_stream_per_forest,0.5,25,,5,,,,,2896.150555468863,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3591.7015449438204,3429.6980337078653,2788.5699573863635,4343.323153409091,3463.80078125,all_midpoints,,diabetes,,2895.6749646892654,,True,2836.7776203966005,2858.580559490085,2779.608757062147,3110.1108757062148,,5,
regression,3,3454.2039102400404,1000,,two_stream_per_forest,0.5,50,,5,,,,,2901.099980193979,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3895.999297752809,3931.7176966292136,2660.450284090909,3528.0110085227275,3254.8412642045455,all_midpoints,,diabetes,,2906.9231991525426,,True,2885.27354815864,2666.753895184136,2934.3366878531074,3112.212570621469,,5,
regression,2,91.48508474905161,,,,,0100,1.0,,,biau2012,,,42.716985708602984,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,91.48101757075358,91.58689809739107,91.58129990588829,90.58579204222414,92.19041612900097,constant_splitpoints,0.2,ypm,,42.54612444090852,,,42.79183847713668,42.6776140255557,42.76599656540764,42.803355034006344,,5,at_range_midpoints
regression,1,5.593394202686916,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,4.522812719042056,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.233508688668224,5.626069290303739,5.782112295560748,5.818766793224299,5.50651394567757,constant_splitpoints,0.2,ct_slice,,4.421156542056075,,,4.574687865070094,4.596441296728972,4.5026445677570095,4.519133323598131,,5,at_range_midpoints
regression,3,110.27777120181626,,1,,,5,,,100,biau2008,,,91.27122413140712,,biau2008,matrix,,axis_aligned,biau2008,109.90547109218096,107.91610474536476,110.91568754911758,111.65743336987843,110.99415925253956,random_gap,0.2,ypm,,90.63968797601606,,,89.8145320125353,91.12927262319417,92.71256148793526,92.06006655735479,,5,
regression,0,91.32882826067973,,,,,0200,1.0,,,biau2012,,,42.74460118949442,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,90.3794351356858,92.18464329720867,91.6513015552688,91.42710223248504,91.0016590827504,constant_splitpoints,0.2,ypm,,42.60297470626474,,,42.66588887056244,42.959832733411595,42.84053886231553,42.653770774917774,,5,at_range_midpoints
regression,3,17.627796436915887,1000,,two_stream_per_forest,0.5,1,,5,,,,,10.60020254088785,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,17.802444509345793,18.13276723130841,14.514760514018691,21.41910046728972,16.269909462616823,all_midpoints,,ct_slice,,10.369419538551401,,True,11.562318925233646,9.861393837616822,11.673999707943926,9.533880695093458,,5,
regression,3,5.9251187207943925,1000,,two_stream_per_forest,0.5,5,,5,,,,,3.4867103533878505,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,6.847152453271028,5.935121203271028,6.260297897196262,4.991265332943925,5.591756717289719,all_midpoints,,ct_slice,,3.2694231892523367,,True,3.5918052716121496,3.577267085280374,3.2003895297897196,3.794666691004673,,5,
regression,3,4.407015698014019,1000,,two_stream_per_forest,0.5,10,,5,,,,,2.5838705096378503,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4.680113536799065,4.797049503504673,4.029664135514019,4.081677497079439,4.446573817172897,all_midpoints,,ct_slice,,2.6943645955023365,,True,2.6195487733644858,2.565471488025701,2.360825240946262,2.6791424503504673,,5,
regression,3,3.502444436331776,1000,,two_stream_per_forest,0.5,25,,5,,,,,1.9815087616822429,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.590201883761682,3.249207797897196,3.4173879234813085,3.7581571261682245,3.4972674503504675,all_midpoints,,ct_slice,,1.958008542640187,,True,2.090939507885514,1.830130695093458,2.120002738025701,1.9084623247663552,,5,
regression,3,3.216608425817758,1000,,two_stream_per_forest,0.5,50,,5,,,,,1.7926715829439253,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.2841983060747664,3.2744750292056075,3.0425414354556075,3.5134977365654207,2.968329621787383,all_midpoints,,ct_slice,,1.7780101854556074,,True,1.879537273656542,1.7916360616238318,1.7990196042640187,1.7151547897196262,,5,
regression,0,1.2347727803738318,1000,1,,,0100,,5,,,,,0.2559648848203855,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.2552508031542056,1.0897954694801402,1.0640726306950934,1.6808026066004673,1.0839423919392523,all_midpoints,,ct_slice,,0.2713490024459696,,True,0.2533389538916472,0.24423257702978973,0.25068065037237147,0.26022324036214955,,5,
regression,0,5.618697210864487,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,4.543363171728972,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.869943779205608,5.7249277161214955,5.322513507593458,5.829078928154206,5.347022123247664,constant_splitpoints,0.2,ct_slice,,4.577860689252336,,,4.490534097546729,4.579208893107476,4.587830023364486,4.481382155373832,,5,at_range_midpoints
regression,4,102.75274649532712,,1,,,50,,,100,biau2008,,,99.58764953271029,,biau2008,matrix,,axis_aligned,biau2008,106.86241822429906,90.70214369158879,101.25954439252337,108.67302570093457,106.26660046728972,random_gap,0.2,ct_slice,,100.96901869158879,,,89.03292056074767,103.50705607476635,107.0358761682243,97.3933761682243,,5,
regression,3,3903.6263302796224,,1,,,200,,,100,biau2008,,,3211.402646604568,,biau2008,matrix,,axis_aligned,biau2008,4207.929073033708,3455.454353932584,4692.544034090909,3779.6324573863635,3382.5717329545455,random_gap,0.2,diabetes,,3291.7789548022597,,,3257.033640226629,3134.525849858357,3203.521186440678,3170.1536016949153,,5,
regression,2,0.5368122625747963,,1,,,100,,,100,biau2008,,,0.44228331758971107,,biau2008,matrix,,axis_aligned,biau2008,0.5639866755558894,0.5692497370793269,0.5067765468629715,0.5367767592408824,0.5072715941349115,random_gap,0.2,wine,,0.447185027594748,,,0.43240569604459306,0.4370438511701462,0.44412815025009617,0.45065386288897175,,5,
regression,2,0.593126694635493,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,0.5279221308802853,,breadth_first,matrix,,axis_aligned,biau2012,0.5949545053335337,0.6164997746394231,0.5917573125661567,0.5731975035634382,0.5892243770749134,constant_splitpoints,0.2,wine,,0.5254776570465804,,,0.5249789166225707,0.5283803963674957,0.5373747452445652,0.5233989391202145,,5,at_range_midpoints
regression,2,0.4750862626955438,1000,,two_stream_per_forest,0.5,1000,,5,,,,,0.4053955767311039,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5176835280198318,0.506207744891827,0.4208403624783487,0.46451409437548113,0.46618558371223057,all_midpoints,,wine,,0.4056543025111822,,True,0.39371480936267317,0.40165548671408985,0.409810188413813,0.41614309665376104,,5,
regression,4,0.3996933641675988,,,,,200,,5,,,0.38939887100580867,0.40023675722633706,0.1910485655223627,0.3966923970908282,breadth_first,matrix,0.4010526280185684,axis_aligned,breiman_bootstrap,0.4326770958533654,0.3981865516075721,0.3936046104049389,0.4017797268932833,0.37221883607883466,all_midpoints,,wine,True,0.19554657769138972,0.40873114133440747,,0.19288389504311382,0.18612846475806355,0.18904989139076928,0.1916339987284773,0.39922235893519,5,
regression,2,3257.5262329226252,,,,,500,,5,,,3171.060906515581,3162.0455508474574,1486.3204697227957,3423.4791666666665,breadth_first,matrix,3021.053824362606,axis_aligned,breiman_bootstrap,3095.2341994382023,3793.4733146067415,3355.6313920454545,2678.290838068182,3365.0014204545455,all_midpoints,,diabetes,True,1487.4477401129943,3188.7828389830506,,1396.9902620396601,1480.1161473087818,1583.753884180791,1483.2943149717514,3193.284457475072,5,
regression,4,91.2911583502314,,,,,0200,1.0,,,biau2012,,,42.660263512792405,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,90.44179142128088,91.48492757279104,90.25712871959561,91.94280530518391,92.32913873230554,constant_splitpoints,0.2,ypm,,42.41622602334358,,,42.532614074066885,42.96769639755892,42.722205512811804,42.66257555618081,,5,at_range_midpoints
regression,2,0.576264790979366,,,,,0025,1.0,,,biau2012,,,0.5016711591704475,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5905103008563702,0.6050116436298076,0.5650294585077463,0.559079540978036,0.5616930109248701,constant_splitpoints,0.2,wine,,0.507790800698586,,,0.49378181297503365,0.49823877695365115,0.5055446411931271,0.5029997640318392,,5,at_range_midpoints
regression,0,5.648504088785047,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,4.5898560893691585,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.77349664135514,5.997929322429907,5.521611419392523,5.4356965537383175,5.513786507009346,constant_splitpoints,0.2,ct_slice,,4.409824036214953,,,4.598338200934579,4.69880914135514,4.748471451518691,4.49383761682243,,5,at_range_midpoints
regression,3,5.9553082651869165,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,4.824413332359812,,breadth_first,matrix,,axis_aligned,biau2012,5.835002555490655,5.920346816588785,5.73675671728972,6.460131425233645,5.8243038113317755,constant_splitpoints,0.2,ct_slice,,5.099096451518691,,,4.84149386682243,4.764031469042056,4.713284900700935,4.704159973714953,,5,at_range_midpoints
regression,4,81.48532633478544,1000,1,,,0025,,5,,,,,8.969498709602306,,breadth_first,matrix,,axis_aligned,consistent_one_stream,81.87852797640416,81.02492990132824,82.17732780952566,81.2838777906063,81.06196819606284,all_midpoints,,ypm,,8.99401735730433,,True,8.935407954865187,8.948130014844425,9.007303359885125,8.962634861112459,,5,
regression,4,0.4742463911441332,1000,,two_stream_per_forest,0.5,200,,5,,,,,0.40666168526658797,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4901262488731971,0.4684060434194712,0.503601168191277,0.4341141698542148,0.4749843253825058,all_midpoints,,wine,,0.4022595360445123,,True,0.3938796759248124,0.4059180589462671,0.4189429171225712,0.41230823829477686,,5,
regression,3,0.47604789048158347,1000,,two_stream_per_tree,0.5,100,,5,,,,,0.40589793755896364,,breadth_first,matrix,,axis_aligned,consistent,0.42956223707932695,0.5048065655048077,0.47225625593906373,0.48312107758672534,0.49049331629799364,all_midpoints,,wine,,0.40584405397809253,,True,0.3966521776385415,0.4166238860761016,0.4009531159821085,0.409416454119974,,5,
regression,4,3625.543075683095,,,,,0500,1.0,,,biau2012,,,2646.1352945295375,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,4052.441713483146,2970.1362359550562,3614.3746448863635,4276.603338068182,3214.1594460227275,constant_splitpoints,0.2,diabetes,,2736.652895480226,,,2821.406692634561,2519.1271246458923,2539.60593220339,2613.883827683616,,5,at_range_midpoints
regression,3,3404.5412534314355,,,,,100,,5,,,,,1306.9294304968712,,breadth_first,matrix,,axis_aligned,breiman,3229.995786516854,3874.5245786516853,3700.9076704545455,3308.2961647727275,2908.9820667613635,all_midpoints,,diabetes,False,1346.4489759887006,,,1296.2994865439093,1297.292492917847,1356.6055790960452,1238.0006179378531,,5,
regression,4,0.6599193223881074,,,,,1,,5,,,22.084121548489513,21.85003547037322,0.39417765324293286,22.00058916891112,breadth_first,matrix,22.090980974600733,axis_aligned,breiman_bootstrap,0.604715810922476,0.7091534423828125,0.656035131817143,0.6874764598820006,0.6422157669361047,all_midpoints,,wine,True,0.39320465710219077,21.97583806271643,,0.3894899833287233,0.3957500270588801,0.3884248693157224,0.40401872940914774,22.000313045018203,5,
regression,4,0.44964002036630435,,,,,5,,5,,,4.091191056739465,4.136264097970373,0.23024905230707277,4.047113222633706,breadth_first,matrix,4.171263920290552,axis_aligned,breiman_bootstrap,0.4367903019831731,0.4176348407451923,0.45865927704303794,0.48425842708032624,0.4508572549797921,all_midpoints,,wine,True,0.23355479458746153,4.27749893288284,,0.22478854612637097,0.23384751625787714,0.22735384346293044,0.23170056110072385,4.1446662461033865,5,
regression,4,0.42191710456418496,,,,,10,,5,,,0.7756464629533866,0.8126314169812909,0.21073497989086257,0.8747231695183244,breadth_first,matrix,0.8019709951354147,axis_aligned,breiman_bootstrap,0.3986400897686298,0.4452613713191106,0.3998971282747546,0.4504315594327367,0.41535537402569284,all_midpoints,,wine,True,0.21230319391172087,0.8588656770031743,,0.21037243447992832,0.21314164778808686,0.2044469665315987,0.21341065674297807,0.8247675443183182,5,
regression,4,0.40331321145877286,,,,,25,,5,,,0.4441386801429911,0.4210291969267026,0.19876346928490582,0.43376903526596766,breadth_first,matrix,0.42109531903922937,axis_aligned,breiman_bootstrap,0.36118450458233176,0.44348168006310096,0.4039686289633853,0.39491357722587084,0.4130176664591753,all_midpoints,,wine,True,0.20091446586277173,0.43386400493579264,,0.1947335644550041,0.20335561118493842,0.19846420610992208,0.1963494988118928,0.4307792472621366,5,
regression,4,0.40383950131772617,,,,,50,,5,,,0.41181219709086975,0.40408387428157466,0.19272174951774032,0.4095948862543286,breadth_first,matrix,0.40968055864561287,axis_aligned,breiman_bootstrap,0.3893804696890024,0.4055108642578125,0.4430411840237683,0.3840811291137413,0.3971838595043062,all_midpoints,,wine,True,0.19630202571902655,0.4145281895530733,,0.1923160461226128,0.19392755276105805,0.1916068746017098,0.18945624838429445,0.40993994116509186,5,
regression,1,3706.830933190756,,,,,0025,1.0,,,biau2012,,,2673.058207695139,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3742.772120786517,4216.054775280899,3223.990411931818,3697.791193181818,3653.5461647727275,constant_splitpoints,0.2,diabetes,,2712.3847104519773,,,2581.0279745042494,2625.562145892351,2695.518891242938,2750.7973163841807,,5,at_range_midpoints
regression,4,1.2065398839077104,1000,1,,,0200,,5,,,,,0.24452703344042054,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.2539781688084113,1.3836275189836449,1.1076751423773366,0.9570843676985982,1.3303342216705607,all_midpoints,,ct_slice,,0.2547210179979556,,True,0.23726808922313083,0.22952346944363317,0.2509934469918224,0.25012914354556076,,5,
regression,3,3664.3334062180793,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,2971.153053128151,,breadth_first,matrix,,axis_aligned,biau2012,3750.3469101123596,3850.235603932584,3128.057528409091,3585.556818181818,4007.4701704545455,constant_splitpoints,0.2,diabetes,,3017.8810028248586,,,2772.439447592068,3001.2145892351273,2985.2044491525426,3079.025776836158,,5,at_range_midpoints
regression,0,0.5722193848711634,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,0.5099713067051276,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5523009784405049,0.5635193810096154,0.592826109101352,0.5929834191114559,0.5594670366928888,constant_splitpoints,0.2,wine,,0.5127143815830608,,,0.5131146311874639,0.5151700725779296,0.5046749313137264,0.504182516863457,,5,at_range_midpoints
regression,3,3400.3448640194083,1000,,two_stream_per_tree,0.5,100,,5,,,,,2780.2708801475646,,breadth_first,matrix,,axis_aligned,consistent,3580.97893258427,3557.4371488764045,3250.7649147727275,3457.0621448863635,3155.4811789772725,all_midpoints,,diabetes,,2788.9957627118642,,True,2705.118271954674,2695.4020892351273,2831.9661016949153,2879.872175141243,,5,
regression,0,0.5316365579919211,,1,,,200,,,100,biau2008,,,0.4379063471376171,,biau2008,matrix,,axis_aligned,biau2008,0.5384534630408654,0.5404519888070913,0.5195726918843823,0.5306784590911278,0.5290261871361384,random_gap,0.2,wine,,0.4385258790941227,,,0.4351883918155907,0.43729715235352123,0.4363712136128078,0.4421490988120431,,5,
regression,2,126732.5147386702,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,70912.31345215341,,breadth_first,matrix,,axis_aligned,biau2012,116976.1311742619,129162.40576701045,128554.47748595601,133259.98544664253,125709.57381948015,constant_splitpoints,0.2,ypm,,70808.35960376059,,,71237.92814522311,68130.73804926797,73437.75622156031,70946.78524095508,,5,at_range_midpoints
regression,2,100.14908653426346,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,87.77999010371693,,breadth_first,matrix,,axis_aligned,biau2012,99.73411015921373,101.35786705993073,100.18121840708652,99.9208782466115,99.55135879847481,constant_splitpoints,0.2,ypm,,80.15459546517381,,,108.77839117484403,89.73901949179675,80.21194054468366,80.01600384208636,,5,at_range_midpoints
regression,2,97.38201787152295,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,77.82826553085798,,breadth_first,matrix,,axis_aligned,biau2012,97.43886134531236,97.31306212343188,97.14411704780292,97.30526152383355,97.70878731723408,constant_splitpoints,0.2,ypm,,77.42913000029107,,,77.75938449000185,78.03474856649429,77.80766767893353,78.11039691856911,,5,at_range_midpoints
regression,2,95.56271623863624,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,76.48151626580253,,breadth_first,matrix,,axis_aligned,biau2012,95.64370470267491,95.55857726377475,95.94522116252219,94.87584045639329,95.79023760781612,constant_splitpoints,0.2,ypm,,76.34184381336775,,,76.48018802937838,76.47074775150627,76.66914882263337,76.44565291212683,,5,at_range_midpoints
regression,2,95.06773908740747,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,75.96529994469725,,breadth_first,matrix,,axis_aligned,biau2012,94.16745093092976,94.54806003745064,95.99741920461051,95.25266568997468,95.37309957407174,constant_splitpoints,0.2,ypm,,75.83478543499986,,,75.88218572024566,76.06713948908013,76.15529887745103,75.88709020170954,,5,at_range_midpoints
regression,3,3682.3273820543923,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,3009.191014468399,,breadth_first,matrix,,axis_aligned,biau2012,3185.919943820225,3366.406952247191,4371.205610795455,2867.5553977272725,4620.549005681818,constant_splitpoints,0.2,diabetes,,2722.6331214689267,,,3161.6561614730876,3127.564447592068,3237.429025423729,2796.6723163841807,,5,at_range_midpoints
regression,3,85.95588780331623,1000,,two_stream_per_forest,0.5,100,,5,,,,,68.367667290844,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,85.00019404476613,86.25688616363796,86.2046299081198,85.24529198886184,87.07243691119541,all_midpoints,,ypm,,68.20488216631577,,True,68.45817365066121,68.42391019608223,68.38196741988376,68.36940302127701,,5,
regression,4,5.639088785046729,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,4.525379015771028,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.9067472254672895,5.765193487149532,5.394213639018692,5.755334039135514,5.373955534462617,constant_splitpoints,0.2,ct_slice,,4.520879088785047,,,4.652870181074767,4.34107476635514,4.416428884345795,4.695642158294392,,5,at_range_midpoints
regression,1,3476.929878223953,1000,,two_stream_per_tree,0.5,100,,5,,,,,2751.496451921384,,breadth_first,matrix,,axis_aligned,consistent,2869.1757373595506,3482.287219101124,3464.5532670454545,3803.653409090909,3764.9797585227275,all_midpoints,,diabetes,,2776.1664901129943,,True,2676.413774787535,2843.493626062323,2711.8072033898306,2749.6011652542375,,5,
regression,1,0.5363246892270704,,1,,,100,,,100,biau2008,,,0.44099183254610824,,biau2008,matrix,,axis_aligned,biau2008,0.5572636061448317,0.5029545710637019,0.5435700332136499,0.542250564962832,0.5355846707503368,random_gap,0.2,wine,,0.4460367024426462,,,0.45109201372185875,0.4354249221305561,0.43570872736509236,0.43669679707038767,,5,
regression,1,179.87418224299063,,1,,,1,,,100,biau2008,,,171.92354439252335,,biau2008,matrix,,axis_aligned,biau2008,202.85967289719625,176.67894859813083,163.99577102803738,170.06535046728973,185.77116822429906,random_gap,0.2,ct_slice,,172.69191588785046,,,175.04345794392523,197.80834112149532,154.79142523364487,159.28258177570095,,5,
regression,1,85.49219066838721,1000,1,,,0010,,5,,,,,10.080800483171469,,breadth_first,matrix,,axis_aligned,consistent_one_stream,85.28656531061716,85.59401954030795,85.66912456703761,85.5222908925089,85.38895303146435,all_midpoints,,ypm,,10.113286366414732,,True,10.088050844579845,10.076380264677061,10.09889430866701,10.027390631518692,,5,
regression,2,0.3878808218871904,,,,,1000,,5,,,,,0.16172657218381487,,breadth_first,matrix,,axis_aligned,breiman,0.372346426156851,0.40296419583834137,0.3688129897848104,0.3901882391878969,0.40509225846805236,all_midpoints,,wine,False,0.15923950148344315,,,0.16173329884578844,0.16119416475250145,0.1624670025017134,0.1639988933356279,,5,
regression,1,79.5079296393678,,,,,100,,5,,,,,8.378550048996303,,breadth_first,matrix,,axis_aligned,breiman,80.0180219076541,79.86521165432865,79.49340732907082,79.397238742978,78.76576856280744,all_midpoints,,ypm,False,8.390142768436679,,,8.381324646595969,8.374281427975435,8.373220245660674,8.373781156312761,,5,
regression,2,0.38641468034406434,,,,,200,,5,,,,,0.16259242169685745,,breadth_first,matrix,,axis_aligned,breiman,0.38924647404597357,0.3956224646935096,0.3892307296177348,0.3878688797572652,0.3701048536058386,all_midpoints,,wine,False,0.16384591795747763,,,0.15899310571678973,0.16339591670224407,0.16272660740158473,0.1640005607061911,,5,
regression,0,4823.426777164198,,,,,1,,5,,,20647.5552407932,20475.478813559323,3006.9339959347644,21272.81920903955,breadth_first,matrix,19746.09206798867,axis_aligned,breiman_bootstrap,5191.345856741573,4650.747191011236,4189.751775568182,4922.000355113636,5163.288707386364,all_midpoints,,diabetes,True,3370.48552259887,20228.02683615819,,2695.11809490085,2806.492209631728,3176.209392655367,2986.3647598870057,20473.99443350779,5,
regression,0,3770.3738460801833,,,,,5,,5,,,6707.745750708215,6784.675847457627,1711.1931507178183,6805.3884180790965,breadth_first,matrix,7223.524079320114,axis_aligned,breiman_bootstrap,4247.273174157303,3423.7970505617977,4032.6047585227275,3622.391690340909,3525.802556818182,all_midpoints,,diabetes,True,1831.2554731638418,7536.555790960452,,1729.0940155807366,1684.470254957507,1672.4306144067796,1638.7153954802259,7011.577977305101,5,
regression,0,3436.8900113317163,,,,,10,,5,,,3956.359773371105,4059.474929378531,1669.8295899953587,4034.330508474576,breadth_first,matrix,3748.440509915014,axis_aligned,breiman_bootstrap,3248.7580758426966,4533.699438202248,3525.6235795454545,2939.165838068182,2937.203125,all_midpoints,,diabetes,True,1684.3612288135594,3681.309675141243,,1543.614730878187,1708.1345609065156,1723.2904307909605,1689.7469985875707,3895.9830792560942,5,
regression,0,3164.758799636108,,,,,25,,5,,,3288.193342776204,3643.2157485875705,1533.113285338743,3539.290607344633,breadth_first,matrix,3534.854815864023,axis_aligned,breiman_bootstrap,3308.8704353932585,3059.663974719101,2747.2311789772725,2805.489346590909,3902.5390625,all_midpoints,,diabetes,True,1438.954802259887,3260.731991525424,,1529.9656515580737,1548.0493980169972,1572.9216101694915,1575.6749646892656,3453.2573012195708,5,
regression,0,3243.1503032431056,,,,,50,,5,,,3444.052407932011,3420.86052259887,1539.9897140730782,3059.0112994350284,breadth_first,matrix,3251.21671388102,axis_aligned,breiman_bootstrap,3140.8939606741574,3534.7226123595506,2867.958096590909,3926.775213068182,2745.4016335227275,all_midpoints,,diabetes,True,1560.8938912429378,3449.258474576271,,1524.0332861189802,1537.8231232294618,1446.6498940677966,1630.5483757062148,3324.879883684641,5,
regression,0,2.7623245838200936,1000,,two_stream_per_tree,0.5,1000,,5,,,,,1.5119548225759347,,breadth_first,matrix,,axis_aligned,consistent,2.7626527818341122,2.8717094407126167,2.667862514602804,2.53601617260514,2.9733820093457943,all_midpoints,,ct_slice,,1.455690073744159,,True,1.5120811733352804,1.5404431950934578,1.5291096853095794,1.5224499853971962,,5,
regression,3,4402.706301072523,,,,,1,,5,,,,,2062.257211392263,,breadth_first,matrix,,axis_aligned,breiman,4740.3525280898875,4241.09375,3917.885653409091,4349.018821022727,4765.180752840909,all_midpoints,,diabetes,False,2012.2007415254238,,,2032.8006373937676,2146.7135269121814,2012.330331920904,2107.2408192090397,,5,
regression,3,3504.252669337334,,,,,5,,5,,,,,1408.983668635265,,breadth_first,matrix,,axis_aligned,breiman,3387.9785814606744,2775.3625351123596,3115.4243607954545,3691.4534801136365,4551.044389204545,all_midpoints,,diabetes,False,1334.5996645480227,,,1436.94236898017,1421.5573654390935,1403.9700741525423,1447.8488700564972,,5,
regression,3,3462.9554472037794,,,,,10,,5,,,,,1351.3382522286777,,breadth_first,matrix,,axis_aligned,breiman,3533.2759831460676,3346.0459971910113,3579.2144886363635,3866.6342329545455,2989.606534090909,all_midpoints,,diabetes,False,1473.3053495762713,,,1299.4185552407932,1371.0378895184135,1283.5225988700565,1329.4068679378531,,5,
regression,3,3343.2496839887635,,,,,25,,5,,,,,1340.2541920243755,,breadth_first,matrix,,axis_aligned,breiman,3291.092345505618,3442.6091994382023,2971.9321732954545,3365.0788352272725,3645.5358664772725,all_midpoints,,diabetes,False,1347.2666843220338,,,1288.7716890934844,1307.7419440509916,1345.7523834745762,1411.738259180791,,5,
regression,3,3317.458868264811,,,,,50,,5,,,,,1312.8921155531282,,breadth_first,matrix,,axis_aligned,breiman,2685.5047401685392,3548.046348314607,3279.611150568182,2977.4303977272725,4096.701704545455,all_midpoints,,diabetes,False,1197.933086158192,,,1321.427319405099,1367.460959631728,1376.9058968926554,1300.7333156779662,,5,
regression,3,3442.4984031856484,1000,,two_stream_per_forest,0.5,1000,,5,,,,,2811.37116253341,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3162.400280898876,3565.64606741573,3023.047940340909,3721.583096590909,3739.814630681818,all_midpoints,,diabetes,,2877.690854519774,,True,2740.2638101983002,2815.443873937677,2717.736405367232,2905.7208686440677,,5,
regression,0,3916.2367825906535,,1,,,50,,,100,biau2008,,,3204.6083993534035,,biau2008,matrix,,axis_aligned,biau2008,4299.869030898876,4548.446629213483,3557.2496448863635,3276.421875,3899.1967329545455,random_gap,0.2,diabetes,,3130.580155367232,,,2993.8757082152974,3203.991147308782,3383.111581920904,3311.4834039548023,,5,
regression,0,0.4777622863874346,1000,,two_stream_per_forest,0.5,100,,5,,,,,0.4085807551675983,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4724260535606971,0.5079105788010817,0.5198863251930571,0.46208575030672633,0.4265027240756111,all_midpoints,,wine,,0.414890267290304,,True,0.4000659654157447,0.4121006842138493,0.41101468751502984,0.40483217140306366,,5,
regression,0,3591.075616860316,1000,,two_stream_per_forest,0.5,200,,5,,,,,2910.60208253309,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4195.377808988764,3286.22577247191,4032.407315340909,3102.1764914772725,3339.1906960227275,all_midpoints,,diabetes,,2910.569738700565,,True,2683.9490084985837,2948.4870750708214,3015.372175141243,2994.6324152542375,,5,
regression,1,3321.8004361114663,,,,,100,,5,,,,,1316.0361264824505,,breadth_first,matrix,,axis_aligned,breiman,3542.713834269663,3091.672401685393,3464.610440340909,3794.6576704545455,2715.347833806818,all_midpoints,,diabetes,False,1387.1039018361582,,,1395.5295679886685,1275.4455559490084,1259.2673905367233,1262.834216101695,,5,
regression,1,4623.698256352145,1000,,two_stream_per_forest,0.5,1,,5,,,,,3801.1511139386375,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,5401.060744382023,4341.987710674157,5342.001420454545,4382.633877840909,3650.807528409091,all_midpoints,,diabetes,,3243.003884180791,,True,3597.9514872521245,4215.895184135978,3878.973163841808,4069.931850282486,,5,
regression,1,3753.342551391726,1000,,two_stream_per_forest,0.5,5,,5,,,,,3029.0115158008034,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3486.1169241573034,3548.222963483146,3513.6022727272725,4014.8284801136365,4203.942116477273,all_midpoints,,diabetes,,3317.3824152542375,,True,2883.0784348441925,2978.1795325779035,3057.0918079096045,2909.325388418079,,5,
regression,1,3618.059451608785,1000,,two_stream_per_forest,0.5,10,,5,,,,,2920.828757942415,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3904.4129213483147,3583.022120786517,3606.123934659091,3450.6626420454545,3546.0756392045455,all_midpoints,,diabetes,,2880.867761299435,,True,3033.0010623229464,2816.587995750708,3005.849223163842,2867.8377471751414,,5,
regression,1,3512.544803370786,1000,,two_stream_per_forest,0.5,25,,5,,,,,2867.855499171748,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3297.389396067416,3383.522120786517,3779.6640625,3443.9261363636365,3658.2223011363635,all_midpoints,,diabetes,,3027.1578389830506,,True,2826.9782223796033,2901.567811614731,2774.4977048022597,2809.075918079096,,5,
regression,1,3543.60940133427,1000,,two_stream_per_forest,0.5,50,,5,,,,,2954.8776148949282,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3585.0526685393256,3139.3732443820227,3860.7865767045455,3437.483309659091,3695.3512073863635,all_midpoints,,diabetes,,2785.6152895480227,,True,3258.451133144476,3111.489730878187,2751.759533898305,2867.07238700565,,5,
regression,4,0.58723548918888,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,0.52535520840386,,breadth_first,matrix,,axis_aligned,biau2012,0.644687265249399,0.5454784217247596,0.5683227727007554,0.5986810673925856,0.5790079188769005,constant_splitpoints,0.2,wine,,0.5291711881372644,,,0.5352528351693284,0.507160456152588,0.5261689817598114,0.5290225808003078,,5,at_range_midpoints
regression,3,2.91839172021028,1000,,two_stream_per_forest,0.5,200,,5,,,,,1.663430855724299,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2.9737279132593457,2.873556512850467,2.929587835864486,2.9955410338785047,2.819545305198598,all_midpoints,,ct_slice,,1.6200018253504673,,True,1.6086238682827103,1.6592804468457945,1.7626412821261683,1.6666068560163552,,5,
regression,3,0.5864919132881664,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,0.5278179211125442,,breadth_first,matrix,,axis_aligned,biau2012,0.542544180063101,0.623143075796274,0.5800349446238693,0.6224110098964347,0.5643263560611528,constant_splitpoints,0.2,wine,,0.5298710140919585,,,0.5125766010589041,0.54501733271599,0.5219545734988217,0.529670084197047,,5,at_range_midpoints
regression,2,0.4769521429870934,1000,,two_stream_per_forest,0.5,200,,5,,,,,0.40845812922065783,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.47149005596454324,0.46988567645733176,0.44937596603757696,0.5093926480405601,0.48461636843545514,all_midpoints,,wine,,0.4065912238631445,,True,0.41505207519061477,0.4034255884554791,0.4006556664672711,0.41656609212677953,,5,
regression,1,3351.643012241446,,,,,200,,5,,,,,1279.8404509470881,,breadth_first,matrix,,axis_aligned,breiman,3944.745786516854,3571.219452247191,3167.4701704545455,2564.777166193182,3510.0024857954545,all_midpoints,,diabetes,False,1286.6028425141244,,,1242.6580205382436,1250.4401558073655,1334.593838276836,1284.9073975988701,,5,
regression,1,1.2217705534462617,1000,1,,,0100,,5,,,,,0.26606411999853974,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.9356594991238317,1.0905051657418223,1.4717627409462617,1.4371933411214954,1.1737320202978971,all_midpoints,,ct_slice,,0.2816133816442757,,True,0.281803628796729,0.2583812335718458,0.27317736474153037,0.23534499123831776,,5,
regression,2,0.569886407780451,1000,,two_stream_per_tree,0.5,1,,5,,,,,0.4961577680716001,,breadth_first,matrix,,axis_aligned,consistent,0.5860200852614182,0.5904454627403846,0.5611763969579965,0.5512081671899057,0.56058192675255,all_midpoints,,wine,,0.5307863770470613,,True,0.47981440426868865,0.4818668391169184,0.4903806339277126,0.49794058599761926,,5,
regression,2,0.48942909216958447,1000,,two_stream_per_tree,0.5,5,,5,,,,,0.42243323009200073,,breadth_first,matrix,,axis_aligned,consistent,0.4726534799429086,0.5065598707932693,0.4901407313769005,0.4678351304639386,0.5099562482709055,all_midpoints,,wine,,0.4178336225321037,,True,0.4041171871241822,0.44144110709904755,0.4246781552099365,0.4240960784947336,,5,
regression,2,0.48583993708640516,1000,,two_stream_per_tree,0.5,10,,5,,,,,0.41811046424927045,,breadth_first,matrix,,axis_aligned,consistent,0.48483543982872596,0.506196523813101,0.4748252768806534,0.5047112186658006,0.4586312262437452,all_midpoints,,wine,,0.4189470033546556,,True,0.4095846311573985,0.4078460511322638,0.42030231729751827,0.43387231830451617,,5,
regression,2,0.4767976001859903,1000,,two_stream_per_tree,0.5,25,,5,,,,,0.40718792838708084,,breadth_first,matrix,,axis_aligned,consistent,0.4839326829176683,0.4731003981370192,0.4332415879552781,0.5311752448548162,0.4625380870651703,all_midpoints,,wine,,0.41582061309638324,,True,0.41009602520083704,0.40294205190494514,0.3938363087365333,0.4132446429967055,,5,
regression,2,0.47548523993759534,1000,,two_stream_per_tree,0.5,50,,5,,,,,0.4063992568426964,,breadth_first,matrix,,axis_aligned,consistent,0.4723234675480769,0.4588068096454327,0.5149034789381255,0.43523770538635487,0.4961547381699865,all_midpoints,,wine,,0.3959520845607686,,True,0.4131732211792861,0.40668594862420626,0.41624022686009043,0.39994480298913043,,5,
regression,3,0.5743379729304763,,,,,0100,1.0,,,biau2012,,,0.5008212361405171,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.567732919546274,0.5362100454477163,0.5834010875252598,0.6049634127363597,0.5793823993967716,constant_splitpoints,0.2,wine,,0.5002261987783763,,,0.5098338359269771,0.5003532217354965,0.4943854231795883,0.499307501082147,,5,at_range_midpoints
regression,3,5.653454877336449,,,,,0500,1.0,,,biau2012,,,4.685507739485981,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.963828855140187,5.689174576518692,5.564979556074767,5.189918224299065,5.859373174649533,constant_splitpoints,0.2,ct_slice,,4.65835097838785,,,4.703064398364486,4.553548116238318,4.8590687061915885,4.653506498247664,,5,at_range_midpoints
regression,2,0.7293627220628641,,,,,0001,1.0,,,biau2012,,,0.5294313460484252,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.79387939453125,0.6779800649789663,0.822309040307448,0.6710777840676723,0.6815673264289839,constant_splitpoints,0.2,wine,,0.5276527067201328,,,0.5365225355373292,0.5284483724083606,0.5224540331768228,0.5320790823994805,,5,at_range_midpoints
regression,1,99.35258644859813,,1,,,100,,,100,biau2008,,,96.21354439252336,,biau2008,matrix,,axis_aligned,biau2008,98.20119158878505,100.66042056074767,96.24092289719626,96.26947429906542,105.39092289719626,random_gap,0.2,ct_slice,,97.65972546728972,,,96.73185163551402,95.74481892523364,95.33285046728972,95.59847546728972,,5,
regression,3,7.148272488317756,,,,,0010,1.0,,,biau2012,,,5.699590683411214,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,7.329324620327103,7.550086156542056,6.753963931074766,6.858044684579439,7.24994304906542,constant_splitpoints,0.2,ct_slice,,5.764836813668224,,,6.098950423481308,5.757402526285047,4.9985305928738315,5.878233060747664,,5,at_range_midpoints
regression,3,0.5339585115775309,,1,,,50,,,100,biau2008,,,0.4438186928474859,,biau2008,matrix,,axis_aligned,biau2008,0.5799944598858173,0.5278688401442307,0.5005515717468967,0.5165023275115473,0.5448753585991628,random_gap,0.2,wine,,0.44232513556896885,,,0.44380349766091015,0.4313673584970897,0.4512516739461091,0.4503457985643517,,5,
regression,3,6.055719261098131,,,,,0050,1.0,,,biau2012,,,4.872811623831775,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.987058265186916,5.8979326080607475,6.2174656834112145,6.446066004672897,5.7300737441588785,constant_splitpoints,0.2,ct_slice,,4.545769932827103,,,4.943856965537383,4.761448963200935,4.977072502920561,5.135909754672897,,5,at_range_midpoints
regression,3,92.79876975618276,,,,,0025,1.0,,,biau2012,,,43.09380123994605,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,93.22752719052285,92.42273622524716,92.36324209995246,93.40419524784367,92.5761480173476,constant_splitpoints,0.2,ypm,,43.596978722991395,,,42.93042524910497,42.98802743792993,42.97964470403322,42.973930085670766,,5,at_range_midpoints
regression,1,3529.6337725038306,1000,,two_stream_per_forest,0.5,200,,5,,,,,2799.7609401257982,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3390.8412921348313,3757.767556179775,3455.1839488636365,3875.493252840909,3168.8828125,all_midpoints,,diabetes,,2671.615995762712,,True,2646.6122521246457,2940.189270538244,2936.4535663841807,2803.933615819209,,5,
regression,4,98.66217990654205,,1,,,200,,,100,biau2008,,,95.77379322429907,,biau2008,matrix,,axis_aligned,biau2008,97.48259929906543,97.63969626168225,99.70679906542055,101.76382009345794,96.71798481308412,random_gap,0.2,ct_slice,,90.98403037383177,,,93.77504088785047,98.3141121495327,96.32961448598131,99.46616822429907,,5,
regression,2,4732.192812340398,,,,,1,,5,,,,,2026.7974647292776,,breadth_first,matrix,,axis_aligned,breiman,4567.921348314607,5374.2412219101125,4254.044034090909,4857.427556818182,4607.329900568182,all_midpoints,,diabetes,False,2242.000353107345,,,1843.6326133144476,2072.629957507082,2023.232168079096,1952.4922316384182,,5,
regression,2,3481.543639475868,,,,,5,,5,,,,,1466.0757475272483,,breadth_first,matrix,,axis_aligned,breiman,3743.413974719101,3181.619030898876,3670.2652698863635,4138.414417613636,2674.0055042613635,all_midpoints,,diabetes,False,1522.5109463276835,,,1485.5260269121814,1465.9845963172804,1431.1588100282486,1425.1983580508474,,5,
regression,2,3326.4381567607256,,,,,10,,5,,,,,1378.755987220115,,breadth_first,matrix,,axis_aligned,breiman,3784.974367977528,3457.111657303371,3837.905184659091,2365.1441761363635,3187.0553977272725,all_midpoints,,diabetes,False,1442.2654484463276,,,1330.6018944759207,1388.3704851274788,1430.2303142655367,1302.3117937853108,,5,
regression,2,3369.8785491413437,,,,,25,,5,,,,,1309.7365571633777,,breadth_first,matrix,,axis_aligned,breiman,4593.828651685393,3299.3441011235955,3140.754971590909,3064.015625,2751.449396306818,all_midpoints,,diabetes,False,1426.5676200564972,,,1301.978045325779,1218.1343838526911,1279.8787076271187,1322.1240289548023,,5,
regression,2,3209.831833343974,,,,,50,,5,,,,,1336.2560151285993,,breadth_first,matrix,,axis_aligned,breiman,3461.4613764044943,2754.188202247191,3479.0901988636365,3553.784090909091,2800.6352982954545,all_midpoints,,diabetes,False,1396.8908015536724,,,1342.4109419263457,1356.329585694051,1302.7239583333333,1282.9247881355932,,5,
regression,3,6.215227803738318,,,,,0025,1.0,,,biau2012,,,5.003451080607476,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,6.360922167056075,6.055365070093458,5.838479117990654,6.472288259345794,6.349084404205607,constant_splitpoints,0.2,ct_slice,,5.0222977511682245,,,4.67465683411215,5.139255257009346,5.231410265771028,4.949635294976636,,5,at_range_midpoints
regression,4,4311.092268098825,,,,,0001,1.0,,,biau2012,,,3077.942694579152,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,4074.1853932584268,3993.3103932584268,4015.3828125,4741.329545454545,4731.253196022727,constant_splitpoints,0.2,diabetes,,2987.875353107345,,,3109.537181303116,3140.157223796034,3015.741172316384,3136.4025423728813,,5,at_range_midpoints
regression,1,0.47468824995136566,1000,,two_stream_per_tree,0.5,1000,,5,,,,,0.4057980178346825,,breadth_first,matrix,,axis_aligned,consistent,0.5054893611027644,0.4789829664963942,0.4551042493624904,0.49589650166594496,0.43796817112923403,all_midpoints,,wine,,0.41119222725387167,,True,0.40701248729735906,0.40383236422455265,0.39510026955980665,0.41185274083782225,,5,
regression,4,3.09018863171729,1000,,two_stream_per_forest,0.5,100,,5,,,,,1.716325715537383,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2.6913463785046727,3.0620168297313084,3.320019348714953,3.1070246787383176,3.270535922897196,all_midpoints,,ct_slice,,1.8376712178738317,,True,1.7057155373831776,1.6406952759929907,1.696843421436916,1.700703125,,5,
regression,2,2625.014466037315,,,,,0001,1.0,,,biau2012,,,62.39986901978286,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,2228.7315875772542,2460.5082808603943,2384.277716869282,3511.051586801075,2540.5031580785685,constant_splitpoints,0.2,ypm,,62.82483093849751,,,63.076230486373206,61.922304475642534,61.91657045280346,62.25940874559761,,5,at_range_midpoints
regression,1,10.655785922897197,1000,1,,,0001,,5,,,,,2.713090829439252,,breadth_first,matrix,,axis_aligned,consistent_one_stream,9.80623612733645,12.161615070093458,11.510922167056075,10.153173189252337,9.646983060747663,all_midpoints,,ct_slice,,2.952749342873832,,True,2.491451883761682,2.6424027088200934,2.9032363463785047,2.5756138653621496,,5,
regression,4,2.9325538843457943,1000,,two_stream_per_tree,0.5,100,,5,,,,,1.6179139164719625,,breadth_first,matrix,,axis_aligned,consistent,3.117523729556075,2.7292149167640187,2.845187098422897,3.029812901577103,2.9410307754088785,all_midpoints,,ct_slice,,1.6281584039135515,,True,1.62290066442757,1.639596597546729,1.5689376460280373,1.6299762704439251,,5,
regression,2,0.3991864093909956,,,,,100,,5,,,0.3999591861891476,0.4017268698598018,0.19246733835107682,0.40329208462088784,breadth_first,matrix,0.4083578679707042,axis_aligned,breiman_bootstrap,0.4142793626051683,0.37481342022235575,0.3975424116808603,0.4003073183548643,0.4089895340917292,all_midpoints,,wine,True,0.18996194308883826,0.39902544773831283,,0.19622145053260895,0.1909740712978942,0.1945260177442045,0.1906532090918382,0.40247229127577083,5,
regression,0,94.71432341441171,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,74.45892169323463,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,95.00829541375195,95.13042718955263,93.77484985786221,94.41202495415692,95.2460196567348,constant_splitpoints,0.2,ypm,,74.45797960589508,,,74.38793429644218,74.25494571597667,74.62006519904142,74.57368364881778,,5,at_range_midpoints
regression,4,91.50640444750604,,,,,0100,1.0,,,biau2012,,,42.84875762838487,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,91.91827804674539,91.70811786279094,90.88465008877549,92.16486043330197,90.85611580591643,constant_splitpoints,0.2,ypm,,42.801817229234786,,,42.93768252335814,42.76397364872076,42.96843861878936,42.77187612182131,,5,at_range_midpoints
regression,1,0.5862283497707186,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,0.526681517575694,,breadth_first,matrix,,axis_aligned,biau2012,0.5863558725210336,0.5948263315054086,0.5839361670936778,0.5728481606945246,0.5931752170389483,constant_splitpoints,0.2,wine,,0.5265262687421844,,,0.5263780862156051,0.5302676123244179,0.5234682641610956,0.5267673564351674,,5,at_range_midpoints
regression,4,9.793501022196262,1000,1,,,0001,,5,,,,,3.1417898291471964,,breadth_first,matrix,,axis_aligned,consistent_one_stream,10.363268837616822,7.633872663551402,12.310366530373832,11.644163989485982,7.015833089953271,all_midpoints,,ct_slice,,2.8304002993574766,,True,2.785804066880841,3.0226330680490654,3.943587543808411,3.126524167640187,,5,
regression,4,1.196738774094626,,,,,500,,5,,,,,0.23591106436185746,,breadth_first,matrix,,axis_aligned,breiman,1.2264152854848132,1.0204143545560749,1.1988525846962617,1.2630755330023364,1.274936112733645,all_midpoints,,ct_slice,False,0.22787622754818926,,,0.23538193176839953,0.24627633068049065,0.22186087635075935,0.2481599554614486,,5,
regression,1,3686.4669345314096,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,3002.0745868744098,,breadth_first,matrix,,axis_aligned,biau2012,3485.485603932584,3689.250702247191,4379.041193181818,4077.2301136363635,2801.327059659091,constant_splitpoints,0.2,diabetes,,3127.1543079096045,,,3046.3031161473086,3061.8406515580737,2920.272422316384,2854.802436440678,,5,at_range_midpoints
regression,3,108.53625629432709,,1,,,10,,,100,biau2008,,,89.43366676692314,,biau2008,matrix,,axis_aligned,biau2008,109.2539172787162,106.83333495037306,109.68357119987581,108.01442722836158,108.89603081430886,random_gap,0.2,ypm,,88.23878178695826,,,87.19173563341063,90.89345001891937,90.82741658500616,90.01694981032124,,5,
regression,2,5.664446480724299,,,,,0500,1.0,,,biau2012,,,4.683455096378505,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,6.189646612149533,5.527492333528038,5.6091906396028035,5.277239705023365,5.718663113317757,constant_splitpoints,0.2,ct_slice,,4.6716033878504675,,,4.731788843457944,4.6253453563084115,4.804150481892523,4.584387412383178,,5,at_range_midpoints
regression,3,0.3900268161448618,,,,,100,,5,,,,,0.16238659966422328,,breadth_first,matrix,,axis_aligned,breiman,0.4096968430739183,0.39237741323617786,0.39892474755220364,0.3657191792665031,0.38341589759550615,all_midpoints,,wine,False,0.162884714053933,,,0.1609836245858488,0.1601132306085542,0.16580553630903713,0.16214589276374328,,5,
regression,0,91.9344225712872,,,,,0050,1.0,,,biau2012,,,42.823741377135704,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,91.92753398208967,91.7366424434117,91.76018007354297,91.54211256536883,92.70564379202283,constant_splitpoints,0.2,ypm,,42.88831268373614,,,43.1600578253403,42.56256003259952,42.84652514335057,42.66125120065199,,5,at_range_midpoints
regression,0,2.933033695969626,1000,,two_stream_per_forest,0.5,1000,,5,,,,,1.629235214661215,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.205090902453271,2.903387120327103,2.9567043297313083,3.001815128504673,2.5981709988317756,all_midpoints,,ct_slice,,1.6157383542640187,,True,1.6064487806658878,1.7340654205607478,1.5777332797897197,1.612190238025701,,5,
regression,3,106.7779118842717,1000,,two_stream_per_tree,0.5,1,,5,,,,,86.90423502702075,,breadth_first,matrix,,axis_aligned,consistent,105.36046725979683,106.52574488934597,106.45299750652475,109.98902676847548,105.56132299721546,all_midpoints,,ypm,,86.50247892188727,,True,86.40573790373439,87.5057194694816,87.97089328508086,86.13634555491952,,5,
regression,3,89.9291756008111,1000,,two_stream_per_tree,0.5,5,,5,,,,,71.72065606535428,,breadth_first,matrix,,axis_aligned,consistent,89.8885018773831,90.21609795379794,89.52505603042621,88.7024129466668,91.31380919578147,all_midpoints,,ypm,,71.73468744239295,,True,71.6309996216127,71.68639940234212,71.82060561371509,71.73058824670852,,5,
regression,3,87.76039546323338,1000,,two_stream_per_tree,0.5,10,,5,,,,,69.75228439200924,,breadth_first,matrix,,axis_aligned,consistent,87.8457247086903,87.78921887279395,87.52043776499238,87.92710708360418,87.71948888608603,all_midpoints,,ypm,,69.67057020054527,,True,69.78035102698192,69.7024129466668,69.7314614481561,69.87662633769611,,5,
regression,3,86.57116882864877,1000,,two_stream_per_tree,0.5,25,,5,,,,,68.6876500208598,,breadth_first,matrix,,axis_aligned,consistent,86.56106103678118,86.96733256362242,85.97882971601548,86.10624921169314,87.24237161513162,all_midpoints,,ypm,,68.60811689256711,,True,68.59005617595979,68.57375156448593,68.77526705410938,68.89105841717684,,5,
regression,3,86.04175067188001,1000,,two_stream_per_tree,0.5,50,,5,,,,,68.26204872464078,,breadth_first,matrix,,axis_aligned,consistent,86.4250841669173,85.77126002968885,86.74945910021442,85.38777906062928,85.87517100195015,all_midpoints,,ypm,,68.24256080877859,,True,68.34838312198625,68.12765234939701,68.41960725339335,68.17204008964868,,5,
regression,0,0.5782868837541915,,,,,0010,1.0,,,biau2012,,,0.5033930980305786,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5793700232872596,0.5756769268329327,0.5486875420996921,0.5870209562493985,0.6006789703016744,constant_splitpoints,0.2,wine,,0.4990830870947961,,,0.5034055667632769,0.5047454511015971,0.5017619644875433,0.5079694207056801,,5,at_range_midpoints
regression,3,0.47833128337325864,1000,,two_stream_per_forest,0.5,100,,5,,,,,0.4090273357566783,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.444926992563101,0.4804602520282452,0.4735936259562644,0.5183373290451789,0.47433821727350367,all_midpoints,,wine,,0.42311683880819545,,True,0.41541722914060997,0.40181643067815564,0.3987461279428386,0.40604005221359174,,5,
regression,1,0.4761451630851279,1000,,two_stream_per_forest,0.5,200,,5,,,,,0.4076819711972976,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.49916771521935094,0.48169921875,0.49855930718942454,0.4580283454971372,0.4432712287697267,all_midpoints,,wine,,0.4224009497342728,,True,0.40938746775483453,0.4015380906352222,0.4091940597645729,0.3958892880975856,,5,
regression,2,5016.9780045007665,,1,,,1,,,100,biau2008,,,4202.498825042812,,biau2008,matrix,,axis_aligned,biau2008,4010.287219101124,5645.859550561798,5344.598366477273,4763.132457386364,5321.012428977273,random_gap,0.2,diabetes,,3882.8411016949153,,,4189.691218130311,4472.479107648725,4455.138064971751,4012.3446327683614,,5,
regression,0,0.4048444067450762,1000,,,,0050,,5,,,,,0.2125289781789202,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.37127840482271635,0.4163444636418269,0.4307856159636018,0.4385063517910412,0.36730719750619467,all_midpoints,,wine,,0.2248085201038861,,True,0.2084276479369107,0.21256190188600393,0.20648940153514572,0.21035741943265437,,5,
regression,0,0.47244690010801343,1000,,two_stream_per_tree,0.5,500,,5,,,,,0.40683934664371996,,breadth_first,matrix,,axis_aligned,consistent,0.5006298828125,0.47744483360877404,0.442011621018572,0.4623556863903724,0.4797924767098489,all_midpoints,,wine,,0.40346243822744327,,True,0.40634893403045025,0.4014929925016837,0.41038700469230954,0.41250536376671315,,5,
regression,2,3568.1831133490805,,,,,0200,1.0,,,biau2012,,,2673.638323250268,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3252.5189606741574,3814.411165730337,3403.458096590909,3433.8238636363635,3936.7034801136365,constant_splitpoints,0.2,diabetes,,2604.045197740113,,,2654.19723796034,2750.009915014164,2658.982168079096,2700.9570974576272,,5,at_range_midpoints
regression,2,1.2051502445969626,1000,1,,,0100,,5,,,,,0.2568025472765771,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.2361317172897197,0.965790285484813,1.2040699839369158,1.2196773693049066,1.400081866968458,all_midpoints,,ct_slice,,0.25084954092435746,,True,0.2841501168224299,0.24406644732038552,0.24736042913989487,0.25758620217581774,,5,
regression,3,0.5439154397758121,,1,,,10,,,100,biau2008,,,0.4510767129386569,,biau2008,matrix,,axis_aligned,biau2008,0.6057597468449519,0.5217963115985577,0.5340989181130918,0.5347418781424413,0.5231803441800182,random_gap,0.2,wine,,0.45201227673203637,,,0.4578915908516933,0.44677612234221664,0.4527344595427328,0.44596911522460564,,5,
regression,4,0.3965415732868895,,,,,500,,5,,,0.3966827128331249,0.4010047340172903,0.1906957021612566,0.39917306874338687,breadth_first,matrix,0.38964731004666153,axis_aligned,breiman_bootstrap,0.40543001615084134,0.4303730187049279,0.3721229136219568,0.3860180203597118,0.38876389759700974,all_midpoints,,wine,True,0.1924656056678951,0.40048287051510195,,0.18660434402134043,0.19037353797488335,0.19143626267013755,0.1925987604720265,0.3973981392311131,5,
regression,1,5.687537675233645,,,,,1000,1.0,,,biau2012,,,4.661369596962617,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.881214953271028,5.720533732476635,5.201311331775701,5.083777745327103,6.550850613317757,constant_splitpoints,0.2,ct_slice,,4.7438043954439255,,,4.635051109813084,4.665004015771028,4.627804833528037,4.63518363025701,,5,at_range_midpoints
regression,2,3246.570033995148,1000,5,,,1000,,5,,,,,1496.1813235223508,,breadth_first,matrix,,axis_aligned,consistent_one_stream,3192.9827949438204,3409.2647471910113,3034.1608664772725,3272.513494318182,3323.9282670454545,all_midpoints,,diabetes,,1517.263947740113,,True,1476.2523016997168,1488.6903328611897,1506.75,1491.9500353107344,,5,
regression,0,1.3362225467289721,1000,1,,,0050,,5,,,,,0.29542949583820094,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.3185481162383177,1.3313428190712617,1.2249683301693925,1.1159303811331776,1.6903230870327102,all_midpoints,,ct_slice,,0.2537635532272196,,True,0.2923339159243575,0.2855027015186916,0.3234176949474299,0.32212961357330605,,5,
regression,0,124391.53682290504,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,70817.58135617888,,breadth_first,matrix,,axis_aligned,biau2012,119312.78533797748,131011.35619827494,126280.68264948724,122048.47253781448,123304.3873909711,constant_splitpoints,0.2,ypm,,71455.65071942097,,,72268.55981915028,68369.50314837633,69827.28913640376,72166.903957543,,5,at_range_midpoints
regression,0,107.85534932909022,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,91.72193870125838,,breadth_first,matrix,,axis_aligned,biau2012,99.44292658316273,100.92085884213488,100.03452056389409,139.07077782844502,99.80766282781438,constant_splitpoints,0.2,ypm,,99.06683871969263,,,89.51345215341179,80.59056069235173,109.32508319669348,80.11375874414227,,5,at_range_midpoints
regression,0,97.32390146406776,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,77.79873288767719,,breadth_first,matrix,,axis_aligned,biau2012,97.17429100893577,97.77098836701627,97.17248639261078,97.23543451474255,97.26630703703344,constant_splitpoints,0.2,ypm,,77.90983709941884,,,77.68021907654096,77.84729162017678,77.86328576002484,77.69303088222453,,5,at_range_midpoints
regression,0,95.69001930745424,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,76.52162628918492,,breadth_first,matrix,,axis_aligned,biau2012,95.73624465164113,95.6003356974454,95.39298916259982,95.98625192831986,95.73427509726494,constant_splitpoints,0.2,ypm,,76.62381026302768,,,76.73260631227625,76.48665942232873,76.29107200031048,76.47398344798145,,5,at_range_midpoints
regression,0,95.06811553425375,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,76.03045047492456,,breadth_first,matrix,,axis_aligned,biau2012,94.19678079732995,95.21090725630403,96.31296510104882,95.2373264512123,94.38259806537368,constant_splitpoints,0.2,ypm,,76.23895642724777,,,76.02096653698008,76.10891732722739,76.09270973813659,75.690702345031,,5,at_range_midpoints
regression,2,2.917617297021028,1000,,two_stream_per_forest,0.5,1000,,5,,,,,1.5909901066004675,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2.9116902745327105,2.743210243866822,2.9128028256425234,3.2361101781542057,2.7842729629088785,all_midpoints,,ct_slice,,1.544721086448598,,True,1.5476914792640186,1.546575277453271,1.7683915011682243,1.5475711886682244,,5,
regression,4,3606.3204465653725,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,2844.5066240137003,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3312.0154494382023,3934.581811797753,3138.583096590909,4092.2201704545455,3554.2017045454545,constant_splitpoints,0.2,diabetes,,2854.337570621469,,,2780.6921033994336,2905.5949008498583,2747.5866878531074,2934.321857344633,,5,at_range_midpoints
regression,3,144.77111061521893,,,,,1,,5,,,,,26.34527889084012,,breadth_first,matrix,,axis_aligned,breiman,145.6728987377388,145.3760878634701,144.10869417574634,144.92829075667757,143.76958154246185,all_midpoints,,ypm,False,26.434051460671977,,,26.189693312247137,26.35409046366997,26.34846316545227,26.400096052159235,,5,
regression,3,92.21460963044174,,,,,5,,5,,,,,11.859193841019124,,breadth_first,matrix,,axis_aligned,breiman,92.84327974463709,92.00519069749392,91.67332563622428,92.74548118250881,91.80577089134464,all_midpoints,,ypm,False,11.899077317137063,,,11.770805237268238,11.904366249793828,11.829963422561585,11.891756978334902,,5,
regression,3,85.46833092394415,,,,,10,,5,,,,,10.001287244467298,,breadth_first,matrix,,axis_aligned,breiman,84.97165976190708,86.10460953341936,85.66771774248319,85.11406921576808,85.48359836614307,all_midpoints,,ypm,False,10.02165782145941,,,10.010654876830085,10.043469665951935,9.977739426985806,9.952914431109257,,5,
regression,3,81.52074338549905,,,,,25,,5,,,,,8.911706963296433,,breadth_first,matrix,,axis_aligned,breiman,82.05992102378019,81.50112060852439,81.14751283121016,80.84270246145786,82.05246000252258,all_midpoints,,ypm,False,8.897923357168498,,,8.912397883941825,8.907304815220872,8.90648740164356,8.934421358507407,,5,
regression,3,80.1795680563506,,,,,50,,5,,,,,8.555278260194628,,breadth_first,matrix,,axis_aligned,breiman,79.74613123247534,80.1459750264386,79.7665495929911,80.15514364163812,81.08404078820983,all_midpoints,,ypm,False,8.52281238781787,,,8.56214465552203,8.55631846141905,8.565014698891034,8.570101097323153,,5,
regression,0,107.44511540812466,,1,,,200,,,100,biau2008,,,88.74377164811922,,biau2008,matrix,,axis_aligned,biau2008,107.36007917026458,107.25932142545285,107.91085583444101,107.83679864944843,106.85852196101641,random_gap,0.2,ypm,,88.78689033560042,,,88.92375010915018,88.61733401895818,88.45330797815056,88.93757579873677,,5,
regression,0,3561.508318437181,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,2854.964501408428,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3682.857443820225,3273.982443820225,4204.799360795455,3641.614346590909,3004.287997159091,constant_splitpoints,0.2,diabetes,,2968.7602401129943,,,2947.118626062323,2812.548866855524,2861.4489759887006,2684.945798022599,,5,at_range_midpoints
regression,3,0.529468655485324,,1,,,1000,,,100,biau2008,,,0.4387169522857016,,biau2008,matrix,,axis_aligned,biau2008,0.5607692307692308,0.5108944467397837,0.5254371414008372,0.5055496415511932,0.5446928169655745,random_gap,0.2,wine,,0.4356388387059927,,,0.44162591549211083,0.436231568017005,0.4419849919740766,0.4381034472393228,,5,
regression,4,1.5484636755257009,1000,1,,,0025,,5,,,,,0.40803318943487155,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.4101676584404206,1.5697356892523364,1.4860082323306074,1.661320093457944,1.6150867041471964,all_midpoints,,ct_slice,,0.6237067391939253,,True,0.3646046062719042,0.34744649441442754,0.3591853460864486,0.3452227612076519,,5,
regression,0,3877.512047529367,,1,,,1000,,,100,biau2008,,,3198.3251318400794,,biau2008,matrix,,axis_aligned,biau2008,4114.783005617977,4052.0723314606744,3544.3082386363635,3175.944247159091,4500.452414772727,random_gap,0.2,diabetes,,3032.2291666666665,,,3186.9822946175636,3157.1260623229464,3315.6094632768363,3299.678672316384,,5,
regression,2,1.5217359265478971,1000,1,,,0025,,5,,,,,0.362474066333236,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.5734546582943925,1.4810195495035046,1.2529446553738317,1.5391838858060747,1.7620768837616823,all_midpoints,,ct_slice,,0.34214204877336446,,True,0.36212304231162384,0.34137270918516355,0.3847142413843458,0.38201829001168225,,5,
regression,3,5.68740844042056,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,4.5682772342289715,,breadth_first,matrix,,axis_aligned,biau2012,5.553968676985981,5.475015698014019,6.130370181074766,5.458477292640187,5.8192103533878505,constant_splitpoints,0.2,ct_slice,,4.778511244158879,,,4.480512193341122,4.456059433411215,4.759396904205608,4.366906396028037,,5,at_range_midpoints
regression,2,94.79850779574848,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,75.77395337104271,,breadth_first,matrix,,axis_aligned,biau2012,94.39476467220987,94.22160882515597,94.99120006985612,95.20297082536942,95.18199458615102,constant_splitpoints,0.2,ypm,,75.80500926563758,,,75.83944736050607,75.7901987988629,75.73592932889618,75.69918210131077,,5,at_range_midpoints
regression,2,0.5772003104866748,,,,,0010,1.0,,,biau2012,,,0.50230979119799,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5876923076923077,0.5666035813551683,0.5771698632361432,0.5490906372540175,0.6054451628957371,constant_splitpoints,0.2,wine,,0.4964056657157801,,,0.5047097014353232,0.5028377530756927,0.509979142368459,0.49761669339469505,,5,at_range_midpoints
regression,1,1.685615617698598,,,,,100,,5,,,1.8528734667056075,1.8798751460280374,0.590902316369743,1.8514049722546728,breadth_first,matrix,1.9078915376752337,axis_aligned,breiman_bootstrap,1.5590781980140187,1.8016800525700936,1.6978809506425234,1.6810262120327102,1.6884126752336448,all_midpoints,,ct_slice,True,0.6319750292056074,2.031971743574766,,0.573122125073014,0.5812656980140187,0.5768686112733645,0.5912801182827103,1.9048033732476637,5,
regression,1,3730.626024642492,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,2871.233591411789,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3546.0747893258426,3477.943117977528,3862.3852982954545,3615.4204545454545,4151.306463068182,constant_splitpoints,0.2,diabetes,,2723.774011299435,,,2928.05559490085,2859.1512039660056,2952.309675141243,2892.8774717514125,,5,at_range_midpoints
regression,4,92.76670967992315,,,,,0025,1.0,,,biau2012,,,43.13362698774607,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,92.63343973454676,92.64056117746364,91.8556306940011,92.86303350182887,93.84088329177541,constant_splitpoints,0.2,ypm,,43.23637563185827,,,43.25224364260835,42.8016086311112,43.16416672326306,43.213740309889495,,5,at_range_midpoints
regression,4,85.91875927776539,1000,,two_stream_per_forest,0.5,100,,5,,,,,68.31125847733071,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,87.2902909701268,85.18169381676353,85.00097992606895,86.30545556859967,85.81537610726795,all_midpoints,,ypm,,68.30768223229099,,True,68.4593136636622,68.05853360370237,68.18824767873949,68.54251520825855,,5,
regression,3,85.53504739543412,1000,1,,,0010,,5,,,,,10.07505081547313,,breadth_first,matrix,,axis_aligned,consistent_one_stream,85.60098574741193,85.69700879993015,85.14797853864887,84.86416866371071,86.36509522746897,all_midpoints,,ypm,,10.076931473090841,,True,10.050733004104046,10.092080305426462,10.062224092598163,10.093285202146134,,5,
regression,1,81.50200545265793,1000,1,,,0025,,5,,,,,8.983475268994557,,breadth_first,matrix,,axis_aligned,consistent_one_stream,81.69012021073262,80.99737554453813,82.5435776033531,80.91747276096595,81.36148114369985,all_midpoints,,ypm,,9.010592418670987,,True,8.999369354510085,8.95244993645034,9.003029523911167,8.951935111430206,,5,
regression,2,3345.067412538304,1000,,two_stream_per_tree,0.5,500,,5,,,,,2802.527865070982,,breadth_first,matrix,,axis_aligned,consistent,3027.526334269663,3710.7808988764045,3471.459161931818,3258.2620738636365,3257.30859375,all_midpoints,,diabetes,,2827.500353107345,,True,2692.3695113314448,2809.951664305949,2876.4397951977403,2806.3780014124295,,5,
regression,0,98.80282126168224,,1,,,200,,,100,biau2008,,,95.67102920560748,,biau2008,matrix,,axis_aligned,biau2008,100.97318925233645,97.56096378504672,97.26039719626168,97.61517523364486,100.6043808411215,random_gap,0.2,ct_slice,,96.90766355140187,,,94.89231892523364,97.11433995327103,95.92707943925234,93.51374415887851,,5,
regression,1,80.16911583502313,1000,1,,,0050,,5,,,,,8.617909846801657,,breadth_first,matrix,,axis_aligned,consistent_one_stream,79.75767689605992,81.71865449359167,79.78558538454821,79.77325869077997,79.81040371013593,all_midpoints,,ypm,,8.630141579912486,,True,8.595296597425026,8.616869524299256,8.609181106831347,8.638060425540171,,5,
regression,0,0.477393753092419,1000,,two_stream_per_forest,0.5,1000,,5,,,,,0.40631114704934224,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.48221768892728367,0.48421095628004807,0.473878644630485,0.49589786426758564,0.45076361135669263,all_midpoints,,wine,,0.406263949550909,,True,0.40505776507179625,0.4109606879569944,0.4009198625072143,0.40835347015979706,,5,
regression,1,1.0910505134427555,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,0.8903731268121213,,breadth_first,matrix,,axis_aligned,biau2012,1.2797840294471154,1.1011594801682691,1.0143755412817552,1.1485715987959488,0.911361917520689,constant_splitpoints,0.2,wine,,0.7651411337593786,,,0.9600622203915721,0.9566442516415721,0.8773233282332147,0.8926947000348692,,5,at_range_midpoints
regression,1,0.6028344827546823,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,0.5436212045158196,,breadth_first,matrix,,axis_aligned,biau2012,0.6113336181640625,0.6501486440805289,0.5743825441144631,0.5672963107889483,0.611011296625409,constant_splitpoints,0.2,wine,,0.5323856907103693,,,0.5359882635865644,0.5392245244401819,0.5608058106032369,0.5497017332387457,,5,at_range_midpoints
regression,1,0.5953757466984705,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,0.5327551807140283,,breadth_first,matrix,,axis_aligned,biau2012,0.5976545597956731,0.5900688758263222,0.5866217139686778,0.5914323085817215,0.6111012753199576,constant_splitpoints,0.2,wine,,0.5280942546261783,,,0.537752164334592,0.5269629526349336,0.5341093291590515,0.5368572028153857,,5,at_range_midpoints
regression,1,0.5934240543674729,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,0.5290243229955185,,breadth_first,matrix,,axis_aligned,biau2012,0.6137285437950721,0.555473398061899,0.5373566637046526,0.6140303519985325,0.6465313142772084,constant_splitpoints,0.2,wine,,0.5150977821247354,,,0.5367477913189099,0.5241568622071627,0.5221312678103357,0.5469879115164487,,5,at_range_midpoints
regression,1,0.5856827129455049,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,0.5286121168619726,,breadth_first,matrix,,axis_aligned,biau2012,0.6014583176832933,0.5293357496995192,0.5797864812626299,0.6075832258287626,0.6102497902533198,constant_splitpoints,0.2,wine,,0.5253718846942333,,,0.5364472310497643,0.5275286053702858,0.5233050027504569,0.5304078604451231,,5,at_range_midpoints
regression,1,79.514396181199,1000,1,,,0100,,5,,,,,8.437909191900571,,breadth_first,matrix,,axis_aligned,consistent_one_stream,79.97148512161756,80.39355189242158,79.31172806566475,79.27892479795089,78.61629102834024,all_midpoints,,ypm,,8.469383980634332,,True,8.426821473964043,8.430814551417011,8.447083385887124,8.415442567600346,,5,
regression,1,0.5764468242432695,,,,,0010,1.0,,,biau2012,,,0.5028805870824385,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5779108135516827,0.5823387732872596,0.5722493207665752,0.5999583419788058,0.5497768716320246,constant_splitpoints,0.2,wine,,0.5075708017206138,,,0.5018516072223158,0.5008371341038099,0.4994135552436033,0.5047298371218497,,5,at_range_midpoints
regression,1,3365.5726777962204,1000,5,,,1000,,5,,,,,1494.1232839283143,,breadth_first,matrix,,axis_aligned,consistent_one_stream,3843.7082162921347,2966.5010533707864,3437.3519176136365,3314.1985085227275,3266.103693181818,all_midpoints,,diabetes,,1529.1145833333333,,True,1510.4206798866855,1464.3856232294618,1529.3112641242938,1437.3842690677966,,5,
regression,1,0.47408596918319884,1000,,two_stream_per_tree,0.5,500,,5,,,,,0.40527129538022966,,breadth_first,matrix,,axis_aligned,consistent,0.5126317889873798,0.4403557880108173,0.43076390830987776,0.49107993979744036,0.4955984208104792,all_midpoints,,wine,,0.3998181767626972,,True,0.41092785087851164,0.398876971915889,0.40372902964481533,0.4130044476992353,,5,
regression,1,3822.151335067671,,,,,0010,1.0,,,biau2012,,,2716.935182395448,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3382.5772471910113,4627.929073033708,3654.465909090909,3204.91015625,4240.874289772727,constant_splitpoints,0.2,diabetes,,2604.8903601694915,,,2614.8996104815865,2760.060729461756,2834.4344985875705,2770.3907132768363,,5,at_range_midpoints
regression,2,79.50174446244748,1000,1,,,0100,,5,,,,,8.434641478038984,,breadth_first,matrix,,axis_aligned,consistent_one_stream,79.44801055603527,77.95461778032193,79.97042757764216,79.29258554948626,80.84308084875181,all_midpoints,,ypm,,8.398856591215594,,True,8.474037416682028,8.441277202650651,8.438086379027641,8.420949800619002,,5,
regression,0,3611.4538978709143,,,,,0050,1.0,,,biau2012,,,2635.4053188169205,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,4285.581811797752,3284.5625,3653.9857954545455,4098.308238636364,2734.831143465909,constant_splitpoints,0.2,diabetes,,2800.2305790960454,,,2732.2390226628895,2475.737783286119,2549.7648305084745,2619.0543785310733,,5,at_range_midpoints
regression,4,5.652691369742991,,,,,1000,1.0,,,biau2012,,,4.675734594042056,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.883531323014019,6.353552132009346,5.186245619158878,5.500813011098131,5.3393147634345794,constant_splitpoints,0.2,ct_slice,,4.68810492114486,,,4.680232914719626,4.7821520882009345,4.601001752336448,4.627181293808412,,5,at_range_midpoints
regression,0,62.818779205607484,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,48.590535630841124,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,67.16759345794392,65.84288551401869,57.41122663551402,59.47242406542056,64.19976635514018,constant_splitpoints,0.2,ct_slice,,49.91338785046729,,,52.55267523364486,51.98110397196262,41.8338726635514,46.67163843457944,,5,at_range_midpoints
regression,0,8.275689690420561,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,6.667397707359814,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,8.987781103971964,7.895276723130841,8.740121203271029,7.328337470794392,8.426931950934579,constant_splitpoints,0.2,ct_slice,,6.20650335864486,,,5.786630768107477,6.877397050233645,6.620782710280374,7.84567464953271,,5,at_range_midpoints
regression,0,7.409631863317756,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,6.063643253504673,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,8.171599007009346,6.303208235981308,8.096135367990653,7.171891063084112,7.305325642523364,constant_splitpoints,0.2,ct_slice,,6.026796509929906,,,5.190247517523365,6.350908294392523,5.782099518107477,6.968164427570094,,5,at_range_midpoints
regression,0,6.204906542056075,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,4.942074036214953,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.9172787675233645,5.838956629672897,7.16055855724299,5.6931841413551405,6.414554614485981,constant_splitpoints,0.2,ct_slice,,5.101315712616822,,,4.585361784462616,4.917677058995327,4.911758542640187,5.194257082359813,,5,at_range_midpoints
regression,0,5.892141866238317,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,4.7263106746495325,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.280600175233645,5.893461594626168,5.876002117406542,6.054762704439252,6.355882739485981,constant_splitpoints,0.2,ct_slice,,4.748177570093458,,,4.661221889602804,4.626724956191588,4.954915668808411,4.640513288551402,,5,at_range_midpoints
regression,3,3.1066696480724296,1000,,two_stream_per_forest,0.5,100,,5,,,,,1.715083601051402,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.4978727365654207,3.2426894713785046,2.9044175306658877,3.0973306074766356,2.791037894275701,all_midpoints,,ct_slice,,1.639705023364486,,True,1.6473240362149533,1.9044209988317757,1.6886238682827104,1.6953440785630842,,5,
regression,1,0.5738998501456256,,,,,0100,1.0,,,biau2012,,,0.5009626760258179,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5755075777493991,0.5913280310997596,0.5695094577710017,0.5850581990653868,0.5480959850425808,constant_splitpoints,0.2,wine,,0.5038352341044633,,,0.5025277973620599,0.49837914489428997,0.4986222822329502,0.501448921535326,,5,at_range_midpoints
regression,0,1.585357476635514,,,,,500,,5,,,1.649024715245327,1.5717830023364485,0.538375949182243,1.6162552935163552,breadth_first,matrix,1.6037259053738318,axis_aligned,breiman_bootstrap,1.4438727548189252,1.5304527781834112,1.6607064106308411,1.7774487076518692,1.5143067318925234,all_midpoints,,ct_slice,True,0.5550521593896028,1.6458847473714953,,0.5299351087908879,0.5532316461010514,0.5374221031688085,0.5162387284608645,1.6173347327686916,5,
regression,2,0.5403635856703867,,1,,,10,,,100,biau2008,,,0.44945358784620204,,biau2008,matrix,,axis_aligned,biau2008,0.5041333477313702,0.6020168832632211,0.5370946682995333,0.5339861510807592,0.5245868779770496,random_gap,0.2,wine,,0.4392641719922326,,,0.4536637817641187,0.4627601222760727,0.44934603378102156,0.44223382941756445,,5,
regression,1,107.58735216214379,1000,,two_stream_per_tree,0.5,1,,5,,,,,87.03711494241722,,breadth_first,matrix,,axis_aligned,consistent,108.61127012001668,107.28940806644093,107.1921431274195,108.11047938759472,106.7334601092472,all_midpoints,,ypm,,86.78576487595689,,True,86.77763440025613,86.86425598385547,87.52221327460245,87.23570617741512,,5,
regression,1,89.8642443411695,1000,,two_stream_per_tree,0.5,5,,5,,,,,71.53534622437397,,breadth_first,matrix,,axis_aligned,consistent,89.57244176231457,89.69159495095519,89.02301370926273,90.41359671676256,90.6205745665525,all_midpoints,,ypm,,71.31682659189475,,True,71.63374050393426,71.34437609756571,71.74697047608883,71.63481745238627,,5,
regression,1,87.68407571626774,1000,,two_stream_per_tree,0.5,10,,5,,,,,69.80907062259263,,breadth_first,matrix,,axis_aligned,consistent,86.89075279667018,87.19422910865536,87.46113768446381,87.86742861578166,89.00683037576769,all_midpoints,,ypm,,69.63568095159553,,True,69.73402769018813,70.16409395647575,69.76530285536873,69.74624765933501,,5,
regression,1,86.53221434184867,1000,,two_stream_per_tree,0.5,25,,5,,,,,68.66617023547333,,breadth_first,matrix,,axis_aligned,consistent,86.23934451678002,86.09286982506865,86.71020384402682,86.51733304873434,87.1013204746335,all_midpoints,,ypm,,68.56500984777188,,True,68.8106753728085,68.69303573334368,68.6033724980353,68.65875772540726,,5,
regression,1,86.04295374943,1000,,two_stream_per_tree,0.5,50,,5,,,,,68.27787501576613,,breadth_first,matrix,,axis_aligned,consistent,85.42350270207336,86.4346505738874,85.28242245486034,85.88896758482181,87.18522543150705,all_midpoints,,ypm,,68.08242051441268,,True,68.2911932782893,68.35306930308822,68.22896312179219,68.43372886124828,,5,
regression,1,91.48131251879809,,,,,0100,1.0,,,biau2012,,,42.78590264774083,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,91.98809535359807,90.7355946016746,91.77044504167111,91.80508203242488,91.10734556462175,constant_splitpoints,0.2,ypm,,42.72081809273399,,,42.909565436746256,42.85165277629549,42.796762363077164,42.65071456985127,,5,at_range_midpoints
regression,3,5.651386390186916,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,4.539049722546729,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.363493355724299,5.352011901285047,6.145714077102804,5.468980359228972,5.926732257593458,constant_splitpoints,0.2,ct_slice,,4.650159535630841,,,4.546177351051402,4.46799722546729,4.554795560747664,4.476118939836448,,5,at_range_midpoints
regression,4,3943.6982595441777,1000,,two_stream_per_tree,0.5,1,,5,,,,,3468.5185082265007,,breadth_first,matrix,,axis_aligned,consistent,3793.0108848314608,4218.004915730337,4883.665482954545,3134.107244318182,3689.7027698863635,all_midpoints,,diabetes,,3390.5466101694915,,True,3833.5509915014163,3451.0835694050993,3404.2090395480227,3263.2023305084745,,5,
regression,4,3612.581187755363,1000,,two_stream_per_tree,0.5,5,,5,,,,,2803.414357364639,,breadth_first,matrix,,axis_aligned,consistent,4242.462429775281,3238.9087078651687,3267.7262073863635,3723.479403409091,3590.329190340909,all_midpoints,,diabetes,,2796.4523305084745,,True,2875.899964589235,2684.2000708215296,2770.1398305084745,2890.37959039548,,5,
regression,4,3472.4023557201226,1000,,two_stream_per_tree,0.5,10,,5,,,,,2808.7183421760215,,breadth_first,matrix,,axis_aligned,consistent,3390.986306179775,3096.852176966292,4180.80859375,3115.7421875,3577.6225142045455,all_midpoints,,diabetes,,2842.3015536723165,,True,2960.591182719547,2903.561968838527,2701.8545197740114,2635.2824858757062,,5,
regression,4,3441.48948344931,1000,,two_stream_per_tree,0.5,25,,5,,,,,2823.9955169371488,,breadth_first,matrix,,axis_aligned,consistent,3557.2219101123596,3817.1084971910113,3841.358309659091,3203.2389914772725,2788.519708806818,all_midpoints,,diabetes,,2921.1179378531074,,True,2729.708923512748,2817.231055240793,2814.926906779661,2836.992761299435,,5,
regression,4,3404.2290506894797,1000,,two_stream_per_tree,0.5,50,,5,,,,,2817.6510045053697,,breadth_first,matrix,,axis_aligned,consistent,3464.7482443820227,3444.375702247191,3315.9886363636365,3549.440340909091,3246.5923295454545,all_midpoints,,diabetes,,2960.481108757062,,True,2791.383852691218,2723.5816218130312,2813.8552259887006,2798.9532132768363,,5,
regression,0,85.93067168595795,1000,,two_stream_per_forest,0.5,100,,5,,,,,68.32838777906062,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,84.79950324539871,85.21525385906529,87.61151267597435,86.20635690653833,85.82073174281307,all_midpoints,,ypm,,68.21663157690479,,True,68.48839127186642,68.61974987629647,68.49578437745588,67.82138179277959,,5,
regression,1,3478.82272168667,1000,,two_stream_per_forest,0.5,500,,5,,,,,2883.1804685624434,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4021.740870786517,3036.5740870786517,4313.825994318182,3048.252840909091,2973.719815340909,all_midpoints,,diabetes,,2948.3772951977403,,True,3078.992209631728,2697.249645892351,3047.925141242938,2643.3580508474574,,5,
regression,4,3565.677263151175,,,,,0200,1.0,,,biau2012,,,2659.0379909492485,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3786.1720505617977,2851.8477879213483,3738.6587357954545,3209.759943181818,4241.947798295455,constant_splitpoints,0.2,diabetes,,2508.0060028248586,,,2823.6581090651557,2606.210871104816,2722.6827330508477,2634.632238700565,,5,at_range_midpoints
regression,0,3739.6200132469357,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,2993.59019842032,,breadth_first,matrix,,axis_aligned,biau2012,3404.5477528089887,4045.1151685393256,3480.5749289772725,4248.808238636364,3519.0539772727275,constant_splitpoints,0.2,diabetes,,3046.3591101694915,,,2862.398902266289,3132.8148016997166,2782.847104519774,3143.531073446328,,5,at_range_midpoints
regression,3,81.36810292134395,1000,1,,,0025,,5,,,,,8.984993184177592,,breadth_first,matrix,,axis_aligned,consistent_one_stream,81.79215865100079,80.97641870979635,81.3693108500131,81.5435873055914,81.15903909031813,all_midpoints,,ypm,,8.978083856445682,,True,8.964801492204252,9.002216961453007,8.9906628084099,8.989200802375107,,5,
regression,2,3882.654077023749,,1,,,50,,,100,biau2008,,,3225.134774971591,,biau2008,matrix,,axis_aligned,biau2008,3953.5828651685392,4336.154494382023,4452.287642045455,3251.3860085227275,3419.859375,random_gap,0.2,diabetes,,3345.012358757062,,,3087.96671388102,3216.834985835694,3281.696327683616,3194.163488700565,,5,
regression,4,1.2258557424847423,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,0.871865767896707,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,1.2018310546875,1.2506195537860576,1.1901832915343533,1.2305845241531947,1.2560602882626057,constant_splitpoints,0.2,wine,,0.8835292345012504,,,0.7993228891066961,0.9260667775579662,0.9427329133500866,0.8076770249675356,,5,at_range_midpoints
regression,4,0.5905871163058352,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,0.5219569125686541,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.563180917593149,0.6026734806941105,0.573340858653291,0.5854221076759767,0.6283182169126491,constant_splitpoints,0.2,wine,,0.5159580983671604,,,0.5190311774671685,0.5256479662245045,0.5236778831702097,0.5254694376142266,,5,at_range_midpoints
regression,4,0.5762450040879494,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,0.5161619353496056,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5607799823467549,0.564161142202524,0.5446111548396603,0.5988801481909161,0.6127925928598922,constant_splitpoints,0.2,wine,,0.506145740023206,,,0.5200706424680104,0.518863468783072,0.5105969618723547,0.5251328636013851,,5,at_range_midpoints
regression,4,0.5756027158248231,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,0.5124978521305359,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5422155292217548,0.6210260479266827,0.553903205290127,0.5733522293290512,0.5875165673565002,constant_splitpoints,0.2,wine,,0.5089623751022028,,,0.5037337026619925,0.5195447324628392,0.512516269779242,0.5177321806464025,,5,at_range_midpoints
regression,4,0.5767776744176364,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,0.5107053840816669,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5516270094651442,0.5894504018930289,0.5534857793254426,0.6101721219598009,0.5791530594447653,constant_splitpoints,0.2,wine,,0.5114663899426463,,,0.5070204640297287,0.5154625997420387,0.5031487940824596,0.5164286726114612,,5,at_range_midpoints
regression,3,99.59794894682202,,,,,0005,1.0,,,biau2012,,,46.49699230612502,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,99.23309627531071,99.28300458915872,100.48712027864829,98.96787588896758,100.01864770202485,constant_splitpoints,0.2,ypm,,46.75393668319281,,,47.54485344769038,46.699948578136976,45.058368665651166,46.42785415595378,,5,at_range_midpoints
regression,1,5.76359878796729,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,4.668643253504674,,breadth_first,matrix,,axis_aligned,biau2012,5.575163186331776,5.485511098130841,6.63947429906542,5.468906980140187,5.648938376168224,constant_splitpoints,0.2,ct_slice,,4.653322867990655,,,4.800902818341122,4.390370911214953,5.0245082505841125,4.474111419392523,,5,at_range_midpoints
regression,0,98.98197780373832,,1,,,500,,,100,biau2008,,,96.01086098130841,,biau2008,matrix,,axis_aligned,biau2008,100.34906542056075,98.38646028037383,100.01634345794392,97.77717873831776,98.38084112149532,random_gap,0.2,ct_slice,,97.96558411214953,,,95.9544918224299,95.80681658878504,94.13138434579439,96.19602803738317,,5,
regression,2,85.83686656511657,1000,,two_stream_per_tree,0.5,100,,5,,,,,68.05946404835595,,breadth_first,matrix,,axis_aligned,consistent,86.52857794293143,85.30304941349969,86.88921984301778,85.09074503487955,85.3727405912544,all_midpoints,,ypm,,68.09899193743996,,True,68.13861102756405,67.99578437745588,68.17222928329565,67.89170361602422,,5,
regression,0,0.5468074704096415,,1,,,10,,,100,biau2008,,,0.45145276590972666,,biau2008,matrix,,axis_aligned,biau2008,0.5321753868689904,0.5663414118840144,0.5480209949660797,0.523866249654181,0.5636333086749422,random_gap,0.2,wine,,0.4581915990074307,,,0.4416606786367135,0.4431667214107899,0.46795778762564927,0.4462870428680502,,5,
regression,1,0.40114199511582854,,,,,100,,5,,,0.3940865636124206,0.398660317069065,0.19235439664557202,0.4025885951477732,breadth_first,matrix,0.41746195972436023,axis_aligned,breiman_bootstrap,0.4420215782752404,0.3546178494966947,0.4122762702078522,0.39589516725606233,0.4008991103432929,all_midpoints,,wine,True,0.1930828615535723,0.4048604932185456,,0.19836742877501443,0.18798244433011232,0.1918080393375457,0.1905312092316155,0.40353158575443293,5,
regression,2,0.5725817072182698,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,0.5096425306780414,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5558478722205529,0.5818109130859375,0.5461982568472142,0.5942883216205975,0.5847631723170468,constant_splitpoints,0.2,wine,,0.5069369660656743,,,0.5050042016427747,0.5150126519055465,0.503742331034773,0.517516502741439,,5,at_range_midpoints
regression,1,3.0686120765186913,1000,,two_stream_per_forest,0.5,500,,5,,,,,1.688850321261682,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2.8754778767523366,2.750992625584112,3.1169921875,3.1811970648364487,3.4184006279205605,all_midpoints,,ct_slice,,1.7967125438084113,,True,1.7161209477219626,1.554770370911215,1.7038162602219626,1.67283148364486,,5,
regression,1,0.4770666562024644,1000,,two_stream_per_forest,0.5,1000,,5,,,,,0.40943803600725215,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4540684157151442,0.47370755709134615,0.4892811176866821,0.5042157485174894,0.4640604420016599,all_midpoints,,wine,,0.41422749923347923,,True,0.4074789241389263,0.4166179199688522,0.40524737015739226,0.40361846653761063,,5,
regression,4,3646.077083599336,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,2986.08919381492,,breadth_first,matrix,,axis_aligned,biau2012,3419.4266151685392,4355.1253511235955,3532.004971590909,3799.3490767045455,3124.479403409091,constant_splitpoints,0.2,diabetes,,3159.3817090395482,,,2827.510092067989,3005.112960339943,3016.91843220339,2921.522775423729,,5,at_range_midpoints
regression,2,3195.818963068182,,,,,1000,,5,,,3182.491147308782,3164.8057909604518,1480.412511003345,3242.385593220339,breadth_first,matrix,3086.097733711048,axis_aligned,breiman_bootstrap,3070.627808988764,3857.309691011236,3269.0749289772725,2930.477450284091,2851.6049360795455,all_midpoints,,diabetes,True,1513.4006002824858,3233.7704802259886,,1433.9758321529746,1465.8873937677054,1509.7069209039548,1479.0918079096045,3181.910149085322,5,
regression,1,2.974032746787383,1000,,two_stream_per_forest,0.5,1000,,5,,,,,1.6816202175817758,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2.785698561623832,3.19017523364486,2.4888352438668226,2.826084075642523,3.5793706191588783,all_midpoints,,ct_slice,,1.6515024459696261,,True,1.8044425379672897,1.7904526869158879,1.6031567610981308,1.558546655957944,,5,
regression,4,5.885145589953271,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,4.702115873247664,,breadth_first,matrix,,axis_aligned,biau2012,5.9653727365654206,5.7796677862149535,5.63027234228972,5.90875109521028,6.1416639894859815,constant_splitpoints,0.2,ct_slice,,5.023327978971962,,,4.505217216705607,4.627843530957944,4.535711156542056,4.818479483060748,,5,at_range_midpoints
regression,1,3393.545905420072,1000,,two_stream_per_tree,0.5,500,,5,,,,,2791.716716081689,,breadth_first,matrix,,axis_aligned,consistent,3589.4280196629215,2991.654845505618,3659.6683238636365,3005.327059659091,3721.651278409091,all_midpoints,,diabetes,,2727.5460805084745,,True,2800.427407932011,2825.097556657224,2927.829802259887,2677.6827330508477,,5,
regression,1,5.651252555490655,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,4.557909389602804,,breadth_first,matrix,,axis_aligned,biau2012,5.355104775116822,5.871918078271028,5.815707140771028,5.560131060163552,5.653401723130841,constant_splitpoints,0.2,ct_slice,,4.636215683411215,,,4.730411068925234,4.399221670560748,4.59394750292056,4.429751022196261,,5,at_range_midpoints
regression,1,0.3950167977771363,,,,,200,,5,,,0.40420940341182415,0.3971732573676173,0.19147228852596754,0.400228255984874,breadth_first,matrix,0.3998791370021166,axis_aligned,breiman_bootstrap,0.38089747502253607,0.39051854060246394,0.3981112273864511,0.4014005947333285,0.40415615114090164,all_midpoints,,wine,True,0.19011840585471576,0.3987256498142314,,0.19150187213626851,0.19384576541679696,0.19211231098123677,0.1897830882408198,0.4000431407161327,5,
regression,1,4610.828508841931,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,3990.1167546934266,,breadth_first,matrix,,axis_aligned,biau2012,3464.3739466292136,4509.957162921349,4659.196377840909,4700.127840909091,5720.487215909091,constant_splitpoints,0.2,diabetes,,3670.539548022599,,,4143.894830028328,3776.1359773371105,4354.802259887006,4005.2111581920904,,5,at_range_midpoints
regression,1,3758.0008275344735,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,3197.311562915126,,breadth_first,matrix,,axis_aligned,biau2012,3969.5558286516853,3509.017556179775,3527.877130681818,3742.7858664772725,4040.767755681818,constant_splitpoints,0.2,diabetes,,3022.671257062147,,,3420.8657932011333,3106.3505665722378,3147.818149717514,3288.852048022599,,5,at_range_midpoints
regression,1,3858.2443237678754,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,3097.2028420639876,,breadth_first,matrix,,axis_aligned,biau2012,4234.782303370786,4249.777738764045,3264.2230113636365,4042.6420454545455,3499.7965198863635,constant_splitpoints,0.2,diabetes,,3220.830861581921,,,2930.1896246458923,2820.653328611898,3125.344279661017,3388.996115819209,,5,at_range_midpoints
regression,1,3835.998732763024,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,3024.08895194139,,breadth_first,matrix,,axis_aligned,biau2012,4078.610603932584,3434.8219803370785,3826.368252840909,4521.171519886364,3319.021306818182,constant_splitpoints,0.2,diabetes,,3092.2457627118642,,,3232.1281869688387,3079.2542492917846,2672.826447740113,3043.99011299435,,5,at_range_midpoints
regression,1,3775.7114937116953,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,2994.0766955154368,,breadth_first,matrix,,axis_aligned,biau2012,3481.2082162921347,3966.2658005617977,3955.9928977272725,3864.83984375,3610.2507102272725,constant_splitpoints,0.2,diabetes,,3099.523305084746,,,2979.6260623229464,3018.5,2965.3400423728813,2907.39406779661,,5,at_range_midpoints
regression,1,98.83280140186915,,1,,,500,,,100,biau2008,,,95.84020093457943,,biau2008,matrix,,axis_aligned,biau2008,100.97794392523365,96.72306658878504,97.82546144859813,97.23516355140187,101.4023714953271,random_gap,0.2,ct_slice,,93.82738901869159,,,96.41505257009345,96.00491822429906,96.0385105140187,96.9151343457944,,5,
regression,3,107.4158146484394,,1,,,200,,,100,biau2008,,,88.57631101495114,,biau2008,matrix,,axis_aligned,biau2008,107.63200380327741,106.82004288389331,108.53866827077006,106.32698483540153,107.76137344885466,random_gap,0.2,ypm,,88.5761480173476,,,88.50900852826747,88.62854010420205,88.64726542413335,88.52059300080529,,5,
regression,4,3848.350024738253,,1,,,50,,,100,biau2008,,,3171.859667338871,,biau2008,matrix,,axis_aligned,biau2008,4657.415379213483,3519.6987359550562,4029.8551136363635,3096.4957386363635,3938.28515625,random_gap,0.2,diabetes,,3173.3460451977403,,,3170.3424220963175,3064.2687677053823,3287.0204802259886,3164.3206214689267,,5,
regression,1,99.54799415887851,,1,,,200,,,100,biau2008,,,96.47479205607476,,biau2008,matrix,,axis_aligned,biau2008,95.84417640186916,103.61995327102804,101.80339953271029,98.91692757009346,97.55551401869158,random_gap,0.2,ct_slice,,93.20608644859813,,,100.79834112149533,94.84580023364487,94.35623247663551,99.1675,,5,
regression,0,1.180181496803662,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,0.8920767122805782,,breadth_first,matrix,,axis_aligned,biau2012,1.1556897911658655,1.3016945237379807,1.3025562970614415,0.9727818912685239,1.1681849807844977,constant_splitpoints,0.2,wine,,0.9005229813449884,,,0.87070092646599,0.8715082770107755,0.9285281373244517,0.8891232392566852,,5,at_range_midpoints
regression,0,0.5944337510889247,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,0.5417765935973234,,breadth_first,matrix,,axis_aligned,biau2012,0.620531475360577,0.6253948505108173,0.5937320982336172,0.5655441460378176,0.5669661853017947,constant_splitpoints,0.2,wine,,0.5411050993921941,,,0.5266462791784924,0.5304685808819992,0.5743141423834889,0.5363488661504425,,5,at_range_midpoints
regression,0,0.5845184780854332,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,0.5317897066948375,,breadth_first,matrix,,axis_aligned,biau2012,0.5573424353966346,0.5804695481520433,0.5970279026985903,0.5582991461280312,0.6294533580518669,constant_splitpoints,0.2,wine,,0.5213979065716381,,,0.5295160707198865,0.5348144437295556,0.5407283675812813,0.5324917448718257,,5,at_range_midpoints
regression,0,0.5914347197577324,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,0.5280016127762345,,breadth_first,matrix,,axis_aligned,biau2012,0.5858541635366586,0.5823231388972355,0.5668616408655697,0.5760095844459681,0.6461250710432304,constant_splitpoints,0.2,wine,,0.5179747243531165,,,0.5309967927710698,0.5255969959381614,0.5305122237519239,0.5349273270669007,,5,at_range_midpoints
regression,0,0.5856994482092248,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,0.5274422701988977,,breadth_first,matrix,,axis_aligned,biau2012,0.5928530649038461,0.6007542536808894,0.6002476364030023,0.5744708313035267,0.5601714547548595,constant_splitpoints,0.2,wine,,0.5326209073802424,,,0.5261311269572589,0.5278170455160429,0.5290480375565121,0.5215942335844315,,5,at_range_midpoints
regression,4,0.5699967058219826,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,0.5100620557290869,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5288333364633413,0.5895105919471154,0.568424497961172,0.5423010751960643,0.62091402754222,constant_splitpoints,0.2,wine,,0.49627307452986724,,,0.5060989118572012,0.5191806589889599,0.5172715636572961,0.5114860696121104,,5,at_range_midpoints
regression,0,2.76283816442757,1000,,two_stream_per_tree,0.5,500,,5,,,,,1.5307587981892525,,breadth_first,matrix,,axis_aligned,consistent,2.767083089953271,2.8267643837616823,2.578545925817757,2.6062213419976636,3.0355760806074765,all_midpoints,,ct_slice,,1.5665391355140188,,True,1.527617917640187,1.5166588785046728,1.5289505147488318,1.5140275445385514,,5,
regression,0,4352.452997318692,,1,,,5,,,100,biau2008,,,3500.615168611258,,biau2008,matrix,,axis_aligned,biau2008,3403.73981741573,4527.25386235955,4204.064985795455,4152.606889204545,5474.599431818182,random_gap,0.2,diabetes,,3320.6935028248586,,,3614.8944759206797,3633.8289660056657,3315.777189265537,3617.8817090395482,,5,
regression,2,100.91372429906542,,1,,,100,,,100,biau2008,,,97.93724065420561,,biau2008,matrix,,axis_aligned,biau2008,101.76609813084112,97.6334929906542,105.63161214953271,96.8467523364486,102.69066588785047,random_gap,0.2,ct_slice,,99.00077102803738,,,95.28072429906543,99.85525700934579,94.47871495327102,101.07073598130842,,5,
regression,3,3553.078725900153,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,2854.5853110345547,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3318.7370084269664,3819.592345505618,3921.7681107954545,3595.3508522727275,3109.9453125,constant_splitpoints,0.2,diabetes,,2972.2665960451977,,,2813.8059490084984,2886.4445821529744,2831.2129237288136,2769.196504237288,,5,at_range_midpoints
regression,2,0.40416592714625155,1000,5,,,1000,,5,,,,,0.21238949873589558,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.39474529559795674,0.4198113074669471,0.4335049929483016,0.3563944733629234,0.41637356635512895,all_midpoints,,wine,,0.20698756958806272,,True,0.20952146558411103,0.2123739225304262,0.22337307843762025,0.20969145753925789,,5,
regression,4,155.92085690168722,,,,,1,,5,,,2525058.480047347,2524480.496133658,69.9348727551446,2524998.0746878306,breadth_first,matrix,2525697.0282820244,axis_aligned,breiman_bootstrap,157.1639969340927,154.74356984156245,156.00950819354026,156.54791450387606,155.13929503536465,all_midpoints,,ypm,True,69.93419456868699,2519175.792837808,,70.04165170904928,70.471087329847,69.3197033055526,69.9077268625872,2523881.9743977333,5,
regression,4,95.5953041166597,,,,,5,,5,,,402835.9906470423,403720.13435659604,31.169348203630573,405489.65372711484,breadth_first,matrix,400215.66973580804,axis_aligned,breiman_bootstrap,93.59052673451765,95.54584792711678,96.39520127293366,96.13824719362756,96.30669745510289,all_midpoints,,ypm,True,31.160200933355323,403857.2386265512,,31.087713085408804,31.507807876277056,31.090609203543256,31.000409919568444,403223.7374186225,5,
regression,4,88.06313052421194,,,,,10,,5,,,40290.18354694428,41367.4753805703,26.340549049665754,41202.07100097993,breadth_first,matrix,40741.83779797999,axis_aligned,breiman_bootstrap,88.54476127642647,88.28940806644093,88.16266772744473,87.19356935645054,88.12524619429702,all_midpoints,,ypm,True,26.348552911156602,40713.53520457169,,26.32003075609543,26.290307949043843,26.339241187942058,26.40461244409085,40863.02058620924,5,
regression,4,83.52096168586094,,,,,25,,5,,,118.6123470684687,108.6067294724893,23.412349979140185,99.1136520195209,breadth_first,matrix,118.31474061065887,axis_aligned,breiman_bootstrap,83.53317680388865,83.34712668212556,84.13411404010905,83.4404234056797,83.14996749750168,all_midpoints,,ypm,True,23.438252529858637,108.88656142972184,,23.42209830307852,23.44341412063763,23.449473168459964,23.308511773666186,110.7068061201719,5,
regression,4,82.002096653698,,,,,50,,5,,,84.6388244768068,84.54492621447768,22.415675906431613,84.97159184623892,breadth_first,matrix,84.7025681824797,axis_aligned,breiman_bootstrap,82.0362184555977,81.67250094596824,82.63797067983583,80.82844017114748,82.83535301594078,all_midpoints,,ypm,True,22.398931783562468,84.5423551213265,,22.409715821440006,22.42376466250764,22.48072165248523,22.365245612162727,84.68005316826593,5,
regression,1,3525.4529478421855,,,,,0100,1.0,,,biau2012,,,2643.2261444479127,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3913.1899578651687,3043.2317415730336,3779.381036931818,3549.922940340909,3341.5390625,constant_splitpoints,0.2,diabetes,,2690.3206214689267,,,2737.636331444759,2564.8268413597734,2630.1011652542375,2593.2457627118642,,5,at_range_midpoints
regression,4,3854.321658739785,,1,,,100,,,100,biau2008,,,3180.5267089195113,,biau2008,matrix,,axis_aligned,biau2008,4069.44452247191,3925.494382022472,3195.512784090909,3665.3522727272725,4415.804332386364,random_gap,0.2,diabetes,,3048.343220338983,,,3099.3215297450424,3169.7032577903683,3240.9375,3344.3280367231637,,5,
regression,2,2.7453358644859813,1000,,two_stream_per_tree,0.5,1000,,5,,,,,1.524379910192757,,breadth_first,matrix,,axis_aligned,consistent,2.7393215172313083,2.5331523802570093,2.6049112879672895,2.647545816296729,3.20174832067757,all_midpoints,,ct_slice,,1.531299832067757,,True,1.5299768180490654,1.500111437646028,1.5353827759929906,1.525128687207944,,5,
regression,2,5.938357914719626,,,,,0100,1.0,,,biau2012,,,4.8372782564252335,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,6.388279059579439,5.701344553154206,5.749521028037383,5.589810528621495,6.262834404205607,constant_splitpoints,0.2,ct_slice,,4.844601343457944,,,4.936067099883178,4.802299211448598,4.860781615070094,4.742642012266355,,5,at_range_midpoints
regression,2,0.536544619081061,,1,,,50,,,100,biau2008,,,0.44455823444860937,,biau2008,matrix,,axis_aligned,biau2008,0.49524695763221155,0.5819613882211538,0.5532072447555813,0.4984297660610325,0.5538777387353252,random_gap,0.2,wine,,0.44740108124519046,,,0.4346531333431547,0.4495340141397681,0.4505690383470806,0.440633905167853,,5,
regression,1,2.790250328563084,1000,,two_stream_per_tree,0.5,1000,,5,,,,,1.5108054358936915,,breadth_first,matrix,,axis_aligned,consistent,2.7951801620911216,2.578892559871495,2.8591619816004674,2.6156731892523366,3.10234375,all_midpoints,,ct_slice,,1.5066247444509346,,True,1.5236181184287383,1.534004636390187,1.4957393582067757,1.4940403219918224,,5,
regression,3,3418.741205151941,1000,,two_stream_per_forest,0.5,200,,5,,,,,2796.66484401258,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3898.362359550562,2707.7886235955057,3442.1882102272725,3660.024502840909,3385.3423295454545,all_midpoints,,diabetes,,2891.4751059322034,,True,3054.417492917847,2693.668909348442,2633.727048022599,2710.035663841808,,5,
regression,4,0.5905156416042227,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,0.5288541284662378,,breadth_first,matrix,,axis_aligned,biau2012,0.5583367919921876,0.5935353440504808,0.6224987802366003,0.6034671821623605,0.5747401095794842,constant_splitpoints,0.2,wine,,0.5278040382118122,,,0.5273822713223976,0.531309144323047,0.5313685007304492,0.5264066877434831,,5,at_range_midpoints
regression,2,122.33275572674616,,1,,,1,,,100,biau2008,,,100.46213895545702,,biau2008,matrix,,axis_aligned,biau2008,116.88472770668193,119.84417235056128,126.02455636515344,124.46353413732548,124.44678807400868,random_gap,0.2,ypm,,101.84987726668543,,,99.50383723525017,96.2141963150899,102.08701937536989,102.65576458488974,,5,
regression,0,0.5598743614133075,1000,,two_stream_per_forest,0.5,1,,5,,,,,0.4821773572811174,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5573074106069712,0.5663446044921875,0.551901590466224,0.5824225046159305,0.5413956968852243,all_midpoints,,wine,,0.499179606714722,,True,0.4654544538916683,0.47860229797539444,0.470906966922374,0.49674346090142846,,5,
regression,0,0.4921713286943289,1000,,two_stream_per_forest,0.5,5,,5,,,,,0.42586757175423073,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5121017690805288,0.4593249042217548,0.49292048571016167,0.5004301122558218,0.4960793722033776,all_midpoints,,wine,,0.4219186334437524,,True,0.42935513615126514,0.42596366255471907,0.4286056817976866,0.4234947448237303,,5,
regression,0,0.48714752223650215,1000,,two_stream_per_forest,0.5,10,,5,,,,,0.4202349309626846,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5197664231520432,0.48191795935997594,0.4709234905756832,0.4668756239775789,0.4962541141172296,all_midpoints,,wine,,0.42075349368146403,,True,0.4303348931023908,0.41595051456970367,0.4192370788644671,0.41489867459539725,,5,
regression,0,0.4805210300828901,1000,,two_stream_per_forest,0.5,25,,5,,,,,0.4086908447556074,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4607856163611779,0.5005585655799278,0.4675615764380052,0.4887404467529109,0.4849589452824288,all_midpoints,,wine,,0.40920857293370044,,True,0.4013273038381518,0.4117161756482105,0.405227314742449,0.4159748566155252,,5,
regression,0,0.4798078811057276,1000,,two_stream_per_forest,0.5,50,,5,,,,,0.40824096764161555,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.47472764235276443,0.47044785719651444,0.5117766840628608,0.4627445447068659,0.4793426772096324,all_midpoints,,wine,,0.4054558619300693,,True,0.41782091268099386,0.4106800460301616,0.40724351801474123,0.40000449955211137,,5,
regression,4,108.2081886891306,,1,,,25,,,100,biau2008,,,89.245107646334,,biau2008,matrix,,axis_aligned,biau2008,109.37889181034065,106.40658199846705,107.33723039905306,108.31976637010158,109.59847286769057,random_gap,0.2,ypm,,88.72081809273399,,,89.27517488284548,89.05352724873629,89.38311228400391,89.79290572335037,,5,
regression,1,0.5749126872843547,1000,,two_stream_per_tree,0.5,1,,5,,,,,0.4911768895659857,,breadth_first,matrix,,axis_aligned,consistent,0.6093759390024038,0.5450614577073317,0.610374961659209,0.5167086441944525,0.5930424338583766,all_midpoints,,wine,,0.5043713759348547,,True,0.48049045347676544,0.49104905399148546,0.47628900425945075,0.5036845601673721,,5,
regression,1,0.4953541856202025,1000,,two_stream_per_tree,0.5,5,,5,,,,,0.42290503636863697,,breadth_first,matrix,,axis_aligned,consistent,0.5133316744290866,0.49417949969951924,0.48272597009719015,0.4892069263766599,0.4973268574985566,all_midpoints,,wine,,0.42085823273374373,,True,0.4051765234901145,0.43456049426051085,0.42519893844387263,0.42873099291494327,,5,
regression,1,0.4882526199251366,1000,,two_stream_per_tree,0.5,10,,5,,,,,0.4185992870694644,,breadth_first,matrix,,axis_aligned,consistent,0.5031919508713942,0.48305335411658656,0.4830412479250866,0.4825640084470025,0.489412538265613,all_midpoints,,wine,,0.4176083161492401,,True,0.42090327615391093,0.4049875811014768,0.4231504210603838,0.4263468408823105,,5,
regression,1,0.47487234011485346,1000,,two_stream_per_tree,0.5,25,,5,,,,,0.41040127845835384,,breadth_first,matrix,,axis_aligned,consistent,0.47044156588040864,0.49622159517728365,0.44776071925820343,0.47810416629077657,0.48183365396759525,all_midpoints,,wine,,0.4111146827806368,,True,0.4029443068116221,0.4113902476789494,0.41242453152053676,0.41413262350002406,,5,
regression,1,0.47480095475219936,1000,,two_stream_per_tree,0.5,50,,5,,,,,0.40974975471332237,,breadth_first,matrix,,axis_aligned,consistent,0.4801118351862981,0.5084267953725962,0.4988169798583045,0.45413106987346036,0.43251809347033776,all_midpoints,,wine,,0.4123772345583638,,True,0.4011440456934289,0.40831103167993554,0.42047985703636015,0.4064366045985235,,5,
regression,0,0.5736137985615322,,,,,0100,1.0,,,biau2012,,,0.5005696450346819,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5421709266075722,0.5951185490534856,0.5808729446328906,0.5395358396182159,0.6103707328954965,constant_splitpoints,0.2,wine,,0.49319059952445654,,,0.4947032242158938,0.5073927115403117,0.5080828488721624,0.4994788410205848,,5,at_range_midpoints
regression,2,3860.6613420901426,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,2971.9189005457656,,breadth_first,matrix,,axis_aligned,biau2012,4366.569873595506,3988.0646067415732,3621.5085227272725,3289.8803267045455,4037.283380681818,constant_splitpoints,0.2,diabetes,,3154.70656779661,,,2881.890580736544,2814.6883852691217,2962.964336158192,3045.3446327683614,,5,at_range_midpoints
regression,0,103.16280373831776,,1,,,50,,,100,biau2008,,,100.14891004672897,,biau2008,matrix,,axis_aligned,biau2008,105.82672897196262,104.80226635514019,99.58953271028038,99.35900700934579,106.23648364485982,random_gap,0.2,ct_slice,,104.67107476635515,,,103.28709112149532,101.84181074766356,95.22449182242991,95.72008177570093,,5,
regression,4,2.2189650627920563,1000,1,,,0010,,5,,,,,0.6043803482768692,,breadth_first,matrix,,axis_aligned,consistent_one_stream,2.397444691880841,2.159434871495327,2.119148656542056,2.475673371787383,1.943123722254673,all_midpoints,,ct_slice,,0.4909703106746495,,True,0.5958865270882009,0.5148322959258178,0.9014701372663552,0.5187424704293224,,5,
regression,1,99.86484813084112,,1,,,50,,,100,biau2008,,,96.28476985981308,,biau2008,matrix,,axis_aligned,biau2008,98.84886682242991,96.67598130841121,98.78935747663552,103.77596962616822,101.23406542056075,random_gap,0.2,ct_slice,,99.19039719626169,,,92.94432242990655,95.22490654205608,99.34606308411215,94.71816004672897,,5,
regression,4,3430.158992754086,1000,,two_stream_per_tree,0.5,1000,,5,,,,,2778.190387177702,,breadth_first,matrix,,axis_aligned,consistent,3803.29143258427,3308.0330056179773,3625.559659090909,3413.658380681818,3000.2524857954545,all_midpoints,,diabetes,,2856.9143714689267,,True,2884.853399433428,2653.25690509915,2772.3192090395482,2723.6080508474574,,5,
regression,4,107.30869029485102,1000,,two_stream_per_forest,0.5,1,,5,,,,,86.90224024682493,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,107.7692128574062,106.85112885542695,106.3734973658423,107.91074910981963,107.63886328576002,all_midpoints,,ypm,,87.17671656851236,,True,87.16048472382579,86.97737438026952,86.82071233833645,86.37591322318059,,5,
regression,4,89.94914280724564,1000,,two_stream_per_forest,0.5,5,,5,,,,,71.84479814493204,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,89.87324995876548,90.0893188058485,89.5212236462952,88.67880740086738,91.58311422445158,all_midpoints,,ypm,,71.615839874259,,True,71.57789442024276,71.69889588528073,72.3719013476409,71.9594591972368,,5,
regression,4,87.8840427286575,1000,,two_stream_per_forest,0.5,10,,5,,,,,70.10073834033511,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,87.16227963791246,87.53471945977937,88.27255527850275,87.90651893391805,88.54414033317487,all_midpoints,,ypm,,70.00947423570618,,True,70.1789092743696,70.37699502275174,69.97945551038625,69.95885765846181,,5,
regression,4,86.61659082750391,1000,,two_stream_per_forest,0.5,25,,5,,,,,69.02967720653155,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,86.46879275048754,88.09395647575896,86.68183449921897,84.95170225771085,86.88666815434321,all_midpoints,,ypm,,69.02574003822681,,True,68.62360651602324,69.23911651417983,69.24307017628966,69.01685278793818,,5,
regression,4,86.11123034083963,1000,,two_stream_per_forest,0.5,50,,5,,,,,68.53767961268665,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,85.87423958707274,86.43857998040149,86.36358167829319,85.34543849266025,86.5343119657705,all_midpoints,,ypm,,68.43769222559645,,True,68.53947840766865,68.76588984078627,68.61425840941506,68.33107917996682,,5,
regression,1,0.5902785239726518,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,0.5255721239679423,,breadth_first,matrix,,axis_aligned,biau2012,0.555356210561899,0.5488263878455529,0.6022205896061874,0.6346249951134286,0.6103644367361913,constant_splitpoints,0.2,wine,,0.5234560054648423,,,0.5362658050167164,0.529525184301039,0.5169137130567045,0.5216999120004088,,5,at_range_midpoints
regression,0,5.788810017523365,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,4.613216632593458,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,6.413725905373831,5.869320239485981,5.729621787383177,5.251082432827102,5.680299722546729,constant_splitpoints,0.2,ct_slice,,4.619388872663551,,,4.614048627336449,4.547035630841122,4.528181220794393,4.757428811331776,,5,at_range_midpoints
regression,0,85.83587693680934,1000,,two_stream_per_forest,0.5,200,,5,,,,,68.26654862276727,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,85.76978528946628,85.4459148725611,86.88211780457752,85.15481861665486,85.92674810078685,all_midpoints,,ypm,,68.15646799716694,,True,68.43020694874308,68.2153557325675,68.38918588518371,68.14152655017513,,5,
regression,2,3545.735068469101,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,2915.9505855780158,,breadth_first,matrix,,axis_aligned,biau2012,4081.361306179775,3738.27106741573,3310.389559659091,3308.4154829545455,3290.2379261363635,constant_splitpoints,0.2,diabetes,,2972.7655367231637,,,2879.9470609065156,2794.151912181303,2955.652189265537,2977.236228813559,,5,at_range_midpoints
regression,4,3985.527109135597,,1,,,25,,,100,biau2008,,,3293.035120876747,,biau2008,matrix,,axis_aligned,biau2008,4045.209620786517,4168.862359550561,3800.881036931818,3827.91796875,4084.764559659091,random_gap,0.2,diabetes,,3266.3725282485875,,,3312.521954674221,3289.766997167139,3325.9357344632767,3270.5783898305085,,5,
regression,2,5.917449839369159,,,,,0050,1.0,,,biau2012,,,4.9330633031542055,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.493908075350467,5.954959477219626,5.635984594042056,6.581041910046729,5.9213551401869156,constant_splitpoints,0.2,ct_slice,,4.901544976635514,,,5.039954366238318,4.872357987733645,5.1269553154205605,4.724503869742991,,5,at_range_midpoints
regression,4,4324.629130490296,,,,,1,,5,,,,,2234.3641347969783,,breadth_first,matrix,,axis_aligned,breiman,3602.3728932584268,4719.622191011236,4244.274857954545,5230.624644886364,3826.251065340909,all_midpoints,,diabetes,False,2524.8102048022597,,,2433.876947592068,2193.95414305949,1864.9563912429378,2154.2229872881358,,5,
regression,4,3620.762923742339,,,,,5,,5,,,,,1431.2957463568923,,breadth_first,matrix,,axis_aligned,breiman,3643.276334269663,3747.037219101124,3318.8444602272725,4030.9517045454545,3363.704900568182,all_midpoints,,diabetes,False,1556.9348516949153,,,1351.9621104815865,1458.8526912181303,1445.2559145480227,1343.473163841808,,5,
regression,4,3377.9398194107503,,,,,10,,5,,,,,1383.4733819081,,breadth_first,matrix,,axis_aligned,breiman,3546.831109550562,3377.070224719101,2946.330078125,3639.3678977272725,3380.099786931818,all_midpoints,,diabetes,False,1415.4294668079096,,,1303.3005488668555,1395.991678470255,1426.536281779661,1376.1089336158193,,5,
regression,4,3275.5218446756894,,,,,25,,5,,,,,1318.8825178854372,,breadth_first,matrix,,axis_aligned,breiman,3962.504213483146,2308.727879213483,3417.517755681818,3342.7602982954545,3346.0990767045455,all_midpoints,,diabetes,False,1211.2018008474577,,,1451.662092776204,1240.394564447592,1342.8887711864406,1348.2653601694915,,5,
regression,4,3241.520136539198,,,,,50,,5,,,,,1323.173488690562,,breadth_first,matrix,,axis_aligned,breiman,2687.0656601123596,3733.7461376404494,3529.5365767045455,3299.6246448863635,2957.6276633522725,all_midpoints,,diabetes,False,1331.8908015536724,,,1319.0736543909347,1365.7200779036827,1257.9729872881355,1341.209922316384,,5,
regression,3,1.4954568852219625,1000,1,,,0025,,5,,,,,0.35372892632885516,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.5588102365654206,1.4897277489778038,1.465030848422897,1.5435813376168224,1.4201342545268691,all_midpoints,,ct_slice,,0.38238997700058414,,True,0.37173189252336447,0.32982097875292055,0.33684901157272196,0.3478527717946846,,5,
regression,1,0.47493109300371356,1000,,two_stream_per_forest,0.5,100,,5,,,,,0.4055591837686584,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4432379619891827,0.515726553109976,0.44350573721071496,0.47151152366303406,0.5006736890456601,all_midpoints,,wine,,0.39881225914714796,,True,0.40218985261929957,0.409853716687512,0.4026412934512072,0.4142987969381252,,5,
regression,4,3909.3678650089378,,1,,,500,,,100,biau2008,,,3227.131220491029,,biau2008,matrix,,axis_aligned,biau2008,3345.7615870786517,4019.159058988764,3725.2436079545455,4137.263849431818,4319.411221590909,random_gap,0.2,diabetes,,3146.98093220339,,,3311.1540368271953,3286.9812322946177,3173.6207627118642,3216.919138418079,,5,
regression,3,0.5757619583365717,,,,,0200,1.0,,,biau2012,,,0.5004926556301365,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.575028076171875,0.5933010629507212,0.525052088971685,0.5958406068069187,0.589587956781659,constant_splitpoints,0.2,wine,,0.4976638024841285,,,0.4980514317905763,0.49771878607850684,0.49714461616847827,0.5118846416289919,,5,at_range_midpoints
regression,0,3784.640400759704,,,,,0005,1.0,,,biau2012,,,2738.6811680750952,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3917.063202247191,4338.2229634831465,3199.0727982954545,3205.0074573863635,4263.835582386364,constant_splitpoints,0.2,diabetes,,2591.2514124293784,,,2700.5601983002834,2674.0447946175636,2853.5616172316386,2873.98781779661,,5,at_range_midpoints
regression,2,5.79284761974299,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,4.701894640771028,,breadth_first,matrix,,axis_aligned,biau2012,6.269729848130841,6.011120400116822,5.956390551985981,5.731652307242991,4.995344991238317,constant_splitpoints,0.2,ct_slice,,4.280426766939252,,,4.837594918224299,4.802493793808411,4.686009418808411,4.902948306074767,,5,at_range_midpoints
regression,4,0.3926901618224263,,,,,100,,5,,,,,0.161570630504056,,breadth_first,matrix,,axis_aligned,breiman,0.3968130727914663,0.4087719257061298,0.3763841918287505,0.39204577063486334,0.38943584815092136,all_midpoints,,wine,False,0.16001959606609514,,,0.16306160329877814,0.16065254086642533,0.16019629037760919,0.16392312191137215,,5,
regression,0,3568.1374776557714,1000,,two_stream_per_forest,0.5,1000,,5,,,,,2878.9632852387126,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4317.11411516854,3372.7394662921347,3346.579190340909,3151.1040482954545,3653.150568181818,all_midpoints,,diabetes,,2820.2150423728813,,True,2788.645538243626,2950.4318342776205,2852.4932909604518,2983.030720338983,,5,
regression,4,0.5737083671128425,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,0.5094172041576929,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.6165590256911058,0.5780164982722356,0.5901062152677541,0.5377677465237682,0.5460923498093485,constant_splitpoints,0.2,wine,,0.516465166891112,,,0.5094009877994516,0.4981296018887098,0.5180998945658186,0.5049903696433724,,5,at_range_midpoints
regression,0,3741.1523245978037,,,,,0200,1.0,,,biau2012,,,2639.878005713737,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3294.4220505617977,3636.9926264044943,3514.7233664772725,3759.74609375,4499.877485795455,constant_splitpoints,0.2,diabetes,,2532.7703036723165,,,2656.7204320113315,2732.162181303116,2619.3792372881358,2658.3578742937852,,5,at_range_midpoints
regression,0,0.7563272940876882,,,,,0001,1.0,,,biau2012,,,0.5336252025807493,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.7806195068359375,0.7856537334735577,0.7821115401270208,0.8455020237923403,0.5877496662095842,constant_splitpoints,0.2,wine,,0.5411676140462678,,,0.5388594174674091,0.5254193280829084,0.5253803859356965,0.5372992673714649,,5,at_range_midpoints
regression,2,3854.555016279367,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,2926.541848822042,,breadth_first,matrix,,axis_aligned,biau2012,2777.643609550562,4073.99297752809,3669.440340909091,3636.2269176136365,5115.471235795455,constant_splitpoints,0.2,diabetes,,2684.3847104519773,,,2932.7407932011333,3132.5191218130312,2995.3446327683614,2887.7199858757062,,5,at_range_midpoints
regression,3,3572.50562595761,,,,,0100,1.0,,,biau2012,,,2640.9230868183927,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3522.0530196629215,3351.346558988764,3503.8970170454545,3880.2602982954545,3604.9712357954545,constant_splitpoints,0.2,diabetes,,2625.617055084746,,,2707.9399787535413,2644.6111898016998,2589.424435028249,2637.022775423729,,5,at_range_midpoints
regression,2,0.38951415975505965,,,,,500,,5,,,,,0.16167246692160644,,breadth_first,matrix,,axis_aligned,breiman,0.39297046367938704,0.4070504525991587,0.41379340966909645,0.38073819742650594,0.35301827540114994,all_midpoints,,wine,False,0.16635008544452193,,,0.1605741358821796,0.15978305120066263,0.16132505328070892,0.16033000879995912,,5,
regression,3,3633.6204665155774,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,3008.5065590939644,,breadth_first,matrix,,axis_aligned,biau2012,3823.6671348314608,3944.015098314607,2681.5930397727275,4685.389914772727,3033.4371448863635,constant_splitpoints,0.2,diabetes,,3170.2701271186443,,,3042.525849858357,2979.6462464589235,2804.228283898305,3045.862288135593,,5,at_range_midpoints
regression,0,3311.9372901238507,,,,,500,,5,,,,,1296.7178049627087,,breadth_first,matrix,,axis_aligned,breiman,3062.59375,3642.748595505618,3689.504971590909,3106.7027698863635,3058.1363636363635,all_midpoints,,diabetes,False,1265.4422669491526,,,1234.6775849858357,1343.3059490084986,1367.7291666666667,1272.4340572033898,,5,
regression,0,3602.5567982316143,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,2855.054654815064,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3460.2808988764045,4129.571629213483,3897.1381392045455,3029.96875,3495.8245738636365,constant_splitpoints,0.2,diabetes,,2922.4662782485875,,,2737.3604815864023,2909.253541076487,2983.8340395480227,2722.3589336158193,,5,at_range_midpoints
regression,0,0.3961829733578345,,,,,500,,5,,,0.40297145964619013,0.40251973978874084,0.19147270651027776,0.3961449828960658,breadth_first,matrix,0.39660336830443044,axis_aligned,breiman_bootstrap,0.38689554067758414,0.3869923048753005,0.38855304673967955,0.3984413528736047,0.42003262162300325,all_midpoints,,wine,True,0.1890298712019647,0.39394755288241873,,0.19106355116232923,0.1937949595507324,0.1900078075213724,0.19346734311499014,0.39843742070356913,5,
regression,0,5641.51471287666,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,4536.639126494454,,breadth_first,matrix,,axis_aligned,biau2012,4394.0316011235955,7071.150983146067,5693.646661931818,5573.847301136364,5474.897017045455,constant_splitpoints,0.2,diabetes,,4233.86052259887,,,6276.8533994334275,3896.775495750708,3867.8919491525426,4407.814265536723,,5,at_range_midpoints
regression,0,3792.579437723443,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,3098.759144679983,,breadth_first,matrix,,axis_aligned,biau2012,3140.5266853932585,3886.5519662921347,4155.309659090909,4028.4641335227275,3752.044744318182,constant_splitpoints,0.2,diabetes,,3117.38488700565,,,3105.8031161473086,3299.8204674220965,3067.83156779661,2902.955685028249,,5,at_range_midpoints
regression,0,3674.1874784537795,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,3064.77099878363,,breadth_first,matrix,,axis_aligned,biau2012,3839.1906601123596,3553.4750702247193,3747.5443892045455,3019.0784801136365,4211.648792613636,constant_splitpoints,0.2,diabetes,,2918.121115819209,,,3101.5842776203967,2961.5835694050993,3188.468220338983,3154.097810734463,,5,at_range_midpoints
regression,0,3807.822325874617,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,2998.358217898241,,breadth_first,matrix,,axis_aligned,biau2012,3403.0719803370785,3032.9171348314608,4922.081676136364,3963.483309659091,3717.557528409091,constant_splitpoints,0.2,diabetes,,3017.0918079096045,,,3193.3572946175636,3041.9383852691217,3091.156779661017,2648.2468220338983,,5,at_range_midpoints
regression,0,3675.2254285303884,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,2996.4984849394214,,breadth_first,matrix,,axis_aligned,biau2012,4828.858497191011,3380.1091994382023,3555.620028409091,3236.290127840909,3375.2492897727275,constant_splitpoints,0.2,diabetes,,2985.4657485875705,,,3061.8070113314448,2703.511331444759,3121.246115819209,3110.4622175141244,,5,at_range_midpoints
regression,3,5002.071630809499,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,4086.1611571917865,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,4242.01088483146,4405.721558988764,6267.6484375,3859.4964488636365,6235.480823863636,constant_splitpoints,0.2,diabetes,,3750.135593220339,,,4299.828611898017,4406.669617563739,4175.032132768361,3799.1398305084745,,5,at_range_midpoints
regression,3,3782.64902643003,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,3058.053261891615,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3060.9420646067415,3991.080056179775,3423.5142045454545,4765.435014204545,3672.2737926136365,constant_splitpoints,0.2,diabetes,,3018.487288135593,,,2992.363668555241,3268.9723796033995,2850.1890889830506,3160.253884180791,,5,at_range_midpoints
regression,3,3613.6994565564355,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,2949.0841629855477,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3230.4792837078653,3192.7285814606744,3894.911931818182,4019.3022017045455,3731.075284090909,constant_splitpoints,0.2,diabetes,,2928.8993644067796,,,3062.443342776204,3008.2751416430597,2949.5900423728813,2796.2129237288136,,5,at_range_midpoints
regression,3,3641.589367738126,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,2933.2242451705315,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3389.8728932584268,3854.727176966292,4213.662997159091,3873.955965909091,2875.7278053977275,constant_splitpoints,0.2,diabetes,,3114.2521186440677,,,2901.648902266289,3006.702549575071,2865.321857344633,2778.195798022599,,5,at_range_midpoints
regression,3,3736.6507237934115,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,2860.9906162473394,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3781.008426966292,3834.391853932584,4029.622159090909,3221.763849431818,3816.4673295454545,constant_splitpoints,0.2,diabetes,,2846.388241525424,,,2884.4957507082154,2857.832507082153,2929.215925141243,2787.020656779661,,5,at_range_midpoints
regression,2,1.187536273843577,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,0.8965711356107793,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,1.103513934795673,1.188719482421875,1.3495019644017032,1.0231703361058988,1.2727756514927349,constant_splitpoints,0.2,wine,,0.9389717011049923,,,0.7916363820172696,0.8675687671372907,0.9320252944341574,0.9526535333601867,,5,at_range_midpoints
regression,2,0.590961117457389,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,0.5222894680605972,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5869329833984375,0.551639404296875,0.5868315076350799,0.580912601039261,0.6484890909172921,constant_splitpoints,0.2,wine,,0.5063843384023904,,,0.5310542928913315,0.5244178676550173,0.5258844954640006,0.5237063458902462,,5,at_range_midpoints
regression,2,0.577744252264362,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,0.5173139941262669,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5898277400090144,0.5415760685847356,0.6018136885645208,0.5624300844399538,0.5930736797235855,constant_splitpoints,0.2,wine,,0.5131226760142122,,,0.5235932294923754,0.5159422371831105,0.5197391311862736,0.5141726967553626,,5,at_range_midpoints
regression,2,0.5761328794879544,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,0.5117514446303133,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.561592548076923,0.5691857440655048,0.6058348199787096,0.5558778969850606,0.5881733883335739,constant_splitpoints,0.2,wine,,0.5080713416668671,,,0.5118808683946267,0.5138779640748268,0.5170227731819931,0.5079042758332531,,5,at_range_midpoints
regression,2,0.575162916396604,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,0.510504817547166,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5525873741736779,0.5730474853515625,0.6315588595043062,0.5731166402040031,0.5455042227494707,constant_splitpoints,0.2,wine,,0.5162150613066323,,,0.5126799979254859,0.5165612560431498,0.5110446626106194,0.4960231098499423,,5,at_range_midpoints
regression,2,3885.289914772727,,1,,,100,,,100,biau2008,,,3218.9760393159518,,biau2008,matrix,,axis_aligned,biau2008,4136.2503511235955,3581.2808988764045,3762.0,4522.264914772727,3424.653409090909,random_gap,0.2,diabetes,,3260.304731638418,,,3243.4529036827194,3128.261685552408,3138.5017655367233,3324.3591101694915,,5,
regression,3,4050.655917230592,,1,,,25,,,100,biau2008,,,3377.994030585298,,biau2008,matrix,,axis_aligned,biau2008,3250.004213483146,3998.2984550561796,3543.8821022727275,5131.725852272727,4329.368963068182,random_gap,0.2,diabetes,,3301.9774011299437,,,3314.131373937677,3494.55276203966,3208.339689265537,3570.968926553672,,5,
regression,2,81.22266927980284,,,,,100,,5,,,82.34422571287196,82.73899038508183,21.969868728715714,82.42565659897738,breadth_first,matrix,82.68334804839476,axis_aligned,breiman_bootstrap,81.7920228196645,80.65749643442743,80.48053245883825,81.66128515848607,81.52200952759802,all_midpoints,,ypm,True,21.98197324122675,82.5321677711048,,21.996482938613937,21.89957698240984,21.952597289194618,22.018713192133426,82.54487770328615,5,
regression,3,2.796802168516355,1000,,two_stream_per_tree,0.5,200,,5,,,,,1.5604530884929908,,breadth_first,matrix,,axis_aligned,consistent,2.7687228022780372,3.2721462470794394,2.5957679249415886,2.5428406103971963,2.804533257885514,all_midpoints,,ct_slice,,1.5229577978971962,,True,1.5189232257593457,1.5479864558995327,1.6127126533294394,1.5996853095794392,,5,
regression,2,10.858528183411215,1000,1,,,0001,,5,,,,,3.467680928738318,,breadth_first,matrix,,axis_aligned,consistent_one_stream,7.995469480140187,10.640287675233646,12.095677570093457,12.120340245327103,11.440865946261683,all_midpoints,,ct_slice,,2.8298298773364485,,True,4.913180855724299,2.6958057096962618,3.6632542348130843,3.2363339661214954,,5,
regression,2,3914.6611218398875,,1,,,25,,,100,biau2008,,,3204.076445239353,,biau2008,matrix,,axis_aligned,biau2008,2985.785463483146,4553.883426966292,4351.335582386364,3910.060724431818,3772.240411931818,random_gap,0.2,diabetes,,3142.6659604519773,,,3223.8944759206797,3360.538597733711,3146.4085451977403,3146.874646892655,,5,
regression,3,0.38984069309177016,,,,,200,,5,,,,,0.16254676726823294,,breadth_first,matrix,,axis_aligned,breiman,0.3742122943584736,0.38328270545372595,0.40435753426614224,0.3966753741610133,0.39067555721949576,all_midpoints,,wine,False,0.16146675629448826,,,0.16303021076988528,0.1631688640419052,0.16216162710567766,0.16290637812920836,,5,
regression,0,0.4760429026439416,1000,,two_stream_per_tree,0.5,1000,,5,,,,,0.40612944152260716,,breadth_first,matrix,,axis_aligned,consistent,0.49880108173076926,0.4487986872746394,0.45941039945089973,0.5164481993360277,0.45675614542737203,all_midpoints,,wine,,0.41205832058303676,,True,0.4135079808663652,0.4004428166941264,0.39577153885809446,0.408866550611413,,5,
regression,1,91.30081207734625,,,,,0200,1.0,,,biau2012,,,42.61977995323521,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,91.99661391883107,91.22763391514422,90.65311587383209,91.37092627269111,91.25577040623271,constant_splitpoints,0.2,ypm,,42.411374904190396,,,42.60553124605847,42.63417710465804,42.647556491282536,42.80026001998661,,5,at_range_midpoints
regression,2,99.53654088785046,,1,,,200,,,100,biau2008,,,96.65500116822429,,biau2008,matrix,,axis_aligned,biau2008,98.9773714953271,98.36371495327103,101.52781542056074,97.52735397196261,101.28644859813085,random_gap,0.2,ct_slice,,98.33415887850467,,,96.70944509345794,97.8969976635514,93.63439836448597,96.7000058411215,,5,
regression,2,3417.489867690245,1000,,two_stream_per_forest,0.5,1000,,5,,,,,2833.851237876315,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3461.11797752809,3506.902738764045,3518.536931818182,3124.4272017045455,3476.4644886363635,all_midpoints,,diabetes,,2797.005120056497,,True,2879.7901912181305,2764.088349858357,2800.4048375706216,2927.967690677966,,5,
regression,1,94.65261523833549,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,75.73318068478397,,breadth_first,matrix,,axis_aligned,biau2012,94.5023624950276,94.19144456626144,94.68008809632383,93.96831248969137,95.92086854437319,constant_splitpoints,0.2,ypm,,75.43646489245069,,,75.73690440384597,75.82287108635963,75.98719789655473,75.68246514470889,,5,at_range_midpoints
regression,3,156.60867380104588,,,,,1,,5,,,2527351.8172098305,2520495.8089047144,70.11608825155963,2524885.0530809457,breadth_first,matrix,2523080.363484656,axis_aligned,breiman_bootstrap,157.08235259874454,157.88369926942144,154.69048889578826,155.03260922294774,158.35421901832754,all_midpoints,,ypm,True,69.8515994139848,2525380.0591060356,,69.93250637922169,70.45061560702054,69.92403632518023,70.42168353239093,2524238.620357237,5,
regression,3,95.8715404243759,,,,,5,,5,,,398650.17741512967,404137.9645868302,31.189089347912564,402397.97230981186,breadth_first,matrix,404018.8229632576,axis_aligned,breiman_bootstrap,95.01122548972047,95.6430934616616,95.80797329944018,97.12084137810592,95.77456849295132,all_midpoints,,ypm,True,31.331110712241315,402092.9252442538,,31.203732451076462,31.058470539153383,31.186595872667823,31.16553716442383,402259.5725038566,5,
regression,3,87.97816996381064,,,,,10,,5,,,42248.218804878285,41080.137616548134,26.36857784590905,40088.108742686934,breadth_first,matrix,39847.05857241266,axis_aligned,breiman_bootstrap,89.17598890063938,87.45431701093442,88.0544586636137,87.7074484083478,87.49863683551796,all_midpoints,,ypm,True,26.358963412859346,41117.17563962006,,26.30190697493912,26.15722719731442,26.554339811194442,26.470451833237927,40876.139875229215,5,
regression,3,83.54588867651768,,,,,25,,5,,,138.40851274389001,108.82943465057389,23.453143525211267,98.95277920616286,breadth_first,matrix,128.07388254470305,axis_aligned,breiman_bootstrap,82.06027030435922,84.20376640891054,84.14096382035335,83.47525444119958,83.84918840776567,all_midpoints,,ypm,True,23.471887764507272,128.26568609378182,,23.380415061754746,23.546565892751456,23.432426335755657,23.434422571287197,120.50605904782233,5,
regression,3,81.99850391485316,,,,,50,,5,,,84.9017066237181,84.63718479853303,22.449726881991676,84.80426704440714,breadth_first,matrix,84.87363804829774,axis_aligned,breiman_bootstrap,81.66028582794051,81.51474255110654,83.0543131300391,81.65252403729541,82.11065402788424,all_midpoints,,ypm,True,22.38918588518371,84.66368161134774,,22.47320484335736,22.477612085108035,22.46655395899834,22.442077637310927,84.77609562526075,5,
regression,4,4810.6339943501025,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,3922.720303772347,,breadth_first,matrix,,axis_aligned,biau2012,5694.5842696629215,5019.489466292135,4001.154119318182,4404.001775568182,4933.940340909091,constant_splitpoints,0.2,diabetes,,4166.314265536723,,,3759.800283286119,3707.2623937677054,4125.463276836158,3854.7612994350284,,5,at_range_midpoints
regression,4,3860.067118871297,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,3076.5304410540803,,breadth_first,matrix,,axis_aligned,biau2012,3580.4933286516853,3390.505617977528,4429.892045454545,3581.8852982954545,4317.559303977273,constant_splitpoints,0.2,diabetes,,3046.1091101694915,,,3113.4026203966005,3110.103045325779,3187.973870056497,2925.063559322034,,5,at_range_midpoints
regression,4,3786.1459333503576,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,2982.555165970455,,breadth_first,matrix,,axis_aligned,biau2012,4537.869733146067,3515.794592696629,3446.8352272727275,3437.6296164772725,3992.600497159091,constant_splitpoints,0.2,diabetes,,2950.357697740113,,,2977.7556657223795,2786.700601983003,3194.7485875706216,3003.213276836158,,5,at_range_midpoints
regression,4,3726.9913946788815,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,3032.3681191082087,,breadth_first,matrix,,axis_aligned,biau2012,3941.9399578651687,3985.1745084269664,2917.2278053977275,4371.941761363636,3418.672940340909,constant_splitpoints,0.2,diabetes,,3010.203742937853,,,3008.8824362606233,3199.0633852691217,2821.41843220339,3122.2725988700563,,5,at_range_midpoints
regression,4,3526.334018689352,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,2922.217073790432,,breadth_first,matrix,,axis_aligned,biau2012,3653.513342696629,3817.346558988764,2924.4291548295455,3344.5546875,3891.826349431818,constant_splitpoints,0.2,diabetes,,2913.2514124293784,,,2832.34861898017,2839.184490084986,2979.3290960451977,3046.9717514124295,,5,at_range_midpoints
regression,3,85.73354742939196,1000,,two_stream_per_tree,0.5,200,,5,,,,,67.97723854893324,,breadth_first,matrix,,axis_aligned,consistent,85.54263648623737,86.41026884902347,86.2087242526851,85.64936110760752,84.85674645140634,all_midpoints,,ypm,,68.17799241284965,,True,67.84641356761004,68.01073067556685,67.98085748382152,67.87019860481813,,5,
regression,4,1.2312977511682244,,,,,100,,5,,,,,0.2561881434360397,,breadth_first,matrix,,axis_aligned,breiman,1.282859320239486,1.170591231016355,1.1189077102803737,1.4946630403037384,1.0894674540011682,all_midpoints,,ct_slice,False,0.2519094078563084,,,0.2798828809506425,0.26569949711594626,0.2279900609667056,0.2554588702905958,,5,
regression,1,0.5383786241083308,,1,,,10,,,100,biau2008,,,0.4407994708862639,,biau2008,matrix,,axis_aligned,biau2008,0.6004597355769231,0.5195978722205529,0.49754299431052734,0.5384388513249374,0.5358536671087134,random_gap,0.2,wine,,0.4536847668273855,,,0.43845251016211273,0.4302743394626708,0.4476186378775491,0.43396710010160156,,5,
regression,2,0.573444135053152,,,,,1000,1.0,,,biau2012,,,0.5005275524763605,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5618512432391827,0.5721781099759615,0.5662821592781707,0.5879058485493649,0.5790033142230803,constant_splitpoints,0.2,wine,,0.5000255037243891,,,0.5010680741293053,0.5020129739813834,0.4961611493453011,0.5033700612014236,,5,at_range_midpoints
regression,3,3.0407377336448596,1000,,two_stream_per_forest,0.5,1000,,5,,,,,1.7006257666471964,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2.7623333455023364,2.986488390771028,2.767150445385514,3.2863795998831775,3.401336886682243,all_midpoints,,ct_slice,,1.738596488025701,,True,1.68904296875,1.5643835791471963,1.83213894567757,1.678966851635514,,5,
regression,4,3269.7404821565374,,,,,1000,,5,,,,,1295.2749878463053,,breadth_first,matrix,,axis_aligned,breiman,3119.7910814606744,2912.3655196629215,4075.87890625,3353.5990767045455,2887.0678267045455,all_midpoints,,diabetes,False,1354.5459039548023,,,1376.51460694051,1277.87013101983,1291.1089336158193,1176.335363700565,,5,
regression,1,5.906208089953271,,,,,0050,1.0,,,biau2012,,,4.85890062792056,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,6.123249123831775,5.766256571261683,6.240835280373831,5.374282272196262,6.026417202102803,constant_splitpoints,0.2,ct_slice,,4.808886171144859,,,4.79197210864486,4.844240289135514,4.784663770443926,5.064740800233645,,5,at_range_midpoints
regression,4,0.5854302556795838,,,,,0005,1.0,,,biau2012,,,0.5058096755333805,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.6109623835637019,0.5559649658203125,0.5583754048336461,0.5957433922277954,0.6061051319524634,constant_splitpoints,0.2,wine,,0.5032356852244854,,,0.5140186138788003,0.4967824830581345,0.5049525132863601,0.5100590822191228,,5,at_range_midpoints
regression,1,5.777123612733645,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,4.678027234228972,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.649744816004673,5.808498466705608,5.6924452394859815,5.811001387266355,5.9239281542056075,constant_splitpoints,0.2,ct_slice,,4.650408148364486,,,4.6691311331775704,4.663297313084112,4.772130914135514,4.635168662383178,,5,at_range_midpoints
regression,2,81.46400469588335,1000,1,,,0025,,5,,,,,8.96345348746956,,breadth_first,matrix,,axis_aligned,consistent_one_stream,81.76064578098168,81.63862072980237,81.83611949276698,81.41056961841096,80.67406785745472,all_midpoints,,ypm,,8.990169813425958,,True,8.939104507659916,8.975886299469288,8.986402919403506,8.925703897389127,,5,
regression,0,3775.761859997447,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,3038.2200594980873,,breadth_first,matrix,,axis_aligned,biau2012,3545.681530898876,3090.8500702247193,3632.209872159091,4878.834517045455,3731.233309659091,constant_splitpoints,0.2,diabetes,,2907.2620056497176,,,3222.4281161473086,3043.077195467422,2996.330155367232,3022.002824858757,,5,at_range_midpoints
regression,1,107.85030222472326,,1,,,50,,,100,biau2008,,,89.02136238830299,,biau2008,matrix,,axis_aligned,biau2008,108.37343915241246,107.71176590439414,106.63952303796486,107.97511375874414,108.55166927010062,random_gap,0.2,ypm,,89.2131581755911,,,89.11036296073505,88.92714589255742,88.82399169488401,89.03215321774734,,5,
regression,1,2.8109979921144856,1000,,two_stream_per_tree,0.5,200,,5,,,,,1.5524678738317756,,breadth_first,matrix,,axis_aligned,consistent,2.756628395151869,2.9292481381425235,2.5985430052570093,2.9584351270443925,2.8121352949766356,all_midpoints,,ct_slice,,1.5727604775116824,,True,1.5564053373247664,1.5496630403037384,1.5591773145443926,1.524333199474299,,5,
regression,3,2.9336324839369157,1000,,two_stream_per_tree,0.5,100,,5,,,,,1.6041912419684579,,breadth_first,matrix,,axis_aligned,consistent,2.7145422021028036,3.055747481016355,3.3351580753504675,2.8286486930490655,2.7340659681658877,all_midpoints,,ct_slice,,1.6077564617406541,,True,1.606945093457944,1.67171875,1.6241198160046728,1.5104160886390188,,5,
regression,3,2.7837555490654204,1000,,two_stream_per_tree,0.5,1000,,5,,,,,1.5140023364485982,,breadth_first,matrix,,axis_aligned,consistent,2.901400956483645,2.608783038843458,2.6882407272196263,2.7608343676985982,2.9595186550817756,all_midpoints,,ct_slice,,1.5536129161799066,,True,1.5199864011390187,1.4693243465245327,1.5247849737149533,1.5023030446845795,,5,
regression,0,206.3408434579439,,1,,,1,,,100,biau2008,,,201.34403271028037,,biau2008,matrix,,axis_aligned,biau2008,209.8118691588785,198.02130841121496,231.32408878504674,207.0075,185.53945093457943,random_gap,0.2,ct_slice,,174.08709112149532,,,194.32276869158878,205.40754672897197,204.6003971962617,228.3023598130841,,5,
regression,4,5528.978132980082,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,4053.0218470415007,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5139.498946629214,5463.653792134832,5331.612926136364,6446.497159090909,5263.627840909091,constant_splitpoints,0.2,diabetes,,3969.5593220338983,,,3757.0290368271953,3850.890226628895,4525.811440677966,4161.819209039548,,5,at_range_midpoints
regression,4,3933.802092377426,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,3034.6002998911667,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3942.6042837078653,4000.6000702247193,3665.3931107954545,4637.768110795455,3422.6448863636365,constant_splitpoints,0.2,diabetes,,3202.473163841808,,,2940.476628895184,2951.054178470255,2977.518361581921,3101.4791666666665,,5,at_range_midpoints
regression,4,3833.035713658708,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,2952.0410418767306,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,4159.8967696629215,4839.904845505618,4090.185724431818,3323.0767045454545,2752.1145241477275,constant_splitpoints,0.2,diabetes,,3206.0014124293784,,,2718.671388101983,2896.472733711048,2965.0247175141244,2974.0349576271187,,5,at_range_midpoints
regression,4,3691.805128798519,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,2872.153039223924,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,4091.0238764044943,3160.625702247191,3831.0237926136365,4516.385298295455,2859.966974431818,constant_splitpoints,0.2,diabetes,,2993.1687853107346,,,2991.1126062322946,2777.391820113314,2773.2526483050847,2825.839336158192,,5,at_range_midpoints
regression,4,3670.099106230848,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,2882.349118331973,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3540.150280898876,3033.55547752809,3952.2933238636365,3870.0582386363635,3954.4382102272725,constant_splitpoints,0.2,diabetes,,2810.865995762712,,,2968.442457507082,2945.996990084986,2902.6806144067796,2783.759533898305,,5,at_range_midpoints
regression,4,85.83731092763101,1000,,two_stream_per_forest,0.5,200,,5,,,,,68.27911690226935,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,86.2391601742522,84.40326383296626,86.19875035170614,85.45265792818404,86.89272235104639,all_midpoints,,ypm,,67.9302457576963,,True,68.50546236016649,68.27330720197149,68.42798028505176,68.25858890646072,,5,
regression,4,0.532198488135289,,1,,,1000,,,100,biau2008,,,0.43891012661172873,,biau2008,matrix,,axis_aligned,biau2008,0.5196576866736778,0.5375632418118991,0.5346568330055571,0.4952884054440916,0.5738262737412192,random_gap,0.2,wine,,0.42890115864875916,,,0.438387352754594,0.4390747704505003,0.4474752440091141,0.4407121071956762,,5,
regression,3,3517.178855975485,,,,,0200,1.0,,,biau2012,,,2675.6640045573854,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3188.5891853932585,3767.4329353932585,3243.901278409091,3558.853693181818,3827.1171875,constant_splitpoints,0.2,diabetes,,2626.5467867231637,,,2598.214766288952,2776.8233002832862,2648.635063559322,2728.1001059322034,,5,at_range_midpoints
regression,4,1.2573236588616845,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,0.8449722320555504,,breadth_first,matrix,,axis_aligned,biau2012,0.988189697265625,1.54449951171875,1.028261767615714,1.3786794942924847,1.3469878234158488,constant_splitpoints,0.2,wine,,0.8260580241198537,,,0.9680280540456032,0.7401658822096883,0.8454273278183917,0.8451818720842151,,5,at_range_midpoints
regression,4,0.6213481056049378,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,0.5567689231727116,,breadth_first,matrix,,axis_aligned,biau2012,0.6813350266676683,0.6325677020733174,0.5580331568905167,0.6189306903748075,0.6158739520183796,constant_splitpoints,0.2,wine,,0.5560082923269767,,,0.5915707736284155,0.5424592820226813,0.5342405112994181,0.5595657565860668,,5,at_range_midpoints
regression,4,0.5905997197782618,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,0.5302050764555825,,breadth_first,matrix,,axis_aligned,biau2012,0.5864979905348557,0.5308220496544471,0.5651284585648816,0.6372175091867542,0.6333325909503704,constant_splitpoints,0.2,wine,,0.5208148435245528,,,0.5461607583100827,0.5316278847772754,0.5158188846671797,0.5366030109988217,,5,at_range_midpoints
regression,4,0.5898178160403065,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,0.5288533197982703,,breadth_first,matrix,,axis_aligned,biau2012,0.6450870924729567,0.5818866905799279,0.6415102212038106,0.5320419064845554,0.5485631694602819,constant_splitpoints,0.2,wine,,0.5387125400544681,,,0.5272805656358236,0.5147881007823023,0.5428807316215372,0.5206046608972201,,5,at_range_midpoints
regression,4,0.5913849431318747,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,0.5259079209731865,,breadth_first,matrix,,axis_aligned,biau2012,0.626605224609375,0.5683014385516827,0.5921088168031899,0.5972594040187164,0.5726498316764097,constant_splitpoints,0.2,wine,,0.5305173432840756,,,0.5318386245971234,0.5166876247715028,0.5287911215852251,0.521704890628006,,5,at_range_midpoints
regression,4,5.837299284462617,,,,,0100,1.0,,,biau2012,,,4.767165814836448,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.715623539719626,6.559320239485982,5.6788996787383175,5.631901285046729,5.60075167932243,constant_splitpoints,0.2,ct_slice,,4.748125365070093,,,5.1322386098130846,4.546032053154206,4.685158075350468,4.724274970794393,,5,at_range_midpoints
regression,4,4886.413578907048,,,,,1,,5,,,19678.87818696884,19599.168079096045,2860.0820234351245,19100.45197740113,breadth_first,matrix,19760.009915014165,axis_aligned,breiman_bootstrap,5093.568117977528,5522.175912921349,3656.935724431818,4997.237215909091,5162.150923295455,all_midpoints,,diabetes,True,2807.888771186441,19004.30790960452,,2878.1983002832862,2644.233179886686,2955.388594632768,3014.701271186441,19428.56321361694,5,
regression,4,3724.6521833503575,,,,,5,,5,,,7792.06373937677,6190.97104519774,1859.274876062323,6399.036723163842,breadth_first,matrix,9240.002124645893,axis_aligned,breiman_bootstrap,4217.691011235955,2635.7858146067415,3832.8053977272725,4572.482599431818,3364.49609375,all_midpoints,,diabetes,True,1953.0026483050847,7154.809322033899,,1885.271954674221,1849.7586756373937,1859.1783192090395,1749.1627824858756,7355.3765908836285,5,
regression,4,3389.7274618552096,,,,,10,,5,,,4910.7769121813035,3751.464336158192,1619.4618422000287,3770.0289548022597,breadth_first,matrix,4596.579320113315,axis_aligned,breiman_bootstrap,2744.93205758427,3070.3128511235955,4000.6331676136365,3562.5571732954545,3570.202059659091,all_midpoints,,diabetes,True,1544.866172316384,3793.9043079096045,,1681.6140226628895,1656.846671388102,1563.2858403954801,1650.696504237288,4164.550766232935,5,
regression,4,3374.6235556052097,,,,,25,,5,,,3426.2698300283287,3612.4671610169494,1524.6742927850066,3293.522951977401,breadth_first,matrix,3464.0938385269124,axis_aligned,breiman_bootstrap,3623.599367977528,3045.879915730337,3000.473721590909,3952.7883522727275,3250.3764204545455,all_midpoints,,diabetes,True,1589.6020480225989,3500.656779661017,,1561.3670325779037,1455.0061968838527,1436.799611581921,1580.596574858757,3459.402112242122,5,
regression,4,3229.8116999968083,,,,,50,,5,,,3203.777266288952,3318.699858757062,1509.5854501268384,3391.2725988700563,breadth_first,matrix,3413.023371104816,axis_aligned,breiman_bootstrap,3589.887640449438,2630.4487359550562,2953.5452769886365,3254.8156960227275,3720.361150568182,all_midpoints,,diabetes,True,1460.9873764124293,3116.5289548022597,,1586.9589235127478,1491.1940509915014,1516.3998940677966,1492.3870056497176,3288.6604099646293,5,
regression,4,2.75776452978972,1000,,two_stream_per_tree,0.5,1000,,5,,,,,1.5161223167348132,,breadth_first,matrix,,axis_aligned,consistent,2.7693180490654203,2.7844374269859813,2.7194680928738317,2.8973921217873833,2.6182069582359815,all_midpoints,,ct_slice,,1.542268363025701,,True,1.5457288624415888,1.5013322320385514,1.5051768764602804,1.4861052497079439,,5,
regression,0,0.5860621103609887,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,0.5272369369584788,,breadth_first,matrix,,axis_aligned,biau2012,0.5855766413762019,0.6090463491586539,0.6174010525674798,0.5609466811158824,0.5573398275867254,constant_splitpoints,0.2,wine,,0.5372511249819643,,,0.524622970208173,0.5249896744065086,0.5342434233268806,0.5150774918688679,,5,at_range_midpoints
regression,0,2.77100113171729,1000,,two_stream_per_tree,0.5,200,,5,,,,,1.5557702248831775,,breadth_first,matrix,,axis_aligned,consistent,2.5605397561331777,2.663273948598131,2.753491530373832,2.7797612441588786,3.09793917932243,all_midpoints,,ct_slice,,1.5493773729556075,,True,1.532706082067757,1.5879072356892523,1.5519341413551402,1.5569262923481308,,5,
regression,3,91.48899669153673,,,,,0100,1.0,,,biau2012,,,42.73973551698377,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,92.34939700588926,92.38682824127527,90.34325548904133,91.51417982128477,90.85132290019307,constant_splitpoints,0.2,ypm,,42.928101563030594,,,42.75822507252423,42.775713357071474,42.455825708991064,42.780811883301475,,5,at_range_midpoints
regression,2,4289.685302285496,1000,,two_stream_per_forest,0.5,1,,5,,,,,3723.384397456827,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4029.2341994382023,4858.51404494382,4160.405539772727,5149.019176136364,3251.2535511363635,all_midpoints,,diabetes,,3934.4262005649716,,True,3907.043909348442,3690.7145892351273,3423.3820621468926,3661.3552259887006,,5,
regression,2,3799.832145365169,1000,,two_stream_per_forest,0.5,5,,5,,,,,3163.1738886621533,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3849.924157303371,3204.494382022472,4392.353693181818,4258.296519886364,3294.091974431818,all_midpoints,,diabetes,,2882.129943502825,,True,3151.7457507082154,3273.412181303116,3426.838629943503,3081.7429378531074,,5,
regression,2,3576.6073684084527,1000,,two_stream_per_forest,0.5,10,,5,,,,,2975.1286024951587,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3356.2865168539324,3442.5807584269664,3389.7414772727275,2770.2008167613635,4924.227272727273,all_midpoints,,diabetes,,2583.463276836158,,True,3001.17776203966,3176.5736543909347,3006.5861581920904,3107.8421610169494,,5,
regression,2,3725.6693860125133,1000,,two_stream_per_forest,0.5,25,,5,,,,,2821.653445947568,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4529.362008426966,4321.326896067416,3111.756747159091,3167.8568892045455,3498.0443892045455,all_midpoints,,diabetes,,2859.342690677966,,True,2709.9805240793203,2877.6813031161473,2808.6666666666665,2852.5960451977403,,5,
regression,2,3490.7105440819714,1000,,two_stream_per_forest,0.5,50,,5,,,,,2792.9913367663767,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3819.9515449438204,3669.690308988764,2949.8473011363635,3027.7112926136365,3986.3522727272725,all_midpoints,,diabetes,,2631.692443502825,,True,2858.582684135977,2722.1458923512746,2910.147951977401,2842.387711864407,,5,
regression,2,95.30385081838381,,,,,0010,1.0,,,biau2012,,,44.49700879993014,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,95.17077879866885,95.5282383645907,95.1443693059989,94.65027311800833,96.02559450465222,constant_splitpoints,0.2,ypm,,44.7418962054546,,,44.0513490962365,44.582420514412675,44.38693981701579,44.72243836653116,,5,at_range_midpoints
regression,3,3244.461220792901,,,,,1000,,5,,,,,1301.4859962428577,,breadth_first,matrix,,axis_aligned,breiman,3567.397823033708,3439.4150280898875,3339.1683238636365,2981.1956676136365,2895.1292613636365,all_midpoints,,diabetes,False,1366.1877648305085,,,1267.7650495750709,1232.010800283286,1328.8969809322034,1312.5693855932204,,5,
regression,4,3.0077313449182244,1000,,two_stream_per_forest,0.5,500,,5,,,,,1.6346795049649532,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.1205662237149534,2.6315778329439254,3.201572356892523,3.142857403621495,2.942082907418224,all_midpoints,,ct_slice,,1.5794166179906541,,True,1.611890515478972,1.7748344407126169,1.6114436696845795,1.595812280957944,,5,
regression,3,0.5854792717857811,,,,,1,,5,,,,,0.2686712349296506,,breadth_first,matrix,,axis_aligned,breiman,0.5751920259915866,0.5789177058293269,0.5973772455675038,0.6075760839167148,0.568333297623773,all_midpoints,,wine,False,0.2688364966092728,,,0.2616074139828266,0.27161067326251925,0.26562544619775635,0.27567614459587825,,5,
regression,3,0.4406982399538453,,,,,5,,5,,,,,0.18158103818595078,,breadth_first,matrix,,axis_aligned,breiman,0.4504650409405048,0.4238780799278846,0.43999924634033394,0.45217103789273,0.4369777946677733,all_midpoints,,wine,False,0.18145362117190506,,,0.18463010275985545,0.17765830713257047,0.18071380180778665,0.18344935805763635,,5,
regression,3,0.4022559508283404,,,,,10,,5,,,,,0.17128034101914186,,breadth_first,matrix,,axis_aligned,breiman,0.3781769033578726,0.36929429274338943,0.4019802642657814,0.4369994553352338,0.42482883843942454,all_midpoints,,wine,False,0.1697640384147148,,,0.17458232081759908,0.1741858448045447,0.16996278428902944,0.16790671676982133,,5,
regression,3,0.399810363711702,,,,,25,,5,,,,,0.16586412118831323,,breadth_first,matrix,,axis_aligned,breiman,0.3647823627178486,0.40468609149639423,0.41232753222130003,0.42552681938329967,0.39172901273966754,all_midpoints,,wine,False,0.16568132894412516,,,0.16700426064616605,0.16903227908303467,0.1641498138556897,0.1634529234125505,,5,
regression,3,0.3920649931525834,,,,,50,,5,,,,,0.16401511934869156,,breadth_first,matrix,,axis_aligned,breiman,0.38535109299879805,0.3810340059720553,0.38113027430204727,0.3962423957431197,0.41656719674689663,all_midpoints,,wine,False,0.16169418798771762,,,0.1666143966771695,0.16690388206612589,0.15931995798414053,0.16554317202830415,,5,
regression,3,94.79538367501382,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,75.71259059465018,,breadth_first,matrix,,axis_aligned,biau2012,94.33147697173737,94.74428780719713,94.3114321473964,95.32669376825234,95.26302768048589,constant_splitpoints,0.2,ypm,,75.65781660829153,,,75.63888754135579,75.96871513258108,75.52224238131737,75.77529130970515,,5,at_range_midpoints
regression,0,1.7181396575642522,,,,,100,,5,,,1.9541847984813083,1.8575682681074766,0.5911757629964953,1.843919757593458,breadth_first,matrix,1.930382593457944,axis_aligned,breiman_bootstrap,1.5156769312207945,1.5603625146028037,1.9307493063668224,1.8472042932242991,1.7367052424065421,all_midpoints,,ct_slice,True,0.5949096451518692,1.91599609375,,0.6190185546875,0.5983782217435748,0.5758683648510514,0.5677040285484813,1.9004103022780374,5,
regression,0,94.78022295743628,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,75.78997176648653,,breadth_first,matrix,,axis_aligned,biau2012,93.79740756192453,94.7378746276766,94.497656909449,96.3637757230593,94.50439996507194,constant_splitpoints,0.2,ypm,,75.73245107646333,,,75.73484752932501,76.00015038469375,75.70456684357082,75.77784299837973,,5,at_range_midpoints
regression,0,8.398758761682242,,,,,0005,1.0,,,biau2012,,,6.427049795560748,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,7.545435163551402,7.778836886682243,8.875715537383178,10.103341851635514,7.690464369158878,constant_splitpoints,0.2,ct_slice,,5.965071918808412,,,6.293449912383178,6.0958108206775705,7.522194071261683,6.2587222546728976,,5,at_range_midpoints
regression,2,2.9380118647780376,1000,,two_stream_per_tree,0.5,100,,5,,,,,1.605818487149533,,breadth_first,matrix,,axis_aligned,consistent,2.6724362952686915,2.936136828271028,2.633455023364486,3.2476146320093457,3.2004165449766355,all_midpoints,,ct_slice,,1.5913830680490655,,True,1.6408484228971962,1.591393472546729,1.6074667786214953,1.5980006936331776,,5,
regression,3,197.36791355140187,,1,,,1,,,100,biau2008,,,190.099511682243,,biau2008,matrix,,axis_aligned,biau2008,195.51334112149533,188.55964953271027,189.66335280373832,200.54032710280373,212.56289719626167,random_gap,0.2,ct_slice,,201.28735981308412,,,186.91177570093458,188.40553738317757,192.2141355140187,181.67875,,5,
regression,3,1.664732476635514,,,,,100,,5,,,1.9495108060747663,1.8478736492406542,0.5909738701080608,1.9093028986565421,breadth_first,matrix,1.831243976343458,axis_aligned,breiman_bootstrap,1.9395854629088785,1.3346460645443925,1.7211439471378505,1.5839840099299065,1.744302898656542,all_midpoints,,ct_slice,True,0.5788323233060748,1.901742297021028,,0.5722780373831776,0.6199069983936916,0.6061059798481309,0.577746011609229,1.8879347254672898,5,
regression,3,0.5302127389967135,,1,,,100,,,100,biau2008,,,0.43943440757009816,,biau2008,matrix,,axis_aligned,biau2008,0.48442964993990384,0.500810546875,0.5441302974192889,0.6064488364697604,0.5152443642796142,random_gap,0.2,wine,,0.44430122801137456,,,0.44361046825392053,0.44858563797322976,0.42595042940193345,0.4347242742100327,,5,
regression,4,3213.413531026558,,,,,100,,5,,,3231.856940509915,3364.4841101694915,1499.419919555545,3207.9706920903955,breadth_first,matrix,3122.4217422096317,axis_aligned,breiman_bootstrap,3446.4578651685392,3600.9009831460676,2695.115056818182,3128.872159090909,3195.721590909091,all_midpoints,,diabetes,True,1505.5635593220338,3190.8082627118642,,1443.8077195467422,1468.9498937677054,1522.2480579096045,1556.5303672316384,3223.5083495382596,5,
regression,1,5723.516426998212,,1,,,1,,,100,biau2008,,,4455.545878747139,,biau2008,matrix,,axis_aligned,biau2008,5224.2808988764045,6057.2099719101125,4490.174715909091,7091.519886363636,5754.396661931818,random_gap,0.2,diabetes,,4285.384533898305,,,3996.90828611898,4790.54709631728,4326.2634180790965,4878.626059322034,,5,
regression,4,3250.1764064894023,,,,,500,,5,,,3247.5074362606233,3204.6331214689267,1487.663061970839,3249.486228813559,breadth_first,matrix,2988.391997167139,axis_aligned,breiman_bootstrap,3215.6941713483147,3764.171348314607,3183.2123579545455,3276.934659090909,2810.8694957386365,all_midpoints,,diabetes,True,1543.1580155367233,3313.54343220339,,1401.2429178470254,1502.1267705382436,1506.1370056497176,1485.6506002824858,3200.7124431827274,5,
regression,3,3246.234007118233,,,,,200,,5,,,3233.5665722379604,3145.4544491525426,1479.3095191438197,3270.6497175141244,breadth_first,matrix,3230.4245750708214,axis_aligned,breiman_bootstrap,3049.5182584269664,3028.081109550562,3287.7805397727275,3054.936434659091,3810.853693181818,all_midpoints,,diabetes,True,1442.291843220339,3072.750706214689,,1459.8470254957508,1512.7831090651557,1502.6693149717514,1478.9563029661017,3190.5692040380277,5,
regression,0,5.8990219772196255,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,4.735092873831776,,breadth_first,matrix,,axis_aligned,biau2012,5.473309360397196,5.635661507009345,6.416018545560748,5.838596670560747,6.1315238025700936,constant_splitpoints,0.2,ct_slice,,4.911783367406542,,,4.835539938668225,4.755964150116823,4.555001460280374,4.617175452686916,,5,at_range_midpoints
regression,4,3656.195086663687,,,,,0100,1.0,,,biau2012,,,2666.727562779085,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3395.6481741573034,3480.669943820225,3711.6782670454545,3432.247159090909,4260.731889204545,constant_splitpoints,0.2,diabetes,,2604.1004590395482,,,2702.1935198300284,2672.0925991501417,2680.548552259887,2674.7026836158193,,5,at_range_midpoints
regression,3,0.3946985015372171,,,,,1000,,5,,,0.3981147195046421,0.390536065741932,0.1908452991929706,0.39381195573267364,breadth_first,matrix,0.3978198434794112,axis_aligned,breiman_bootstrap,0.3828546612079327,0.3951349346454327,0.4183020235668062,0.4056255995447219,0.3715752887211918,all_midpoints,,wine,True,0.19459500226574525,0.40330899316744423,,0.19161298501163532,0.19100649732568067,0.18896339947831498,0.18804861188347682,0.39671831552522063,5,
regression,1,3727.3341244254343,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,2842.392199328596,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3196.108848314607,3544.688904494382,3842.4527698863635,3621.548650568182,4431.871448863636,constant_splitpoints,0.2,diabetes,,2746.4214336158193,,,2868.145361189802,2941.422450424929,2833.955861581921,2822.0158898305085,,5,at_range_midpoints
regression,2,0.5839137044068432,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,0.5262062828818433,,breadth_first,matrix,,axis_aligned,biau2012,0.6214987417367789,0.5644354717548077,0.5531449409702175,0.5799415359320872,0.6005478316403243,constant_splitpoints,0.2,wine,,0.5250576205692093,,,0.5352243669725323,0.5140657790101261,0.5271272736358936,0.5295563742214554,,5,at_range_midpoints
regression,1,81.27271536543479,,,,,100,,5,,,82.46850168333835,82.61396734226587,21.969885222520837,82.77184216398723,breadth_first,matrix,82.17718227595107,axis_aligned,breiman_bootstrap,81.46245718887347,82.22884669493251,81.23842765526007,80.58013563729152,80.85370965081644,all_midpoints,,ypm,True,21.993104134123744,82.6170720585239,,21.897466745578203,21.958799445031968,22.026894604585276,21.973161183284983,82.52971310481328,5,
regression,3,3886.4916831588353,,1,,,100,,,100,biau2008,,,3227.4791108496984,,biau2008,matrix,,axis_aligned,biau2008,3912.3219803370785,4014.3061797752807,3225.5923295454545,3953.0120738636365,4327.225852272727,random_gap,0.2,diabetes,,3124.5685028248586,,,3167.8148016997166,3285.336402266289,3223.7923728813557,3335.883474576271,,5,
regression,4,0.5733048573011275,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,0.5103925865551611,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5432064584585337,0.606576913686899,0.5934201564304272,0.5157776113837568,0.6075431465460209,constant_splitpoints,0.2,wine,,0.5019047477695748,,,0.5026488576642775,0.5176678984720753,0.524098999915833,0.5056424289540449,,5,at_range_midpoints
regression,1,92.75241440200254,,,,,0025,1.0,,,biau2012,,,43.565605565203896,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,93.30107015688519,91.89506059047822,93.24425384936305,92.2233455258128,93.09834188747344,constant_splitpoints,0.2,ypm,,43.624940573790376,,,44.00170759394192,43.21797533691023,43.4697290164841,43.513675304892836,,5,at_range_midpoints
regression,3,113.0708574766355,,1,,,10,,,100,biau2008,,,109.85670560747663,,biau2008,matrix,,axis_aligned,biau2008,106.45960280373832,104.40660046728972,118.70030373831776,126.70303738317757,109.0847429906542,random_gap,0.2,ct_slice,,105.22185747663552,,,104.39656542056075,100.51767523364487,129.61182242990654,109.53560747663552,,5,
regression,3,85.84509406320039,1000,,two_stream_per_forest,0.5,200,,5,,,,,68.28959531964024,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,86.14365134036422,86.83018172292348,86.06975909342285,85.29617052654048,84.88570763275088,all_midpoints,,ypm,,68.39108267277261,,True,68.09292803849848,68.21847985330216,68.4351162813261,68.31036975230185,,5,
regression,1,1.2185540303738318,,,,,100,,5,,,,,0.25371904661945094,,breadth_first,matrix,,axis_aligned,breiman,1.1728328526577103,1.3413094151577103,1.3874402197721962,0.9662833126460281,1.224904351635514,all_midpoints,,ct_slice,False,0.23929838091413552,,,0.271566812390479,0.26133364668516357,0.26904048170998834,0.22735591139748831,,5,
regression,2,104.51712850467291,,1,,,25,,,100,biau2008,,,101.52266939252335,,biau2008,matrix,,axis_aligned,biau2008,97.15417056074766,111.14664719626168,102.51079439252337,105.89752336448598,105.8765070093458,random_gap,0.2,ct_slice,,99.32348130841122,,,109.3545093457944,94.1859988317757,107.05696261682243,97.69239485981308,,5,
regression,1,0.5716801259468962,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,0.5098587923260559,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5758612060546875,0.5674702805739182,0.5610249132445632,0.5718115497498075,0.5822326801115041,constant_splitpoints,0.2,wine,,0.5090318410476385,,,0.5105534799974745,0.5077891523204493,0.510975854219772,0.5109436340449451,,5,at_range_midpoints
regression,1,5.660572575934578,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,4.6099767815420565,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.447008615654205,6.132553300233645,5.4652402161214955,5.8516610689252335,5.4063996787383175,constant_splitpoints,0.2,ct_slice,,4.539541106892523,,,4.6767976051401865,4.532999415887851,4.594849956191589,4.7056958235981305,,5,at_range_midpoints
regression,0,0.47397645485808476,1000,,two_stream_per_tree,0.5,200,,5,,,,,0.4056491723454406,,breadth_first,matrix,,axis_aligned,consistent,0.4666637714092548,0.4874753042367789,0.4906175009923499,0.4572533070811682,0.4678723905708718,all_midpoints,,wine,,0.4098849617641401,,True,0.40607322471197327,0.4044414239134356,0.4075021718088688,0.4003440795287851,,5,
regression,3,0.4762266141126033,1000,,two_stream_per_tree,0.5,500,,5,,,,,0.40644086682438224,,breadth_first,matrix,,axis_aligned,consistent,0.4665634390024038,0.45488356370192307,0.4932709562493986,0.48580084515131833,0.4806142664579725,all_midpoints,,wine,,0.40979346773999614,,True,0.40540027600057726,0.4075234115685732,0.40680042015859463,0.40268675865416986,,5,
regression,1,0.5653295644205671,,,,,1,,5,,,,,0.2712930106210388,,breadth_first,matrix,,axis_aligned,breiman,0.5658158052884615,0.5843615253155048,0.5640033254997835,0.5792116513153147,0.5332555146837712,all_midpoints,,wine,False,0.2726755821048961,,,0.2696039002744973,0.27038569521027755,0.27140459953798335,0.27239527597753943,,5,
regression,1,0.431336947907067,,,,,5,,5,,,,,0.18497098862107114,,breadth_first,matrix,,axis_aligned,breiman,0.4678399658203125,0.4364885535606971,0.43608839168651364,0.4061992078491869,0.4100686206186249,all_midpoints,,wine,False,0.18753151565205367,,,0.1889606627772032,0.1827416066736218,0.1907155593572648,0.1749055986452121,,5,
regression,1,0.4021904561732953,,,,,10,,5,,,,,0.17243925553488015,,breadth_first,matrix,,axis_aligned,breiman,0.4566394981971154,0.41076904296875,0.3653565862712904,0.4055378761908199,0.3726492772385008,all_midpoints,,wine,False,0.17153999942135195,,,0.17480515727222437,0.16780849894996513,0.17259590292765847,0.17544671910320075,,5,
regression,1,0.398917365005429,,,,,25,,5,,,,,0.16458716952046026,,breadth_first,matrix,,axis_aligned,breiman,0.4155223670372596,0.3976250281700721,0.39333700014133466,0.37515143672716994,0.4129509929513087,all_midpoints,,wine,False,0.16541193117770656,,,0.16449674569989298,0.16752590746840124,0.16420976874368748,0.16129149451261302,,5,
regression,1,0.393050685336579,,,,,50,,5,,,,,0.16337350594353922,,breadth_first,matrix,,axis_aligned,breiman,0.3825287099984976,0.39981543907752404,0.37966385651222095,0.3717746044508396,0.43147081664381254,all_midpoints,,wine,False,0.1594261530501515,,,0.16515550729011327,0.16317949263848133,0.1648276469578143,0.16427872978113578,,5,
regression,3,5.635457359813084,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,4.538889383761682,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,6.1117727803738315,4.981076226635514,5.766022926401869,5.546158732476636,5.77225613317757,constant_splitpoints,0.2,ct_slice,,4.551217508761682,,,4.58614339953271,4.535669903621495,4.596850905373832,4.424565201518692,,5,at_range_midpoints
regression,0,0.626207522451627,,1,,,1,,,100,biau2008,,,0.520933489963922,,biau2008,matrix,,axis_aligned,biau2008,0.6259927133413462,0.6200771859975962,0.6460965033950394,0.6561900455278099,0.5826811639963433,random_gap,0.2,wine,,0.5178794728741823,,,0.51269897672335,0.5560294043588849,0.49728796306872836,0.5207716327944643,,5,
regression,4,0.5869585667755477,,,,,1,,5,,,,,0.2841697202863214,,breadth_first,matrix,,axis_aligned,breiman,0.5771241642878606,0.6060495699368991,0.5968028854828233,0.6009526652863982,0.5538635488837568,all_midpoints,,wine,False,0.2889010233803867,,,0.2797094994332668,0.29534906237222197,0.27940889412093595,0.2774801221247956,,5,
regression,4,0.43004472657117443,,,,,5,,5,,,,,0.18584854317560345,,breadth_first,matrix,,axis_aligned,breiman,0.43861083984375,0.42320941631610576,0.4163817889512365,0.46914708091260104,0.4028745068321786,all_midpoints,,wine,False,0.18530868759243338,,,0.18932521776761232,0.18978799038582955,0.1808799635038416,0.18394085662830054,,5,
regression,4,0.4025372089388923,,,,,10,,5,,,,,0.1732776348125376,,breadth_first,matrix,,axis_aligned,breiman,0.4251664851262019,0.3853953434870793,0.4112433241916859,0.4036562642838241,0.3872246276056702,all_midpoints,,wine,False,0.17421891204023784,,,0.1753461469657976,0.16920831447980805,0.17410043479388107,0.1735143657829634,,5,
regression,4,0.3929269030181258,,,,,25,,5,,,,,0.16600226040317462,,breadth_first,matrix,,axis_aligned,breiman,0.4038369985727163,0.3840724299504207,0.3805449899111095,0.3865575166368962,0.40962258001948615,all_midpoints,,wine,False,0.16352762631060022,,,0.16716856348163603,0.16675997908949874,0.16508881354983287,0.16746631958430527,,5,
regression,4,0.390692209491017,,,,,50,,5,,,,,0.16349201138617078,,breadth_first,matrix,,axis_aligned,breiman,0.3792185621995192,0.40367718036358174,0.4174123856542292,0.3764016942118938,0.3767512250258612,all_midpoints,,wine,False,0.16467808851511398,,,0.1638663466077184,0.16599493153351694,0.16556981473117666,0.15735087554332797,,5,
regression,4,6.530510952102804,,,,,0010,1.0,,,biau2012,,,5.305173627336449,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,6.40887558411215,7.128307535046729,6.175419100467289,6.14425890771028,6.79569363317757,constant_splitpoints,0.2,ct_slice,,5.631732622663551,,,5.769328271028037,5.230136536214953,4.874035849883177,5.020634856892523,,5,at_range_midpoints
regression,3,2.9644374634929904,1000,1,,,0005,,5,,,,,0.8139372809579439,,breadth_first,matrix,,axis_aligned,consistent_one_stream,2.808089770735981,2.9964186623831774,2.835655300817757,3.0176540595794394,3.164369523948598,all_midpoints,,ct_slice,,0.8770179249415888,,True,0.7707493063668225,0.750211831921729,0.8818954439252337,0.7898118976343458,,5,
regression,4,3996.1817599272226,,1,,,200,,,100,biau2008,,,3239.238533714249,,biau2008,matrix,,axis_aligned,biau2008,5161.653441011236,3944.778441011236,3692.143465909091,2868.1264204545455,4314.20703125,random_gap,0.2,diabetes,,3133.330861581921,,,3277.081090651558,3080.998583569405,3410.5286016949153,3294.2535310734465,,5,
regression,4,3547.592368647855,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,2864.7997151133945,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,2809.2433286516853,4923.864466292135,3041.3423295454545,3314.802911931818,3648.708806818182,constant_splitpoints,0.2,diabetes,,2825.0199505649716,,,2588.735835694051,2973.384915014164,2955.521716101695,2981.3361581920904,,5,at_range_midpoints
regression,4,188.26921261682244,,1,,,1,,,100,biau2008,,,178.79508411214954,,biau2008,matrix,,axis_aligned,biau2008,189.1826285046729,156.62204439252338,176.97029205607475,221.60908878504674,196.9620093457944,random_gap,0.2,ct_slice,,183.32545560747664,,,139.40405373831777,182.32231308411215,219.21308411214955,169.71051401869158,,5,
regression,0,3218.1056287506385,,,,,200,,5,,,3065.337464589235,3084.5416666666665,1485.579065085786,3430.5946327683614,breadth_first,matrix,3207.753541076487,axis_aligned,breiman_bootstrap,3628.2724719101125,3141.5790028089887,3400.4662642045455,2626.402521306818,3293.8078835227275,all_midpoints,,diabetes,True,1480.6174081920904,3194.0416666666665,,1501.5555949008499,1436.42085694051,1592.8064971751412,1416.494968220339,3196.4537943534833,5,
regression,1,0.39730270702176596,,,,,200,,5,,,,,0.1615930689777857,,breadth_first,matrix,,axis_aligned,breiman,0.3928185800405649,0.3896796358548678,0.4094405082485325,0.38778042811627933,0.40679438284858543,all_midpoints,,wine,False,0.16477850649438486,,,0.16073250784331705,0.16162387715042933,0.15706530897926485,0.1637651444215323,,5,
regression,0,5.667952321845794,,,,,1000,1.0,,,biau2012,,,4.686483060747664,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.337356527453271,5.718483863901869,6.4739675817757005,5.327038186331776,5.482915449766355,constant_splitpoints,0.2,ct_slice,,4.722630695093458,,,4.61193304614486,4.921663259345794,4.598517815420561,4.577670487733645,,5,at_range_midpoints
regression,1,3175.1802596718594,,,,,1000,,5,,,3100.3116147308783,3151.8266242937852,1486.8087685156286,3150.039194915254,breadth_first,matrix,3201.831090651558,axis_aligned,breiman_bootstrap,3387.5410814606744,3254.4571629213483,3374.5014204545455,3254.4311079545455,2604.970525568182,all_midpoints,,diabetes,True,1551.0547316384182,3357.178672316384,,1480.7479638810198,1458.2410587818697,1477.4953213276835,1466.5047669491526,3192.237439381572,5,
regression,3,0.5823146619247261,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,0.5260785492979838,,breadth_first,matrix,,axis_aligned,biau2012,0.5837931002103366,0.5743478158804086,0.5686494681906755,0.5952354237334007,0.5895475016088096,constant_splitpoints,0.2,wine,,0.5243065523248124,,,0.5296240243770445,0.5272628552229651,0.5218601674472153,0.5273391471178819,,5,at_range_midpoints
regression,1,4192.7997949119,,,,,1,,5,,,,,2030.5013478097342,,breadth_first,matrix,,axis_aligned,breiman,4257.498946629214,4623.778792134832,3876.7492897727275,3921.366122159091,4284.605823863636,all_midpoints,,diabetes,False,2032.5707980225989,,,1775.8011685552408,2092.771954674221,2033.8534604519773,2217.509357344633,,5,
regression,1,3611.0048175753313,,,,,5,,5,,,,,1401.8149236367856,,breadth_first,matrix,,axis_aligned,breiman,3906.2700140449438,4355.547752808989,3392.0511363636365,3258.672940340909,3142.482244318182,all_midpoints,,diabetes,False,1426.7712747175142,,,1267.8157754957508,1450.7865616147308,1449.7905190677966,1413.9104872881355,,5,
regression,1,3357.1718698129466,,,,,10,,5,,,,,1435.2287271830635,,breadth_first,matrix,,axis_aligned,breiman,3945.3188202247193,3298.2615870786517,3388.9985795454545,3641.8902698863635,2511.3900923295455,all_midpoints,,diabetes,False,1441.0210098870057,,,1453.1851983002832,1387.5681657223795,1446.3362464689264,1448.0330155367233,,5,
regression,1,3351.8331181371295,,,,,25,,5,,,,,1310.3690705974618,,breadth_first,matrix,,axis_aligned,breiman,3148.915379213483,2458.106390449438,3260.0561079545455,4078.474431818182,3813.61328125,all_midpoints,,diabetes,False,1210.3999823446327,,,1418.3600389518413,1319.6136685552408,1271.8920374293784,1331.5796257062148,,5,
regression,1,3247.877166592186,,,,,50,,5,,,,,1321.386947832141,,breadth_first,matrix,,axis_aligned,breiman,3094.335323033708,3395.2426264044943,3842.009943181818,2762.2808948863635,3145.5170454545455,all_midpoints,,diabetes,False,1367.868820621469,,,1299.1724504249291,1344.6627124645893,1360.571415960452,1234.6593396892656,,5,
regression,3,0.4736361575822124,1000,,two_stream_per_tree,0.5,200,,5,,,,,0.4073053833167135,,breadth_first,matrix,,axis_aligned,consistent,0.43916541466346154,0.4671478271484375,0.5216238302299846,0.4857251502808651,0.4545185655883131,all_midpoints,,wine,,0.41386612601902173,,True,0.4083542507245767,0.412903853785838,0.40092061399817236,0.40048207205595904,,5,
regression,3,3571.6989601953524,,,,,1000,1.0,,,biau2012,,,2659.200742125606,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,2888.4229283707864,3645.9564606741574,4414.628196022727,3214.75,3694.737215909091,constant_splitpoints,0.2,diabetes,,2626.209216101695,,,2640.1145538243627,2784.0115084985837,2768.3239759887006,2477.344456214689,,5,at_range_midpoints
regression,1,2.778080716997664,1000,,two_stream_per_tree,0.5,500,,5,,,,,1.5301811295268692,,breadth_first,matrix,,axis_aligned,consistent,3.193106381425234,2.8169202686915886,2.6151553373247665,2.730398839077103,2.5348227584696263,all_midpoints,,ct_slice,,1.5452132009345794,,True,1.5295476781542057,1.497145425671729,1.5419348714953272,1.5370644713785047,,5,
regression,1,107.34928251947724,1000,,two_stream_per_forest,0.5,1,,5,,,,,87.06353025643016,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,107.97198963800949,109.01815288787124,105.80077423861685,107.46151607175776,106.49397976113089,all_midpoints,,ypm,,87.00461826543383,,True,87.22542180481037,86.8636835517954,87.5121035422872,86.71182411782398,,5,
regression,1,89.99645286167518,1000,,two_stream_per_forest,0.5,5,,5,,,,,71.95558315303342,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,90.34493397626832,89.22170584753903,90.22743987037809,90.15937866865886,90.02880594553163,all_midpoints,,ypm,,72.1497152393057,,True,71.93116747033541,72.02599714754194,71.861485994819,71.80954991316497,,5,
regression,1,87.90991471732528,1000,,two_stream_per_forest,0.5,10,,5,,,,,70.10729899387789,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,87.437551543141,87.88873473110246,87.53198342857698,87.68835440336086,89.00294948044514,all_midpoints,,ypm,,69.90376349823904,,True,70.02484258118348,70.3223859744443,70.20054526579281,70.08495764972979,,5,
regression,1,86.59757444042341,1000,,two_stream_per_forest,0.5,25,,5,,,,,68.97199254868097,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,87.98348679040255,86.35529596677954,86.51753679573878,85.82636874326907,86.3051839059271,all_midpoints,,ypm,,68.9514694039915,,True,69.18942164957456,68.76582192511812,69.0330070147183,68.92024275000243,,5,
regression,1,86.15406184206697,1000,,two_stream_per_forest,0.5,50,,5,,,,,68.58137170245175,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,86.58289107297054,85.82272070166587,85.64058058194026,85.98751321929969,86.73660363445848,all_midpoints,,ypm,,68.43988978257283,,True,68.67910331913572,68.44510473566251,68.61531110227129,68.72744957261641,,5,
regression,4,0.47464133714549517,1000,,two_stream_per_tree,0.5,1000,,5,,,,,0.4066516835375745,,breadth_first,matrix,,axis_aligned,consistent,0.48499469463641826,0.47580716646634613,0.4910753351436201,0.4556361338649923,0.4656933556160989,all_midpoints,,wine,,0.4101044440920787,,True,0.4083158703338465,0.4027771618541947,0.4100181165682715,0.4020428248394815,,5,
regression,2,1.1883528950058413,,,,,200,,5,,,,,0.2413314243209696,,breadth_first,matrix,,axis_aligned,breiman,1.268419976635514,1.0343109301985982,1.3246698853679906,1.1361027854848131,1.1782608973422897,all_midpoints,,ct_slice,False,0.23182722145151868,,,0.2543648464880257,0.23670501423773366,0.24440986419392524,0.23935017523364485,,5,
regression,4,0.5323942591272479,,1,,,100,,,100,biau2008,,,0.44047125239692797,,biau2008,matrix,,axis_aligned,biau2008,0.5529467303936298,0.4997704139122596,0.5232318881110469,0.48714723653110564,0.5988750266881977,random_gap,0.2,wine,,0.42578157877729417,,,0.4467915778483981,0.4362144683080383,0.4492492793201712,0.4443193577307378,,5,
regression,0,3257.313601251277,1000,5,,,100,,5,,,,,1479.5364900929883,,breadth_first,matrix,,axis_aligned,consistent_one_stream,3060.218047752809,3091.391151685393,3282.4066051136365,3014.216974431818,3838.3352272727275,all_midpoints,,diabetes,,1405.7355225988701,,True,1478.0799398016998,1485.8512747875354,1574.127824858757,1453.887888418079,,5,
regression,0,145.10753378804492,1000,1,,,0001,,5,,,,,26.437430750274086,,breadth_first,matrix,,axis_aligned,consistent_one_stream,144.9990685851226,145.60106336531837,144.40599986416868,143.53792119842046,146.9936159271944,all_midpoints,,ypm,,26.527702315924284,,True,26.532871183382007,26.028718625386876,26.473343100253228,26.624518526424048,,5,
regression,2,3827.2527986146574,,,,,0010,1.0,,,biau2012,,,2718.118372885357,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,4665.169943820225,3007.254915730337,3723.4499289772725,3939.3746448863635,3801.014559659091,constant_splitpoints,0.2,diabetes,,2755.55261299435,,,2847.939093484419,2558.830913597734,2700.26677259887,2728.0024717514125,,5,at_range_midpoints
regression,0,1.5853046509929904,1000,1,,,0025,,5,,,,,0.34744847035630844,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.2535981308411215,1.7755600175233646,1.518495363609813,1.5894049357476636,1.7894648072429906,all_midpoints,,ct_slice,,0.34816324109228974,,True,0.3308763735762266,0.35297705534462614,0.3578030081775701,0.34742267359082946,,5,
regression,0,4340.13381639428,,1,,,10,,,100,biau2008,,,3501.3611896016387,,biau2008,matrix,,axis_aligned,biau2008,4744.723314606742,4200.5849719101125,4219.234019886364,3874.7290482954545,4661.397727272727,random_gap,0.2,diabetes,,3568.674081920904,,,3454.961402266289,3478.469192634561,3427.516242937853,3577.1850282485875,,5,
regression,4,3431.5100764491826,1000,,two_stream_per_tree,0.5,100,,5,,,,,2763.5459555704933,,breadth_first,matrix,,axis_aligned,consistent,3631.9810393258426,3023.679073033708,2963.9683948863635,4048.91796875,3489.00390625,all_midpoints,,diabetes,,2786.298552259887,,True,2852.595254957507,2768.683604815864,2612.75459039548,2797.397775423729,,5,
regression,1,0.6572215284857041,,,,,1,,5,,,22.31497438426015,22.214492052231627,0.38696968041250324,22.177279722970372,breadth_first,matrix,21.720412617856457,axis_aligned,breiman_bootstrap,0.6203257399338943,0.6443037766676682,0.6394761388718485,0.6965367740810239,0.6854652128740858,all_midpoints,,wine,True,0.39489807152390344,22.173625973932282,,0.37632806956687753,0.37753108576763034,0.3950914395410494,0.3909997356630555,22.12015695025018,5,
regression,1,0.45077329910738245,,,,,5,,5,,,3.922476308447181,3.975970700870527,0.23388106890031674,4.108655071662178,breadth_first,matrix,3.9496779993265347,axis_aligned,breiman_bootstrap,0.438688730093149,0.4316168682391827,0.4729529212675616,0.444198831583189,0.46640914435382985,all_midpoints,,wine,True,0.2331576316161264,3.872170636542901,,0.2285235876392029,0.23828428003084712,0.23457099823549923,0.23486884697990815,3.965790143369864,5,
regression,1,0.4233113505063645,,,,,10,,5,,,0.8767079978533289,0.9270311673359947,0.21202531756235077,0.8298074943187284,breadth_first,matrix,0.8728267397356648,axis_aligned,breiman_bootstrap,0.40605511005108175,0.44331514798677885,0.4341511010573037,0.44391710194741146,0.38911829148924654,all_midpoints,,wine,True,0.21427015104216765,0.8495516041325991,,0.20583175709092985,0.2104675868439725,0.21025214024624855,0.21930495258843546,0.8711850006752633,5,
regression,1,0.4025543293237136,,,,,25,,5,,,0.4376892712291947,0.4177600703545835,0.19891303339822142,0.43222866667468257,breadth_first,matrix,0.4331332322884597,axis_aligned,breiman_bootstrap,0.39108597975510817,0.41322890061598555,0.43270190373303985,0.3741556098591465,0.40159925265528773,all_midpoints,,wine,True,0.1955865593587678,0.422072266376491,,0.19775757047335002,0.20365281258267992,0.20075871936171363,0.19680950521459575,0.4285767013846823,5,
regression,1,0.40034204569617965,,,,,50,,5,,,0.41149143661607657,0.4104731913115621,0.19489910556685794,0.40501638062415835,breadth_first,matrix,0.4156274052337887,axis_aligned,breiman_bootstrap,0.39519869290865384,0.3828177818885216,0.40747328736949096,0.4140929470987298,0.4021275192155023,all_midpoints,,wine,True,0.19549922201898567,0.41422097065578106,,0.1960419035884585,0.1964944938937127,0.19294977720171821,0.19351013113141471,0.41136587688827336,5,
regression,4,0.5872938908012058,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,0.5278506064323663,,breadth_first,matrix,,axis_aligned,biau2012,0.5871666541466346,0.6073475529597355,0.5994392847262318,0.5461127888339589,0.5964031733394679,constant_splitpoints,0.2,wine,,0.5256915031923336,,,0.528336472664518,0.5220594701570618,0.540540494841766,0.5226250913061514,,5,at_range_midpoints
regression,3,9.992264894859812,1000,1,,,0001,,5,,,,,2.8364794100467288,,breadth_first,matrix,,axis_aligned,consistent_one_stream,7.827143691588785,9.980297897196262,12.136963346962617,10.194621787383177,9.822297751168223,all_midpoints,,ct_slice,,2.5739626533294393,,True,3.127104629088785,2.362140405957944,2.515925270151869,3.6032640917056074,,5,
regression,1,0.5721106628573385,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,0.510469063971245,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5248886343149038,0.6054918494591346,0.5552308021645256,0.6191825837332804,0.5557594446148479,constant_splitpoints,0.2,wine,,0.5142176453082916,,,0.5035483775194824,0.5219945476356552,0.5007458078076905,0.5118389415851049,,5,at_range_midpoints
regression,2,3838.54307328907,,1,,,200,,,100,biau2008,,,3210.288307245403,,biau2008,matrix,,axis_aligned,biau2008,3466.0621488764045,4797.048103932584,3524.323153409091,3770.895596590909,3634.3863636363635,random_gap,0.2,diabetes,,3293.9929378531074,,,2978.665014164306,3273.8888101983002,3191.097104519774,3313.7976694915255,,5,
regression,4,79.56571423027292,1000,1,,,0100,,5,,,,,8.430790902211141,,breadth_first,matrix,,axis_aligned,consistent_one_stream,79.37211479688364,78.6818005413849,80.45926515247068,79.77647983389768,79.53891082672773,all_midpoints,,ypm,,8.440162658025207,,True,8.459313663662208,8.40592042709253,8.412472469898805,8.436085292376951,,5,
regression,3,0.5294136490425674,,1,,,500,,,100,biau2008,,,0.4385483793201253,,biau2008,matrix,,axis_aligned,biau2008,0.5038137582632212,0.5557930344801683,0.5434654417911615,0.515945211385561,0.5280507992927251,random_gap,0.2,wine,,0.437683692571061,,,0.4353586842469213,0.44385578330948144,0.4411887403358263,0.4346549961373365,,5,
regression,0,3598.410441138917,,,,,0500,1.0,,,biau2012,,,2653.946534246411,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3812.227879213483,3588.2717696629215,3570.1392045454545,3301.6803977272725,3719.7329545454545,constant_splitpoints,0.2,diabetes,,2579.244350282486,,,2644.878895184136,2642.674220963173,2758.776129943503,2644.159074858757,,5,at_range_midpoints
regression,3,3352.215542805158,1000,,two_stream_per_tree,0.5,200,,5,,,,,2771.566581440758,,breadth_first,matrix,,axis_aligned,consistent,3330.903441011236,3255.101474719101,3709.865411931818,2701.0905539772725,3764.1168323863635,all_midpoints,,diabetes,,2659.1536016949153,,True,2838.7335339943343,2765.4906161473086,2851.819738700565,2742.6354166666665,,5,
regression,4,1.60531976489486,,,,,200,,5,,,1.6834464442172896,1.6698641939252337,0.560804605359229,1.747736382885514,breadth_first,matrix,1.7357964004088786,axis_aligned,breiman_bootstrap,1.853950788551402,1.5820314325350466,1.6943030811915887,1.405788003796729,1.4905255183995327,all_midpoints,,ct_slice,True,0.5962945841851636,1.821190128504673,,0.5606459002628504,0.536852456921729,0.566939480505257,0.5432906049211449,1.7316067099883177,5,
regression,1,6.528782491238317,,,,,0025,1.0,,,biau2012,,,5.4100741092289715,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,6.723143253504673,6.29020589953271,6.528580607476636,7.072096962616823,6.029885733060747,constant_splitpoints,0.2,ct_slice,,5.261346743574767,,,5.489897415303738,4.965095648364486,5.607233863901869,5.726796875,,5,at_range_midpoints
regression,0,1.2039274240654205,,,,,100,,5,,,,,0.2585534325715537,,breadth_first,matrix,,axis_aligned,breiman,1.1277133834696262,1.3842447612441589,1.155069819655374,1.1111511572721962,1.2414579986857477,all_midpoints,,ct_slice,False,0.2722760066807827,,,0.25483126916617993,0.25244669976635514,0.25639618775554907,0.25681699948890185,,5,
regression,2,3561.26057520429,1000,,two_stream_per_forest,0.5,500,,5,,,,,2817.4650476744932,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3437.7113764044943,4402.073033707865,3235.2102272727275,3305.7681107954545,3425.540127840909,all_midpoints,,diabetes,,2814.196327683616,,True,2752.998052407932,2849.448831444759,3005.900776836158,2664.78125,,5,
regression,3,1.2532978059287383,1000,1,,,0100,,5,,,,,0.262164984301986,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.3640511828271027,1.1196330132885515,1.1514278804030373,1.4037621385806074,1.2276148145443926,all_midpoints,,ct_slice,,0.27328649788259346,,True,0.2834217335353388,0.258387667932243,0.23720782984082944,0.25852119231892523,,5,
regression,0,6.075928738317757,,,,,0050,1.0,,,biau2012,,,4.919523656542056,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.7967614632009345,6.552148072429906,5.708522926401869,6.64040960864486,5.681801620911215,constant_splitpoints,0.2,ct_slice,,4.825156980140187,,,4.788419611565421,4.697552935163551,5.218262631425234,5.0682261244158875,,5,at_range_midpoints
regression,0,5.631214077102804,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,4.537613901869159,,breadth_first,matrix,,axis_aligned,biau2012,5.542249561915888,5.4147900846962616,5.954417348130841,5.263817903037383,5.980795487733645,constant_splitpoints,0.2,ct_slice,,4.595502701518692,,,4.70375839661215,4.405962324766355,4.389444363317757,4.5934017231308415,,5,at_range_midpoints
regression,3,0.47535697586692977,1000,,two_stream_per_tree,0.5,1000,,5,,,,,0.4057322507264409,,breadth_first,matrix,,axis_aligned,consistent,0.449722900390625,0.4792774376502404,0.4850582742434084,0.49497425528651845,0.46775201176385683,all_midpoints,,wine,,0.40673273900418433,,True,0.40291358370814895,0.4125113121151626,0.3996262647592824,0.40687735404542613,,5,
regression,1,0.5608309422168426,1000,,two_stream_per_forest,0.5,1,,5,,,,,0.5075828753620379,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5804083721454327,0.5374046443058894,0.5901845883552251,0.5234452527334729,0.5727118535441926,all_midpoints,,wine,,0.47383679532692863,,True,0.4938584798020493,0.5040174920627285,0.48984059373797617,0.5763610158805069,,5,
regression,1,0.4867989000067544,1000,,two_stream_per_forest,0.5,5,,5,,,,,0.42048616912841263,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.48111525315504805,0.4967845740685096,0.47423418968617687,0.5177095925651943,0.46415089055884334,all_midpoints,,wine,,0.4340856478002357,,True,0.41746816071772175,0.417725689851116,0.4072138810900827,0.4259374661829069,,5,
regression,1,0.48011472419815127,1000,,two_stream_per_forest,0.5,10,,5,,,,,0.41004572757264784,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5119339224008413,0.47227811373197115,0.47784099622907045,0.46843862203197173,0.47008196659690143,all_midpoints,,wine,,0.42495240244144383,,True,0.4074286115336973,0.39758373595944774,0.4172538942261447,0.4030099937025058,,5,
regression,1,0.48156738006561073,1000,,two_stream_per_forest,0.5,25,,5,,,,,0.4136627586443173,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4586653958834135,0.4817821326622596,0.474080967480995,0.5067541344152954,0.48655426988609024,all_midpoints,,wine,,0.4185346226914198,,True,0.4049063574838849,0.41797401144891283,0.40908119521630915,0.41781760638106,,5,
regression,1,0.4789507525189842,1000,,two_stream_per_forest,0.5,50,,5,,,,,0.4085952248570381,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5248982590895432,0.4747541691706731,0.4725086191601713,0.47337387120200636,0.4492188439725269,all_midpoints,,wine,,0.4070360125739467,,True,0.40576096711444104,0.4067404891794545,0.41032500668826954,0.41311364872907846,,5,
regression,2,3226.7841914581204,,,,,500,,5,,,,,1306.8292439401578,,breadth_first,matrix,,axis_aligned,breiman,3110.436095505618,2911.8477879213483,3489.81640625,3269.232599431818,3352.588068181818,all_midpoints,,diabetes,False,1299.9277012711864,,,1349.0197415014163,1277.6482825779037,1332.9222281073446,1274.6282662429378,,5,
regression,2,107.01511414683368,1000,,two_stream_per_forest,0.5,1,,5,,,,,86.83505612744861,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,106.53701889025798,107.10896583841892,107.22393736234949,107.63225606147338,106.57339258166859,all_midpoints,,ypm,,85.89598230311734,,True,86.69607738505273,87.46924875568794,87.8749284459925,86.23904374739253,,5,
regression,2,89.99626463825204,1000,,two_stream_per_forest,0.5,5,,5,,,,,71.90003298761025,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,89.16335658636447,88.94824826087378,89.84705391533826,91.39873288767718,90.62393154100651,all_midpoints,,ypm,,72.02144679777625,,True,71.76796611978384,72.0276077191008,71.67188970495494,72.01125459643539,,5,
regression,2,87.72758249328119,1000,,two_stream_per_forest,0.5,10,,5,,,,,69.90627831840806,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,87.99509066741697,87.04164200681097,87.9838651776965,88.4220279618508,87.19528665263076,all_midpoints,,ypm,,69.96800686918472,,True,70.05497773336309,69.79365764681913,69.98941970912689,69.72532963354647,,5,
regression,2,86.50697105822313,1000,,two_stream_per_forest,0.5,25,,5,,,,,68.86843376767021,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,85.98019773161668,86.93008567076424,86.81616198857077,86.04277716869282,86.76563273147114,all_midpoints,,ypm,,68.80030853117815,,True,68.89028708923149,68.832636389215,68.87652931531304,68.94240751341334,,5,
regression,2,86.13526472557218,1000,,two_stream_per_forest,0.5,50,,5,,,,,68.48867845812029,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,86.28914610600665,86.65368830589217,85.29992529276504,86.48177434534146,85.9517895778556,all_midpoints,,ypm,,68.56679505962025,,True,68.45790198798863,68.35682892043194,68.40176483714794,68.66010148541268,,5,
regression,4,0.585871894576646,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,0.5262763879036779,,breadth_first,matrix,,axis_aligned,biau2012,0.5713288762019231,0.5855522742638222,0.5752218597388616,0.5840660371259142,0.6131904255527089,constant_splitpoints,0.2,wine,,0.5181542367557234,,,0.5303638216759669,0.5260144355367279,0.5248300597134715,0.5320193858364997,,5,at_range_midpoints
regression,0,4151.214404845506,1000,,two_stream_per_forest,0.5,1,,5,,,,,3784.049441830316,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4729.27422752809,4080.668890449438,3754.873934659091,4739.333451704545,3451.9215198863635,all_midpoints,,diabetes,,3888.475988700565,,True,4227.148725212464,3368.113314447592,4136.243290960452,3300.2658898305085,,5,
regression,0,3617.3118288751275,1000,,two_stream_per_forest,0.5,5,,5,,,,,3034.4940329860283,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4276.881320224719,3554.945224719101,3162.8629261363635,3883.1491477272725,3208.720525568182,all_midpoints,,diabetes,,3285.4406779661017,,True,3071.1646600566573,2679.586225212465,3061.3495762711864,3074.929025423729,,5,
regression,0,3556.969489753575,1000,,two_stream_per_forest,0.5,10,,5,,,,,2905.696261963637,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3879.6650280898875,3730.4469803370785,3431.7446732954545,2919.5102982954545,3823.48046875,all_midpoints,,diabetes,,2745.262711864407,,True,2863.795325779037,3066.525849858357,2982.9120762711864,2869.9853460451977,,5,
regression,0,3598.1514715270687,1000,,two_stream_per_forest,0.5,25,,5,,,,,2922.496845240953,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3649.5323033707864,3320.382724719101,3380.5110085227275,3454.0749289772725,4186.256392045455,all_midpoints,,diabetes,,2888.161899717514,,True,2974.259915014164,2886.5936614730876,2848.1174081920904,3015.3513418079096,,5,
regression,0,3456.171426519408,1000,,two_stream_per_forest,0.5,50,,5,,,,,2801.190561430675,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3353.706811797753,3659.7717696629215,3434.1363636363635,3571.267755681818,3261.974431818182,all_midpoints,,diabetes,,2690.048905367232,,True,2762.0231940509916,2729.645538243626,2923.6896186440677,2900.5455508474574,,5,
regression,1,0.5731939656496005,,,,,0025,1.0,,,biau2012,,,0.501653036543759,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5690588848407452,0.5267958420973557,0.5285804284545804,0.6168343982300086,0.6247002746253127,constant_splitpoints,0.2,wine,,0.48909286023470566,,,0.5131609507287859,0.5029697590707379,0.492967970328131,0.5100736423564352,,5,at_range_midpoints
regression,3,3520.8522176647084,1000,,two_stream_per_forest,0.5,500,,5,,,,,2859.2179318512826,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3781.460323033708,3383.345154494382,3670.1129261363635,3726.373934659091,3042.96875,all_midpoints,,diabetes,,2965.839689265537,,True,2928.7415014164308,2784.9978753541077,2617.8824152542375,2998.6281779661017,,5,
regression,1,5.710581775700935,,,,,0200,1.0,,,biau2012,,,4.732206848714953,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.758359375,5.319327175817757,5.71833199474299,5.829719626168225,5.927170706775701,constant_splitpoints,0.2,ct_slice,,4.9068556512850465,,,4.5157567903037386,4.826060528621495,4.613047605140187,4.799313668224299,,5,at_range_midpoints
regression,0,3.160670378212617,1000,,two_stream_per_forest,0.5,100,,5,,,,,1.7699419903621496,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.2589058849299066,3.600480067172897,2.7167762485397198,3.0285137996495326,3.198675890771028,all_midpoints,,ct_slice,,1.9450744742990653,,True,1.7246718019859812,1.8228778475467289,1.6683013288551403,1.6887844991238319,,5,
regression,4,3280.0240487742594,,,,,500,,5,,,,,1271.141349470239,,breadth_first,matrix,,axis_aligned,breiman,3600.608848314607,3137.184691011236,2871.0131392045455,3655.1051136363635,3136.2084517045455,all_midpoints,,diabetes,False,1296.0617055084747,,,1268.4128009915014,1217.0257613314448,1270.4367055084747,1303.7697740112994,,5,
regression,4,0.5739346896359232,,,,,0050,1.0,,,biau2012,,,0.5011600298117548,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5232411545973558,0.6051781757061299,0.5263213289068515,0.5943212589912914,0.6206115299779879,constant_splitpoints,0.2,wine,,0.4893592637793382,,,0.49478557528682415,0.5125435290943092,0.4956114806776645,0.5135003002206378,,5,at_range_midpoints
regression,3,0.3994812391946051,,,,,200,,5,,,0.3915037559228882,0.4007399273909436,0.19134706233734738,0.4042216319678242,breadth_first,matrix,0.4046057032602944,axis_aligned,breiman_bootstrap,0.4330631197415865,0.38138718825120194,0.3870697843743986,0.3853723821133444,0.4105137214924942,all_midpoints,,wine,True,0.19018615746140344,0.39695762643083876,,0.19334878163634067,0.18749228399121487,0.1945487268615934,0.19115936173618459,0.3996057289945578,5,
regression,2,3866.7954609295202,,1,,,500,,,100,biau2008,,,3171.5925395320182,,biau2008,matrix,,axis_aligned,biau2008,3918.907654494382,3808.995786516854,3856.1090198863635,4106.262784090909,3643.702059659091,random_gap,0.2,diabetes,,3188.223870056497,,,3229.96954674221,3138.5754249291786,3110.164548022599,3191.0293079096045,,5,
regression,4,3241.81008203524,,,,,100,,5,,,,,1318.506341027672,,breadth_first,matrix,,axis_aligned,breiman,3658.719452247191,2840.500702247191,3066.7258522727275,3371.4449573863635,3271.6594460227275,all_midpoints,,diabetes,False,1304.1530720338983,,,1389.9309490084986,1262.9176699716713,1320.3679378531074,1315.1620762711864,,5,
regression,0,99.92976985981309,,1,,,100,,,100,biau2008,,,96.85310046728974,,biau2008,matrix,,axis_aligned,biau2008,101.3996261682243,99.50918224299065,101.4798714953271,96.40210864485981,100.85806074766356,random_gap,0.2,ct_slice,,98.86495327102804,,,94.17258761682243,100.61516355140186,93.46006425233645,97.15273364485981,,5,
regression,2,3588.8923997701736,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,2864.79219552744,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3906.599719101124,3926.150632022472,2855.2151988636365,3916.575284090909,3339.9211647727275,constant_splitpoints,0.2,diabetes,,2962.837570621469,,,2709.7811614730876,2807.5299220963175,2795.8953036723165,3047.9170197740114,,5,at_range_midpoints
regression,4,2.762156761098131,1000,,two_stream_per_tree,0.5,500,,5,,,,,1.5272103898948597,,breadth_first,matrix,,axis_aligned,consistent,2.8889633834696262,3.006981235397196,2.710870327102804,2.581707797897196,2.6222610616238318,all_midpoints,,ct_slice,,1.5148035010221963,,True,1.491848714953271,1.50812527380257,1.577991019275701,1.5432834404205606,,5,
regression,1,5.6929686769859815,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,4.624745400116822,,breadth_first,matrix,,axis_aligned,biau2012,5.2002201372663555,6.007711010514019,5.718836156542056,5.533124634929907,6.00495144567757,constant_splitpoints,0.2,ct_slice,,4.7286397488317755,,,4.789774386682243,4.578813887266355,4.623794538551402,4.402704439252337,,5,at_range_midpoints
regression,0,145.26968535641174,,,,,1,,5,,,,,26.40652863615636,,breadth_first,matrix,,axis_aligned,breiman,143.53970641026885,145.25386876752466,147.10305717529033,146.44983457683688,144.0019598521379,all_midpoints,,ypm,False,26.236009372362204,,,26.19182052799581,26.648000368685057,26.37968496832219,26.577127943416546,,5,
regression,0,91.91695660188805,,,,,5,,5,,,,,11.787839214506786,,breadth_first,matrix,,axis_aligned,breiman,91.12392668988736,92.64853641735148,92.68475487294918,91.36296073504157,91.76460429421067,all_midpoints,,ypm,False,11.77364435475264,,,11.799280093917666,11.86245864420922,11.773624950276028,11.730188029378377,,5,
regression,0,85.30591739514306,,,,,10,,5,,,,,9.98588118153858,,breadth_first,matrix,,axis_aligned,breiman,85.14601868651098,85.23678312586713,85.36186438211296,85.56585394250453,85.2190668387197,all_midpoints,,ypm,False,10.002226057301419,,,9.992912514917192,9.968080242361912,10.0197416293939,9.94644546371848,,5,
regression,0,81.51112555666593,,,,,25,,5,,,,,8.912822720701666,,breadth_first,matrix,,axis_aligned,breiman,82.14512608058679,81.4066790208501,81.9992335231738,81.32547128622573,80.67911787249318,all_midpoints,,ypm,False,8.93320130204038,,,8.910993484946978,8.91328745791654,8.898622524716451,8.908008833887978,,5,
regression,0,80.17197217398054,,,,,50,,5,,,,,8.556642152344546,,breadth_first,matrix,,axis_aligned,breiman,80.31341625513006,80.11992451658598,80.33566348756658,79.46381550223637,80.62704110838371,all_midpoints,,ypm,False,8.549659693991403,,,8.547543999650719,8.581868093219105,8.561344827251647,8.542794147609854,,5,
regression,1,3640.3916344803365,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,2846.1545439813704,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3178.6850421348313,3864.120786516854,4761.115411931818,3188.9453125,3209.091619318182,constant_splitpoints,0.2,diabetes,,2951.2959039548023,,,2790.97078611898,2934.1345609065156,2947.5960451977403,2606.7754237288136,,5,at_range_midpoints
regression,4,5.824771028037384,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,4.683422094042056,,breadth_first,matrix,,axis_aligned,biau2012,6.200227073598131,5.023690858644859,6.313676985981308,5.936792494158879,5.649467727803739,constant_splitpoints,0.2,ct_slice,,4.581144859813084,,,4.647385733060748,4.767162310163552,4.709456775700935,4.711960791471963,,5,at_range_midpoints
regression,4,17.658510514018694,1000,,two_stream_per_tree,0.5,1,,5,,,,,10.748464077102804,,breadth_first,matrix,,axis_aligned,consistent,22.59201664719626,15.905690712616822,15.841047021028038,17.553898948598132,16.399899240654207,all_midpoints,,ct_slice,,9.339755403037383,,True,9.339253066588785,13.683789427570094,11.334413697429907,10.04510879088785,,5,
regression,4,6.014808995327103,1000,,two_stream_per_tree,0.5,5,,5,,,,,3.443750803154206,,breadth_first,matrix,,axis_aligned,consistent,6.460982038551402,5.708423627336448,6.853617844626168,5.614203782126168,5.4368176839953275,all_midpoints,,ct_slice,,3.542731819509346,,True,3.0768235251168226,3.367428081191589,3.5065643253504675,3.7252062646028037,,5,
regression,4,4.133496933411214,1000,,two_stream_per_tree,0.5,10,,5,,,,,2.4377769056658876,,breadth_first,matrix,,axis_aligned,consistent,4.085853898948598,4.3191274824766355,4.130333674065421,4.398279424649533,3.733890186915888,all_midpoints,,ct_slice,,2.3176889237733644,,True,2.406599007009346,2.471891245619159,2.442330242406542,2.550375109521028,,5,
regression,4,3.3487739120911213,1000,,two_stream_per_tree,0.5,25,,5,,,,,1.8490706775700936,,breadth_first,matrix,,axis_aligned,consistent,3.3871688814252336,3.5375021904205606,3.219836448598131,3.016714551693925,3.582647488317757,all_midpoints,,ct_slice,,1.83915011682243,,True,1.8342870181074766,1.8152980797313083,1.9216687353971962,1.834949437792056,,5,
regression,4,3.056350357768692,1000,,two_stream_per_tree,0.5,50,,5,,,,,1.703917238609813,,breadth_first,matrix,,axis_aligned,consistent,2.7783106381425235,3.5218753650700934,2.987628139602804,2.902518253504673,3.0914193925233646,all_midpoints,,ct_slice,,1.7435313230140186,,True,1.7054818925233646,1.7067048773364486,1.690864120911215,1.6730039792640188,,5,
regression,4,0.3903281821461394,,,,,500,,5,,,,,0.1613488999138525,,breadth_first,matrix,,axis_aligned,breiman,0.3528241201547476,0.3856767859825721,0.4599747044751973,0.384271564439593,0.3688937356785869,all_midpoints,,wine,False,0.16192266472306055,,,0.1624656854878716,0.16372920835112204,0.16375120661266954,0.15487573439453878,,5,
regression,0,156.22368316370586,,,,,1,,5,,,2523777.091618236,2521557.194656007,70.27281432826553,2525978.0721652484,breadth_first,matrix,2523703.333495037,axis_aligned,breiman_bootstrap,155.7943222501431,156.88975346612463,154.44098613550145,157.50427383597395,156.48908013078616,all_midpoints,,ypm,True,70.22067741027855,2521371.368694758,,70.76213022344255,70.35155575391242,70.39190251190949,69.63780574178463,2523277.4121258575,5,
regression,0,95.96415605080092,,,,,5,,5,,,404799.3635331671,405412.23949005036,31.292473488633828,401344.85255508445,breadth_first,matrix,405082.99054031767,axis_aligned,breiman_bootstrap,95.35485936605575,96.71166888201108,95.8892392474944,94.69988066246883,97.16513209597454,all_midpoints,,ypm,True,31.28698008130476,401679.9830792964,,31.222511133318456,31.40330991859822,31.19690450086835,31.352661809079354,403663.88583958324,5,
regression,0,87.98875510580291,,,,,10,,5,,,41813.77710077715,40516.40559237016,26.36177463640862,40280.370159795864,breadth_first,matrix,41456.630412636194,axis_aligned,breiman_bootstrap,88.41690518002503,87.5282286623524,87.93096857445012,87.97387187224092,88.09380123994606,all_midpoints,,ypm,True,26.388940903666477,40545.42351240431,,26.30150675760898,26.330142913970253,26.367802151956457,26.42048045484093,40922.521355596735,5,
regression,0,83.4439356159466,,,,,25,,5,,,118.61061036781186,118.6628569210917,23.41778856882283,118.57160736982021,breadth_first,matrix,138.029514208928,axis_aligned,breiman_bootstrap,83.22724582561197,84.27728026855796,82.90615995110072,83.95316729569511,82.85582473876724,all_midpoints,,ypm,True,23.452427500024257,89.64295763032531,,23.348472867690575,23.52169420485306,23.36916774199808,23.397180529548166,116.70350929959541,5,
regression,0,81.93007984942126,,,,,50,,5,,,84.26051480076454,85.15901968584153,22.44740368102921,84.8139401759986,breadth_first,matrix,84.59609581930552,axis_aligned,breiman_bootstrap,83.26764594591972,81.78867554744879,80.65640493261796,81.32776101446603,82.6099118066538,all_midpoints,,ypm,True,22.39127429197916,84.59229254188942,,22.41036829696611,22.339321231408086,22.5135030901629,22.58255149462981,84.68437260475993,5,
regression,4,6.129880987149532,,,,,0025,1.0,,,biau2012,,,4.94774664135514,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,6.523203125,6.899093165887851,6.271171144859813,6.0656907126168225,4.890246787383178,constant_splitpoints,0.2,ct_slice,,4.811512485397197,,,5.2134196115654206,5.170150043808412,4.787675598714953,4.755975467289719,,5,at_range_midpoints
regression,1,3628.769733146067,,,,,0050,1.0,,,biau2012,,,2633.5314795697896,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3504.5200140449438,3953.203651685393,3629.190340909091,3818.88671875,3238.047940340909,constant_splitpoints,0.2,diabetes,,2715.5609110169494,,,2554.600035410765,2652.9938031161473,2613.71875,2630.7838983050847,,5,at_range_midpoints
regression,1,3701.839946693054,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,2951.8411329044025,,breadth_first,matrix,,axis_aligned,biau2012,3462.902036516854,4001.9276685393256,3619.0727982954545,4009.0308948863635,3416.2663352272725,constant_splitpoints,0.2,diabetes,,2974.760593220339,,,2931.6726274787534,3037.9451133144476,2843.3216807909603,2971.505649717514,,5,at_range_midpoints
regression,3,3137.6273214057715,,,,,100,,5,,,3406.533640226629,3284.203742937853,1504.5885785778878,3362.0953389830506,breadth_first,matrix,3222.1412889518415,axis_aligned,breiman_bootstrap,3057.0024578651687,3156.6323735955057,3240.724431818182,3012.8089488636365,3220.9683948863635,all_midpoints,,diabetes,True,1486.1578389830509,3250.402189265537,,1487.2487606232294,1526.0040722379604,1543.5194209039548,1480.012800141243,3305.075240072982,5,
regression,1,3473.04958503575,1000,,two_stream_per_forest,0.5,100,,5,,,,,2893.7044310470383,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3419.9515449438204,3494.0122893258426,3314.9438920454545,3626.5550426136365,3509.78515625,all_midpoints,,diabetes,,2935.6375353107346,,True,2762.8252478753543,2712.5802053824364,2982.955861581921,3074.523305084746,,5,
regression,2,3604.9896139236466,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,2858.415204222084,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,2993.377808988764,3066.7545646067415,4707.183948863636,3512.75,3744.881747159091,constant_splitpoints,0.2,diabetes,,2846.7258121468926,,,2956.933604815864,2962.852868271955,2820.464865819209,2705.098870056497,,5,at_range_midpoints
regression,4,4539.842501915219,,1,,,5,,,100,biau2008,,,3628.7429708631425,,biau2008,matrix,,axis_aligned,biau2008,4093.5607443820227,4938.738412921349,4672.536221590909,5074.142045454545,3920.2350852272725,random_gap,0.2,diabetes,,3658.4265536723165,,,3689.53895184136,3852.6444759206797,3410.0423728813557,3533.0625,,5,
regression,2,145.61853903695584,,,,,1,,5,,,,,26.374571403622816,,breadth_first,matrix,,axis_aligned,breiman,146.0080528577943,145.55706371459897,145.20182596124926,145.47241168537582,145.8533409657608,all_midpoints,,ypm,False,26.24526530770649,,,26.309595998796922,26.467529033948132,26.518378464911855,26.33208821275068,,5,
regression,2,91.9237442878072,,,,,5,,5,,,,,11.822951857493525,,breadth_first,matrix,,axis_aligned,breiman,92.25853554415004,92.26682125566369,92.20525085137142,91.90351124004307,90.98460254780778,all_midpoints,,ypm,False,11.866879226537563,,,11.798496638174427,11.80988342760675,11.863316079519546,11.776183915629336,,5,
regression,2,85.5436823875268,,,,,10,,5,,,,,10.014892450688373,,breadth_first,matrix,,axis_aligned,breiman,86.67148221094607,85.82074144505137,85.22951614937566,85.51159902589528,84.48507310636563,all_midpoints,,ypm,False,10.074204537736856,,,9.994685598967681,9.964199953429256,10.048803471460866,9.99256869184721,,5,
regression,2,81.49635874996363,,,,,25,,5,,,,,8.92846867147251,,breadth_first,matrix,,axis_aligned,breiman,81.94741386837944,81.92262464950664,80.71374516100865,81.22397617130272,81.67403389962064,all_midpoints,,ypm,False,8.927614025555696,,,8.925680248183255,8.917779594252394,8.927890539347427,8.94337895002377,,5,
regression,2,80.2547885397161,,,,,50,,5,,,,,8.562190862431965,,breadth_first,matrix,,axis_aligned,breiman,80.50117882195423,78.87110091298062,81.27198284644267,80.07303844997041,80.55664166723263,all_midpoints,,ypm,False,8.562012462525104,,,8.60803866827077,8.537226275601782,8.55239390602412,8.55128299973804,,5,
regression,2,92.72323589051994,,,,,0025,1.0,,,biau2012,,,43.24957358662643,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,92.03005753427315,93.21790257012293,92.81644335348165,92.92343963752438,92.62833635719761,constant_splitpoints,0.2,ypm,,43.374661634439065,,,43.12381996526599,43.31008353627182,43.07923332912903,43.360069468026275,,5,at_range_midpoints
regression,3,3885.5305070543923,,1,,,50,,,100,biau2008,,,3215.522844344681,,biau2008,matrix,,axis_aligned,biau2008,4166.658707865168,4004.105688202247,3880.8636363636365,3149.5834517045455,4226.441051136364,random_gap,0.2,diabetes,,3130.0021186440677,,,3252.2337110481585,3215.200779036827,3364.125,3116.05261299435,,5,
regression,0,0.4029744664572438,,,,,100,,5,,,0.4042815134482634,0.40111177451062907,0.19287985777289934,0.4084209634414679,breadth_first,matrix,0.39255604570545505,axis_aligned,breiman_bootstrap,0.4037126746544471,0.442166748046875,0.3954373331047921,0.39167805613693224,0.3818775203431726,all_midpoints,,wine,True,0.1960318764616499,0.4092342175626443,,0.18887959183558423,0.19166835941258178,0.1951581273183496,0.19266133383633127,0.403120902933692,5,
regression,4,3107.342526653473,,,,,1000,,5,,,3104.0191218130312,3051.3944209039546,1496.9401081928906,3323.4858757062148,breadth_first,matrix,3225.270538243626,axis_aligned,breiman_bootstrap,3350.043890449438,2964.994382022472,3799.522372159091,2664.246981534091,2757.9050071022725,all_midpoints,,diabetes,True,1558.1574858757062,3349.412429378531,,1502.9946883852692,1445.8718130311615,1551.211511299435,1426.4650423728813,3210.7164772090714,5,
regression,4,0.474959550241414,1000,,two_stream_per_tree,0.5,100,,5,,,,,0.4065516161612986,,breadth_first,matrix,,axis_aligned,consistent,0.4695539738581731,0.44715890737680286,0.5101641624867687,0.46489144105742397,0.4830292664279013,all_midpoints,,wine,,0.4088644370430935,,True,0.41318576409767654,0.4075077211762796,0.4048752881967824,0.3983248702926606,,5,
regression,2,3.0501394567757005,1000,,two_stream_per_forest,0.5,200,,5,,,,,1.739286507009346,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2.21490343896028,3.3149375730140185,3.447601124415888,2.8297391574182242,3.4435159900700936,all_midpoints,,ct_slice,,1.7960619889018692,,True,1.7559816734813085,1.610337324766355,1.6140729044976636,1.9199786433995327,,5,
regression,0,14.216662529205607,,,,,1,,5,,,1721.4370093457944,1727.9583177570094,7.344720064252336,1729.1381308411214,breadth_first,matrix,1716.0209345794392,axis_aligned,breiman_bootstrap,15.619209988317756,11.230281103971963,12.935185455607476,17.98122663551402,13.317409462616823,all_midpoints,,ct_slice,True,6.084964953271028,1718.275140186916,,5.7051766939252335,8.393810601635513,9.153571115654206,7.3860769567757005,1722.5659065420562,5,
regression,0,4.333235762266355,,,,,5,,5,,,277.9071261682243,273.4823831775701,1.9233447721962615,287.14331775700936,breadth_first,matrix,283.95990654205605,axis_aligned,breiman_bootstrap,3.9478201664719625,3.785534827686916,4.5897437207943925,5.128626241238318,4.214453855140187,all_midpoints,,ct_slice,True,2.062246276285047,288.3035981308411,,1.8241795049649532,1.9032808849299065,2.016957140771028,1.8100600540303737,282.1592663551402,5,
regression,0,2.823304797021028,,,,,10,,5,,,32.36575058411215,34.51498831775701,1.1726286507009345,34.3030695093458,breadth_first,matrix,35.07122371495327,axis_aligned,breiman_bootstrap,3.0778230870327103,2.8608798189252336,2.875036872079439,2.3165703490070095,2.9862138580607476,all_midpoints,,ct_slice,True,1.191723769713785,32.68379672897196,,1.149301894713785,1.2198871020735982,1.1494024715245328,1.152828015478972,33.787765771028035,5,
regression,0,2.242712653329439,,,,,25,,5,,,3.128481308411215,3.030293698890187,0.8173590281834112,3.355745473130841,breadth_first,matrix,3.160446480724299,axis_aligned,breiman_bootstrap,2.250213931074766,2.185125766647196,2.267409097546729,2.3475934579439253,2.1632210134345793,all_midpoints,,ct_slice,True,0.7884888836156542,3.0758305344626167,,0.8251850905373832,0.8370251350759346,0.8596256206191589,0.7764704110689252,3.1501594991238315,5,
regression,0,1.8915861200350466,,,,,50,,5,,,2.2318981819509345,2.336027672313084,0.6874608462324766,2.4446228825934577,breadth_first,matrix,2.3994184433411214,axis_aligned,breiman_bootstrap,1.9803521101051402,1.7606197064836449,2.0034208893107475,1.7647933703271028,1.948744523948598,all_midpoints,,ct_slice,True,0.7012912529205607,2.374016683703271,,0.6866309506425233,0.6598050069363318,0.7077699693341122,0.6818070513288551,2.357196772780374,5,
regression,2,0.47902442009842766,1000,,two_stream_per_forest,0.5,500,,5,,,,,0.40971782581715727,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.471689453125,0.4422532771183894,0.4891008783800038,0.4767287374001636,0.5153497544685816,all_midpoints,,wine,,0.4028369629094123,,True,0.41261438014118723,0.4034344671505195,0.41909678489623414,0.41060653398843305,,5,
regression,3,123.38399130679447,,1,,,1,,,100,biau2008,,,102.39583191842358,,biau2008,matrix,,axis_aligned,biau2008,121.51669270100612,125.35506311306018,124.83799202476011,121.91905422580989,123.29115446933608,random_gap,0.2,ypm,,103.58501586315963,,,103.62610484238714,98.75193317098254,103.19073630286508,102.82536941272352,,5,
regression,0,94.6388341790451,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,75.65066314798824,,breadth_first,matrix,,axis_aligned,biau2012,95.33283528510027,94.68816035859473,94.58550097507495,94.00849916075639,94.57917511569919,constant_splitpoints,0.2,ypm,,75.6537271148454,,,75.64637281820916,75.51646469840593,75.71776188766748,75.71898922081324,,5,at_range_midpoints
regression,1,0.5717032611083622,,,,,1000,1.0,,,biau2012,,,0.5006478034056812,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5681528414212741,0.575794677734375,0.5967397359447171,0.5669959745928358,0.5508330758486095,constant_splitpoints,0.2,wine,,0.5058111386741295,,,0.49791054710049065,0.5040273103022176,0.49943140315385726,0.49605861779771065,,5,at_range_midpoints
regression,4,144.78376039352278,1000,1,,,0001,,5,,,,,26.462162240828956,,breadth_first,matrix,,axis_aligned,consistent_one_stream,146.14841513937264,145.1977898301138,143.47445885765845,144.3953856154615,144.70275252500753,all_midpoints,,ypm,,26.370414479620447,,True,26.332519962355317,26.562986931085,26.479220231107316,26.565669599976715,,5,
regression,4,3415.116580215782,1000,,two_stream_per_tree,0.5,200,,5,,,,,2763.7280091147704,,breadth_first,matrix,,axis_aligned,consistent,3351.61481741573,3882.3086376404494,3565.098721590909,3271.795809659091,3004.7649147727275,all_midpoints,,diabetes,,2828.6315324858756,,True,2624.1965297450424,2766.5046033994336,2799.2390536723165,2800.0683262711864,,5,
regression,3,0.572446083472297,1000,,two_stream_per_forest,0.5,1,,5,,,,,0.5045299702443014,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5862547419621394,0.58102294921875,0.5487606057393909,0.551604872212399,0.5945872482288058,all_midpoints,,wine,,0.5086938110210658,,True,0.5048834232038917,0.5122463511851789,0.5012360147532705,0.4955902510580993,,5,
regression,3,0.49560200292031914,1000,,two_stream_per_forest,0.5,5,,5,,,,,0.42415033420786824,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5374442232572115,0.4925736647385817,0.5085326584602339,0.45680336662216126,0.48265610152340743,all_midpoints,,wine,,0.42947933700461716,,True,0.4192856154993265,0.42246099387266695,0.420064094663813,0.42946162999891785,,5,
regression,3,0.48832456264607665,1000,,two_stream_per_forest,0.5,10,,5,,,,,0.41670804265213846,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4954126446063702,0.45966087928185095,0.49159566102530794,0.524248576880052,0.47070505143680236,all_midpoints,,wine,,0.4182655419602491,,True,0.4330983751894122,0.42514109138986433,0.4029392596160783,0.4040959451050885,,5,
regression,3,0.4785509004288501,1000,,two_stream_per_forest,0.5,25,,5,,,,,0.41364359969540254,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.45394559420072117,0.4632417649489183,0.45165465885717376,0.5015630450406563,0.5223494390967812,all_midpoints,,wine,,0.4112216763057907,,True,0.41768237685203,0.4162901129106937,0.4132155227220806,0.40980830968641785,,5,
regression,3,0.47668472054565597,1000,,two_stream_per_forest,0.5,50,,5,,,,,0.405297457188808,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4663277493990385,0.5034606464092548,0.4767732333916715,0.4702521508431967,0.46660982268511836,all_midpoints,,wine,,0.4059223029741006,,True,0.3986899086161487,0.40502516287942564,0.40414122243531164,0.4127086890390535,,5,
regression,3,0.5859466983562267,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,0.5255241279091454,,breadth_first,matrix,,axis_aligned,biau2012,0.5896351506159856,0.5452016038161057,0.633993969595001,0.5857800490311057,0.575122718722936,constant_splitpoints,0.2,wine,,0.52870009724293,,,0.5371681904824899,0.5248575744570185,0.5241977270404482,0.5126970503228405,,5,at_range_midpoints
regression,4,3531.2902714823795,1000,,two_stream_per_forest,0.5,200,,5,,,,,2902.228403434644,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2765.138693820225,3296.673103932584,3517.2269176136365,3605.9634232954545,4471.44921875,all_midpoints,,diabetes,,2792.0566737288136,,True,2821.385269121813,3032.1388101983002,2914.339336158192,2951.2219279661017,,5,
regression,0,3671.1567160367717,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,2950.3170243754103,,breadth_first,matrix,,axis_aligned,biau2012,3525.9357443820227,3347.2966994382023,4154.623934659091,3292.8860085227275,4035.041193181818,constant_splitpoints,0.2,diabetes,,2952.270656779661,,,2982.8824362606233,2955.1882082152974,3040.1680790960454,2821.075741525424,,5,at_range_midpoints
regression,2,12.038988609813083,,,,,1,,5,,,1717.4790654205608,1719.788785046729,6.6765657856308405,1728.3317757009345,breadth_first,matrix,1714.2534579439252,axis_aligned,breiman_bootstrap,11.916628212616823,13.108939836448599,9.507773802570094,15.00578125,10.655819947429906,all_midpoints,,ct_slice,True,6.554732038551402,1717.0114018691588,,7.245635221962617,6.08510879088785,7.997426985981308,5.499925890771028,1719.3728971962616,5,
regression,2,4.047002409462617,,,,,5,,5,,,292.2209112149533,281.3171962616822,1.891640259929907,280.272523364486,breadth_first,matrix,290.6641121495327,axis_aligned,breiman_bootstrap,3.5571568341121496,4.307057535046729,4.699880257009346,3.9860024824766356,3.6849149386682245,all_midpoints,,ct_slice,True,1.7931313887266356,277.66579439252337,,1.861242516063084,1.8187593092873833,1.9952301766939253,1.9898379088785048,284.42810747663555,5,
regression,2,2.9257852292640187,,,,,10,,5,,,33.9322488317757,30.75721086448598,1.1975914500584115,33.671285046728975,breadth_first,matrix,34.75733644859813,axis_aligned,breiman_bootstrap,2.4221588419976636,3.086808192172897,3.338029351635514,2.8902349226051403,2.8916948379088785,all_midpoints,,ct_slice,True,1.1702870363609814,36.152304322429906,,1.1838198196553738,1.1440793844918224,1.2610490289135514,1.2287219808703271,33.85407710280374,5,
regression,2,2.1790643618574768,,,,,25,,5,,,3.147265625,3.115156980140187,0.8146808009637851,3.2735652745327104,breadth_first,matrix,3.243418151285047,axis_aligned,breiman_bootstrap,1.9421953490070094,2.3653386025116823,2.172497992114486,2.236812390478972,2.178477475175234,all_midpoints,,ct_slice,True,0.7744539464077103,2.9632686550817757,,0.8532097875292056,0.8389634747371495,0.8256028219918224,0.7811739741530374,3.148534937207944,5,
regression,2,1.7737763033002338,,,,,50,,5,,,2.3949698817172895,2.3328477292640186,0.6644574693341122,2.208752738025701,breadth_first,matrix,2.2218833966121494,axis_aligned,breiman_bootstrap,1.5876343457943924,1.7050500146028038,2.073925598714953,2.105007483936916,1.397264073452103,all_midpoints,,ct_slice,True,0.6667663460134345,2.296252007885514,,0.6428498284170561,0.6909071079147197,0.642908148364486,0.6788559159608645,2.2909411507009345,5,
regression,1,4066.5011148174153,,1,,,25,,,100,biau2008,,,3354.153316608249,,biau2008,matrix,,axis_aligned,biau2008,4283.4371488764045,3775.5723314606744,4187.207741477273,4173.072443181818,3913.215909090909,random_gap,0.2,diabetes,,3352.138418079096,,,3451.0754249291786,3289.044971671388,3284.704802259887,3393.802966101695,,5,
regression,4,3653.4495610955055,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,3011.9515610745666,,breadth_first,matrix,,axis_aligned,biau2012,3720.022823033708,3622.2327949438204,3112.1967329545455,3939.7858664772725,3873.009588068182,constant_splitpoints,0.2,diabetes,,3077.049788135593,,,2995.015226628895,3005.9978753541077,3005.6504237288136,2976.044491525424,,5,at_range_midpoints
regression,1,4395.6207777387635,,,,,0001,1.0,,,biau2012,,,3210.55881648021,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3985.454353932584,4649.122191011236,4782.057173295455,3789.4350142045455,4772.03515625,constant_splitpoints,0.2,diabetes,,3197.11052259887,,,3057.076133144476,3359.1540368271953,3315.8008474576272,3123.6525423728813,,5,at_range_midpoints
regression,2,3319.8601075715014,1000,,,,0050,,5,,,,,1476.627663759783,,breadth_first,matrix,,axis_aligned,consistent_one_stream,4251.986306179775,2915.9726123595506,3203.8032670454545,3151.908380681818,3075.629971590909,all_midpoints,,diabetes,,1527.1011652542372,,True,1444.0787004249291,1416.1049043909347,1479.597722457627,1516.2558262711864,,5,
regression,1,2.921469078563084,1000,,two_stream_per_forest,0.5,200,,5,,,,,1.659457323306075,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.004045159170561,3.109026723130841,2.6967441223714954,2.760622809579439,3.036906578563084,all_midpoints,,ct_slice,,1.6472269275700935,,True,1.5959444363317756,1.7865197867990654,1.6049007009345795,1.6626947648948598,,5,
regression,3,3841.2504524706333,,1,,,5,,,100,biau2008,,,3165.0629785454776,,biau2008,matrix,,axis_aligned,biau2008,3456.0839185393256,3351.8732443820227,3988.63671875,3922.142400568182,4487.515980113636,random_gap,0.2,diabetes,,3063.671257062147,,,3226.989730878187,3203.4822946175636,3071.856991525424,3259.3146186440677,,5,
regression,1,1.1404193030875962,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,0.9452336970559596,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,1.4673883526141827,0.9058445387620192,0.9731821202607776,1.1347615841813414,1.2209199196196594,constant_splitpoints,0.2,wine,,0.978465650851289,,,0.9051252713404367,0.946200275549596,0.9318837323249327,0.9644935552135436,,5,at_range_midpoints
regression,1,0.5827955673072297,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,0.5243710061747692,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5649503267728365,0.6078326885516827,0.5824252768054754,0.5663529205909594,0.5924166238151943,constant_splitpoints,0.2,wine,,0.5236701803878896,,,0.5188797698792572,0.5281019623701174,0.5243580294554396,0.5268450887811418,,5,at_range_midpoints
regression,1,0.5773407195016645,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,0.5161422982126932,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.6309775015024038,0.567721698467548,0.5707404978739655,0.5235278545846564,0.5937360450797489,constant_splitpoints,0.2,wine,,0.512791033660783,,,0.5162474012200549,0.5057257248021695,0.5294812251256493,0.5164661062548095,,5,at_range_midpoints
regression,1,0.5790169222039905,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,0.5118853972898789,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5871315354567308,0.6107395113431491,0.5804183995200635,0.5812424915950972,0.5355526731049124,constant_splitpoints,0.2,wine,,0.5197569790965275,,,0.5059907233139311,0.5094985125132288,0.5116746468743988,0.5125061246513082,,5,at_range_midpoints
regression,1,0.5774644618022785,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,0.5103595695099938,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.6011469444861779,0.5810164231520433,0.592844433744106,0.5482073424870092,0.5641071651420564,constant_splitpoints,0.2,wine,,0.5133667227028424,,,0.5094672256830864,0.5045431671817876,0.5178618598048528,0.5065588721773999,,5,at_range_midpoints
regression,2,4028.4577797816646,1000,,two_stream_per_tree,0.5,1,,5,,,,,3103.910718658472,,breadth_first,matrix,,axis_aligned,consistent,4811.917837078651,4251.190308988764,3693.356534090909,3911.079190340909,3474.745028409091,all_midpoints,,diabetes,,2976.267302259887,,True,3333.3725212464587,3112.099504249292,3096.6352401129943,3001.179025423729,,5,
regression,2,3818.5651533771706,1000,,two_stream_per_tree,0.5,5,,5,,,,,3067.2553826363214,,breadth_first,matrix,,axis_aligned,consistent,2903.2617626404494,4087.6176264044943,4250.941761363636,3690.555752840909,4160.448863636364,all_midpoints,,diabetes,,3032.3294491525426,,True,2678.734773371105,3178.417492917847,3337.071327683616,3109.723870056497,,5,
regression,2,3654.204096175945,1000,,two_stream_per_tree,0.5,10,,5,,,,,2907.360233510987,,breadth_first,matrix,,axis_aligned,consistent,3893.461025280899,4032.080407303371,3772.364346590909,2987.974786931818,3585.1399147727275,all_midpoints,,diabetes,,2653.6546610169494,,True,2801.1731586402266,2827.5651558073655,3074.835451977401,3179.5727401129943,,5,
regression,2,3424.884652706844,1000,,two_stream_per_tree,0.5,25,,5,,,,,2807.901273687201,,breadth_first,matrix,,axis_aligned,consistent,3774.392907303371,3128.391151685393,3378.4250710227275,3629.833096590909,3213.381036931818,all_midpoints,,diabetes,,2845.2342867231637,,True,2829.5596671388103,2766.382259206799,2770.9973516949153,2827.3328036723165,,5,
regression,2,3407.6878946150405,1000,,two_stream_per_tree,0.5,50,,5,,,,,2774.9128011915623,,breadth_first,matrix,,axis_aligned,consistent,3254.359901685393,3638.638342696629,4070.8110795454545,2409.357421875,3665.2727272727275,all_midpoints,,diabetes,,2766.794491525424,,True,2755.879780453258,2756.403328611898,3056.432556497175,2539.0538488700563,,5,
regression,4,0.6981960488181205,,,,,0001,1.0,,,biau2012,,,0.5302727031189453,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.7501709453876202,0.6428225473257212,0.7643102773617927,0.6659831105056775,0.6676933635097911,constant_splitpoints,0.2,wine,,0.5333427614136447,,,0.5268552338638878,0.5290093743986916,0.5351754599876154,0.5269806859308869,,5,at_range_midpoints
regression,0,0.4778415250919948,1000,,two_stream_per_forest,0.5,200,,5,,,,,0.40942751193996657,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.48496755746694714,0.4492195481520433,0.4666718445529013,0.47154197076176385,0.5168067045263183,all_midpoints,,wine,,0.4180044458205079,,True,0.4111916749597123,0.40110341039602176,0.4073869118831762,0.40945111664041456,,5,
regression,3,0.4046044010775208,1000,5,,,1000,,5,,,,,0.2117493760138997,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.3958875450721154,0.40442955603966346,0.40832397366964973,0.3915287102984868,0.4228522203076886,all_midpoints,,wine,,0.21368274343798097,,True,0.21043909515856504,0.21468139671926112,0.21104296705914535,0.20890067769454598,,5,
regression,1,0.5390195079592706,,1,,,25,,,100,biau2008,,,0.4433863571946426,,biau2008,matrix,,axis_aligned,biau2008,0.5462791560246394,0.5469800274188702,0.5231073745128464,0.5176198957882265,0.5611110860517706,random_gap,0.2,wine,,0.43566171221202865,,,0.44284910840989994,0.4446974272266452,0.44359144480148616,0.4501320933231531,,5,
regression,0,0.3930500320468003,,,,,200,,5,,,,,0.16176762993867116,,breadth_first,matrix,,axis_aligned,breiman,0.4002814190204327,0.38276580810546873,0.41622227058674943,0.3349526914107607,0.4310279711105899,all_midpoints,,wine,False,0.15974684007445772,,,0.16127469545606238,0.16111686373298298,0.1665750160819065,0.16012473434794633,,5,
regression,2,3802.799440596272,,1,,,10,,,100,biau2008,,,3184.124563667355,,biau2008,matrix,,axis_aligned,biau2008,3871.2033005617977,3828.1053370786517,4157.822088068182,3373.2933238636365,3783.573153409091,random_gap,0.2,diabetes,,3352.0194209039546,,,3142.577195467422,3161.525495750708,3248.739406779661,3015.7612994350284,,5,
regression,0,3117.323772264428,,,,,1000,,5,,,3261.1820113314448,3154.090395480226,1487.7846277768442,3348.521892655367,breadth_first,matrix,3295.1866147308783,axis_aligned,breiman_bootstrap,3120.891151685393,2759.633426966292,3131.3306107954545,2818.455078125,3756.30859375,all_midpoints,,diabetes,True,1373.6645480225989,2959.671257062147,,1548.042492917847,1508.9049220963173,1546.7136299435028,1461.5975459039548,3203.730434252013,5,
regression,4,119.81840654205607,,1,,,5,,,100,biau2008,,,116.17305140186916,,biau2008,matrix,,axis_aligned,biau2008,131.06869158878504,124.99197429906542,102.2883761682243,127.20246495327103,113.54052570093458,random_gap,0.2,ct_slice,,111.2208761682243,,,123.98757009345795,124.90370327102804,122.67593457943926,98.07717289719626,,5,
regression,2,0.47467033841906864,1000,,two_stream_per_tree,0.5,1000,,5,,,,,0.40609772706417735,,breadth_first,matrix,,axis_aligned,consistent,0.45271489070012016,0.44673785869891824,0.49147594002598155,0.5010284823211365,0.4813945203491869,all_midpoints,,wine,,0.40631566152246057,,True,0.41132382188642486,0.41308499795555126,0.40096941394226143,0.39879474001418813,,5,
regression,0,3754.451365391981,,,,,0025,1.0,,,biau2012,,,2697.5311554712634,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3180.1671348314608,3186.013342696629,3748.1654829545455,4676.271661931818,3981.6392045454545,constant_splitpoints,0.2,diabetes,,2587.097810734463,,,2823.569228045326,2819.3259560906517,2607.177966101695,2650.4848163841807,,5,at_range_midpoints
regression,2,0.39375278454693213,,,,,100,,5,,,,,0.16328126432136508,,breadth_first,matrix,,axis_aligned,breiman,0.3703972684420072,0.37299170860877406,0.3952142423258276,0.3594483690504114,0.4707123343076405,all_midpoints,,wine,False,0.15711673914170715,,,0.16455175602736555,0.16730238984405066,0.16545029244270634,0.16198514415099557,,5,
regression,2,112.0883761682243,,1,,,10,,,100,biau2008,,,108.2898644859813,,biau2008,matrix,,axis_aligned,biau2008,115.93171728971963,114.99542056074766,102.75635514018691,121.01922897196262,105.73915887850467,random_gap,0.2,ct_slice,,103.40870327102803,,,107.56948598130842,110.74357476635514,119.3938785046729,100.33367990654206,,5,
regression,3,0.5725323897349501,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,0.509612442681672,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5833809720552885,0.5966407658503605,0.5271566037125914,0.539178697029566,0.6163049100269438,constant_splitpoints,0.2,wine,,0.49909360796820895,,,0.5057388784244516,0.5074374338560708,0.5166374461932474,0.5191548469663813,,5,at_range_midpoints
regression,4,0.5813858738863822,,,,,0010,1.0,,,biau2012,,,0.5029240402811496,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.6120918156550481,0.5755366868239182,0.5658715463216898,0.5489557396915897,0.6044735809396651,constant_splitpoints,0.2,wine,,0.4974776675674538,,,0.5034034527882673,0.49582142304153837,0.5102832143973643,0.5076344436111244,,5,at_range_midpoints
regression,1,0.6946170135640812,,,,,0001,1.0,,,biau2012,,,0.5263447468495747,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.6202831561748798,0.6715594482421875,0.6439736170251155,0.7461247609338915,0.7911440854443321,constant_splitpoints,0.2,wine,,0.5172423024781165,,,0.5258850132889167,0.5319957634061718,0.5225585373881781,0.53404211768649,,5,at_range_midpoints
regression,0,9.98611594626168,,,,,1,,5,,,,,2.9558996787383176,,breadth_first,matrix,,axis_aligned,breiman,8.418943487149532,9.260844042056075,10.137064836448598,12.308180490654205,9.805546875,all_midpoints,,ct_slice,False,2.9505850248247665,,,2.5599134783878505,3.0765690712616824,2.8610826153621494,3.33134820385514,,5,
regression,0,3.0431324839369163,,,,,5,,5,,,,,0.7549282272196262,,breadth_first,matrix,,axis_aligned,breiman,3.065349007009346,3.1253289281542056,2.4357264894859814,2.921866420852804,3.667391574182243,all_midpoints,,ct_slice,False,0.7214670341705608,,,0.798109210718458,0.8144241019275701,0.7529447466413551,0.6876960426401869,,5,
regression,0,2.089813887266355,,,,,10,,5,,,,,0.5109513726635514,,breadth_first,matrix,,axis_aligned,breiman,2.3684278256425233,1.7809059214369158,2.281507922021028,2.171876825350467,1.846350941880841,all_midpoints,,ct_slice,False,0.4868158130110981,,,0.5268232513142523,0.518926785192757,0.517567218530958,0.5046237952686916,,5,
regression,0,1.513248338931075,,,,,25,,5,,,,,0.3363282527745327,,breadth_first,matrix,,axis_aligned,breiman,1.538848386390187,1.6271869523948599,1.3982726708528037,1.5276062353971962,1.4743274496203271,all_midpoints,,ct_slice,False,0.335125949182243,,,0.35382632246641355,0.324209554797021,0.3468223386390187,0.3216570987879673,,5,
regression,0,1.3294467362733644,,,,,50,,5,,,,,0.2809602210499416,,breadth_first,matrix,,axis_aligned,breiman,1.3512541070385513,1.256128796728972,1.485441461010514,0.9631750146028037,1.5912343019859814,all_midpoints,,ct_slice,False,0.2643002975321262,,,0.3010175644348715,0.2634216879015771,0.29513325058411216,0.280928304797021,,5,
regression,4,5.8059250876168225,,,,,0050,1.0,,,biau2012,,,4.719465245327102,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.910888580607477,5.8714058849299064,5.98064507885514,5.927999050817757,5.338686842873832,constant_splitpoints,0.2,ct_slice,,4.457307608060748,,,4.783595210280374,4.84185382593458,4.767524459696261,4.747045122663551,,5,at_range_midpoints
regression,4,111.08814677546108,,1,,,5,,,100,biau2008,,,91.4919946831734,,biau2008,matrix,,axis_aligned,biau2008,110.29642278473644,111.25952517245729,110.67261737282792,110.87355072815299,112.33861781913087,random_gap,0.2,ypm,,92.72206968147552,,,90.87747043242877,91.08831947530295,90.61474352133037,92.15737030532944,,5,
regression,2,2.9457803373247664,1000,,two_stream_per_forest,0.5,500,,5,,,,,1.6362163040303739,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.0505288040303737,3.433203125,2.517876934871495,2.8692384637850465,2.858054358936916,all_midpoints,,ct_slice,,1.6047022853387851,,True,1.618498101635514,1.7243759126752336,1.6273621860397196,1.6061430344626169,,5,
regression,2,94.7511434087844,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,74.45319737263387,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,95.52186399402342,95.66669900746102,94.99661391883107,94.61171642297879,92.95882370062773,constant_splitpoints,0.2,ypm,,74.7744472149725,,,74.27212838001726,74.23677827474799,74.52407610435728,74.45855688907432,,5,at_range_midpoints
regression,2,0.5758475478852191,,,,,0500,1.0,,,biau2012,,,0.5001386781036121,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5609019587590144,0.5745943509615384,0.604395113879667,0.5653562479701935,0.5739900678556823,constant_splitpoints,0.2,wine,,0.5013132774173961,,,0.5001552127429286,0.5022820595114971,0.5016816019232156,0.49526123892302326,,5,at_range_midpoints
regression,3,92.16001901638708,1000,1,,,0005,,5,,,,,11.894008382733896,,breadth_first,matrix,,axis_aligned,consistent_one_stream,92.43668804393174,92.28516818830104,91.57827280753669,92.05004414518429,92.44992189698164,all_midpoints,,ypm,,11.883187476350795,,True,11.867119356935644,11.871244020995643,11.95864178365949,11.88984927572791,,5,
regression,3,3407.119556786261,1000,,,,0050,,5,,,,,1479.289117591748,,breadth_first,matrix,,axis_aligned,consistent_one_stream,2921.1300912921347,3871.093047752809,3581.912286931818,3416.4328835227275,3245.029474431818,all_midpoints,,diabetes,,1516.8121468926554,,True,1441.4537889518413,1499.3468484419263,1487.3679378531074,1451.464865819209,,5,
regression,0,1.1993745801693927,,,,,1000,,5,,,,,0.2298736355505257,,breadth_first,matrix,,axis_aligned,breiman,1.4311737003504672,1.0644570495035046,1.3478899861273363,1.2055066260221963,0.9478455388434579,all_midpoints,,ct_slice,False,0.23843384929906541,,,0.23104245765186915,0.2236128933630257,0.22294629818925232,0.2333326792494159,,5,
regression,0,92.73016134822305,,,,,0025,1.0,,,biau2012,,,43.31433699754533,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,92.7176454608078,92.86207298023655,92.37366230389351,93.72394221346865,91.97348378270867,constant_splitpoints,0.2,ypm,,43.643530062385395,,,43.02486198566009,44.12597386217,43.08857173349892,42.68874734401226,,5,at_range_midpoints
regression,0,0.5326958229009372,,1,,,1000,,,100,biau2008,,,0.4391152373348362,,biau2008,matrix,,axis_aligned,biau2008,0.5535806039663461,0.5292493614783654,0.5045982636884142,0.5330963252231283,0.5429545601484315,random_gap,0.2,wine,,0.43660333038247884,,,0.43947299636509046,0.436053148526193,0.43869627966886304,0.44475043173155543,,5,
regression,3,5.6531552278037385,,,,,1000,1.0,,,biau2012,,,4.686557973130841,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.295141647196262,5.564308922313084,6.195338054906542,5.6542118136682245,5.55677570093458,constant_splitpoints,0.2,ct_slice,,4.576087178738318,,,4.792620838200935,4.679247225467289,4.6526515040887855,4.732183119158878,,5,at_range_midpoints
regression,0,0.5287910014423771,,1,,,500,,,100,biau2008,,,0.4375754265325451,,biau2008,matrix,,axis_aligned,biau2008,0.5056847675030048,0.5205645751953125,0.5189192539182785,0.5293301882608016,0.5694562223344881,random_gap,0.2,wine,,0.43107005549009236,,,0.43855985311537904,0.4453597121085482,0.4368019118681464,0.43608560008055985,,5,
regression,3,3470.491774131767,1000,,two_stream_per_forest,0.5,100,,5,,,,,2929.7941218130313,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3161.724719101124,3934.6446629213483,3088.2887073863635,3962.7357954545455,3205.0649857954545,all_midpoints,,diabetes,,2891.8278601694915,,True,2960.4045679886685,3011.003541076487,2802.4041313559323,2983.330508474576,,5,
regression,0,1.1988601781542054,1000,1,,,0500,,5,,,,,0.23826402781834113,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.105324273510514,0.9610794209988318,1.2695558922313084,1.2483083564544393,1.4100329475759346,all_midpoints,,ct_slice,,0.24204763252044392,,True,0.23652430454147197,0.2318891008323598,0.22152168060017524,0.2593374205972547,,5,
regression,4,0.3954181631068717,,,,,100,,5,,,0.4010404609179575,0.39392639371513083,0.19194707535463273,0.40111764553373896,breadth_first,matrix,0.4002371504143015,axis_aligned,breiman_bootstrap,0.3910682091346154,0.42173438439002403,0.4112077555902377,0.3853543628813029,0.3677261035381784,all_midpoints,,wine,True,0.1955766021035735,0.4071714218509523,,0.19100603929776194,0.19042334557497115,0.19324090949568945,0.18948848030116752,0.4006986144864163,5,
regression,4,120367.12114796884,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,68595.62186884515,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,121578.62216573363,120768.49489177154,124217.25345157128,118270.26632644152,117000.96890432623,constant_splitpoints,0.2,ypm,,67828.74105696184,,,68397.55488071097,70610.35321968778,65936.9107685143,70204.54941835081,,5,at_range_midpoints
regression,4,107.89916269683415,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,78.91704004113748,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,100.26893634361447,99.24953186700172,138.96785648449097,100.51531498316662,100.49417380589702,constant_splitpoints,0.2,ypm,,79.25842881952866,,,79.09914232213372,78.89247009285042,78.48530596008499,78.84985301108966,,5,at_range_midpoints
regression,4,97.22919791595922,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,76.60172408774704,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,96.48368568628783,96.93711009129807,97.45244447894129,97.57234473993151,97.70040458333737,constant_splitpoints,0.2,ypm,,76.34138780816734,,,76.81031153887201,76.7991733692963,76.72000310471626,76.3377446176833,,5,at_range_midpoints
regression,4,95.60527607719101,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,75.11863120821974,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,96.39787909070623,94.93691604653193,95.35565494959687,97.02359584356111,94.3123344555589,constant_splitpoints,0.2,ypm,,75.05752942203766,,,75.31932006713949,75.02322715850546,75.15005481764643,75.04302457576964,,5,at_range_midpoints
regression,4,95.03926689887358,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,74.68511676643803,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,95.59509648875996,93.98924021771823,94.43056593156041,94.74446244748664,96.43696940884261,constant_splitpoints,0.2,ypm,,74.5013680156012,,,74.8440656259399,74.60845161978868,74.74767388836605,74.72402468249425,,5,at_range_midpoints
regression,4,18.49865566588785,,,,,0001,1.0,,,biau2012,,,13.430643837616822,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,19.4452789135514,14.552459112149533,21.913653621495328,19.09604702102804,17.485839661214953,constant_splitpoints,0.2,ct_slice,,14.613430198598131,,,8.421040449766355,13.84909316588785,16.40688230140187,13.862773072429906,,5,at_range_midpoints
regression,3,3400.1025392620018,1000,,two_stream_per_tree,0.5,1000,,5,,,,,2787.146502536771,,breadth_first,matrix,,axis_aligned,consistent,3678.82268258427,3226.2475421348313,3511.08203125,3407.2496448863635,3177.1107954545455,all_midpoints,,diabetes,,2852.1673728813557,,True,2759.3539305949007,2793.455559490085,2796.4932909604518,2734.262358757062,,5,
regression,0,95.30817801666844,,,,,0010,1.0,,,biau2012,,,44.29120977209443,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,96.31021936760811,95.13926592864973,94.99064704227266,94.32547128622573,95.775286458586,constant_splitpoints,0.2,ypm,,44.82859540696039,,,43.868132028058874,43.955752942203766,44.54954447991152,44.25402400333757,,5,at_range_midpoints
regression,2,1.6212190785630842,,,,,200,,5,,,1.7485205534462618,1.7226538770443924,0.5639897141501168,1.7398015844042056,breadth_first,matrix,1.762472984813084,axis_aligned,breiman_bootstrap,1.7318771904205608,1.5444153402453271,1.3485442830023364,1.6595237660630842,1.8217348130841122,all_midpoints,,ct_slice,True,0.5416951117114486,1.6735577905957943,,0.5742528840537383,0.5677999507155373,0.5696242059725467,0.5665764182973131,1.7294013580607477,5,
regression,0,3230.2887823991323,,,,,100,,5,,,3496.499645892351,2938.768185028249,1483.7202264488403,3135.054025423729,breadth_first,matrix,3356.780807365439,axis_aligned,breiman_bootstrap,2451.6053370786517,2716.814782303371,4296.968039772727,3347.111150568182,3338.9446022727275,all_midpoints,,diabetes,True,1489.4902895480227,3185.4427966101694,,1518.564978753541,1615.610835694051,1447.909074858757,1347.0259533898304,3222.5090920639877,5,
regression,0,0.5741616020896136,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,0.5095220028198926,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5963628211388221,0.5430013333834135,0.5720606239324721,0.6063754439262172,0.553007788067143,constant_splitpoints,0.2,wine,,0.5142172225946278,,,0.5141589818194391,0.5027333696874399,0.5042152067201328,0.5122852332778232,,5,at_range_midpoints
regression,2,85.7992082973542,1000,,two_stream_per_forest,0.5,200,,5,,,,,68.19536912165636,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,86.14896816695612,85.38802161658694,86.49053546653212,85.29884834431303,85.66966789238278,all_midpoints,,ypm,,68.12745830463088,,True,68.27158990579126,68.18110683134599,68.32524328362554,68.07144728288816,,5,
regression,4,3235.184913655516,1000,5,,,1000,,5,,,,,1489.8523688201215,,breadth_first,matrix,,axis_aligned,consistent_one_stream,4048.336025280899,3682.6144662921347,2738.3742897727275,2476.9133522727275,3229.686434659091,all_midpoints,,diabetes,,1559.9595692090395,,True,1373.6779390934844,1394.1086225212464,1594.193679378531,1527.322033898305,,5,
regression,2,3463.1692008746168,1000,,two_stream_per_forest,0.5,100,,5,,,,,2856.5784418463213,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3992.08356741573,3316.655547752809,3080.6928267045455,3219.310724431818,3707.103338068182,all_midpoints,,diabetes,,2824.469279661017,,True,2831.940864022663,2843.9637039660056,2790.9036016949153,2991.6147598870057,,5,
regression,4,5.748357476635514,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,4.622765478971963,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.601547897196261,5.72606636974299,5.037115216121495,5.918141428154206,6.458916471962617,constant_splitpoints,0.2,ct_slice,,4.31773547021028,,,4.896314617406542,4.645277088200935,4.591333601051402,4.663166617990655,,5,at_range_midpoints
regression,2,2.8131189033294395,1000,,two_stream_per_tree,0.5,500,,5,,,,,1.5327130001460278,,breadth_first,matrix,,axis_aligned,consistent,2.759494742990654,2.8973921217873833,2.757397050233645,2.7704683849299063,2.8808422167056076,all_midpoints,,ct_slice,,1.564209988317757,,True,1.5004849043516355,1.4975467289719626,1.5337078344042057,1.5676155446845794,,5,
regression,3,1.098143658172938,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,0.8939466329413353,,breadth_first,matrix,,axis_aligned,biau2012,1.016667949969952,1.197742919921875,0.9337614909605947,1.2452095624939858,1.0973363675182832,constant_splitpoints,0.2,wine,,0.8624977267398518,,,1.0513181056979988,0.8057540708581874,0.9512441120683436,0.7989191493422951,,5,at_range_midpoints
regression,3,0.6168959054030329,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,0.551786754322635,,breadth_first,matrix,,axis_aligned,biau2012,0.6032396991436298,0.6078058800330529,0.6580452511547344,0.6175187061712134,0.5978699905125336,constant_splitpoints,0.2,wine,,0.5418264837437476,,,0.5731728491196845,0.5413298086636521,0.5564355149366342,0.5461691151494565,,5,at_range_midpoints
regression,3,0.5958885287982134,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,0.5335307619857917,,breadth_first,matrix,,axis_aligned,biau2012,0.5971607384314904,0.630892568734976,0.6075470464058892,0.5874835360132794,0.556358754405432,constant_splitpoints,0.2,wine,,0.5361479362555309,,,0.5235575737805465,0.5388468275717962,0.5362894513965708,0.5328120209245142,,5,at_range_midpoints
regression,3,0.5895661602949824,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,0.5289855944726616,,breadth_first,matrix,,axis_aligned,biau2012,0.5526622126652644,0.5756613393930289,0.6559118398617927,0.5518115177991484,0.6117838917556775,constant_splitpoints,0.2,wine,,0.5231170830427568,,,0.5318750319445112,0.5371237500300654,0.5369662629406743,0.5158458444053001,,5,at_range_midpoints
regression,3,0.5884078341165727,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,0.5287431286714982,,breadth_first,matrix,,axis_aligned,biau2012,0.5610354379507212,0.6214393967848558,0.5784567230201116,0.5986295704478204,0.5824780423793543,constant_splitpoints,0.2,wine,,0.5266907043574451,,,0.5343332560401434,0.5269246661986483,0.5265731429906936,0.5291938737705608,,5,at_range_midpoints
regression,0,0.39381985776694206,,,,,100,,5,,,,,0.16185617155509505,,breadth_first,matrix,,axis_aligned,breiman,0.4013230543870192,0.40193927471454327,0.37803702761890157,0.38100376378764916,0.4067961683265974,all_midpoints,,wine,False,0.15800033986178577,,,0.16282346401394435,0.1642559169690747,0.16437152717241005,0.15982960975826038,,5,
regression,4,3681.7962621297243,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,2974.8962805692927,,breadth_first,matrix,,axis_aligned,biau2012,3715.5572331460676,3666.6499297752807,3347.1803977272725,3655.0660511363635,4024.5276988636365,constant_splitpoints,0.2,diabetes,,2865.7699505649716,,,3101.3381728045324,2969.4534348441925,2941.232344632768,2996.6875,,5,at_range_midpoints
regression,1,1.2003074072721964,,,,,200,,5,,,,,0.24233927332797894,,breadth_first,matrix,,axis_aligned,breiman,1.1324334659754673,1.17315402307243,1.1551240325642524,1.2334827686915888,1.307342746057243,all_midpoints,,ct_slice,False,0.22739216742114485,,,0.24697051146320093,0.26229517286068926,0.2403274222400701,0.23471109265478973,,5,
regression,1,103.1622640186916,,1,,,25,,,100,biau2008,,,99.77426985981307,,biau2008,matrix,,axis_aligned,biau2008,89.42806074766355,111.78404205607477,101.63823598130841,99.41589953271028,113.54508177570094,random_gap,0.2,ct_slice,,110.06313084112149,,,110.82889018691588,85.31140771028038,95.4602394859813,97.20768107476636,,5,
regression,0,3173.67904590143,,,,,100,,5,,,,,1302.3478394932058,,breadth_first,matrix,,axis_aligned,breiman,2764.0603932584268,3199.4719101123596,3353.2116477272725,3519.384588068182,3032.266690340909,all_midpoints,,diabetes,False,1272.587040960452,,,1239.720254957507,1387.4243980169972,1308.725370762712,1303.2821327683616,,5,
regression,0,107.69305610804413,,1,,,50,,,100,biau2008,,,88.83118105346902,,biau2008,matrix,,axis_aligned,biau2008,109.13267810883971,106.88268053439928,105.33556161406436,108.70472207938371,108.40963820353356,random_gap,0.2,ypm,,89.11907557073417,,,88.7646528054022,89.17709495580631,88.10697687956612,88.98810505583639,,5,
regression,4,1.3570690712616824,1000,1,,,0050,,5,,,,,0.3449244852511682,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.1841818779205608,1.5874251606308412,1.2150594151577103,1.529710773218458,1.268968129380841,all_midpoints,,ct_slice,,0.28109511901285045,,True,0.2942844854337033,0.3007410238390771,0.5517223094334112,0.2967794885367991,,5,
regression,3,106.98420281558955,1000,,two_stream_per_forest,0.5,1,,5,,,,,86.88843008081965,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,108.18825252985864,106.45382219678079,106.68328983496492,106.89053934742745,106.70511016891597,all_midpoints,,ypm,,85.91893779895022,,True,87.46679408939643,87.26001998661091,86.97633624077075,86.82006228836993,,5,
regression,3,89.91785891005055,1000,,two_stream_per_forest,0.5,5,,5,,,,,71.92817044892256,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,89.25542112565368,90.93148279308036,90.94724893032823,90.40520428062754,88.04993742056293,all_midpoints,,ypm,,72.18596280161833,,True,71.60438153081915,71.86386789432322,72.0810185409774,71.90562147687471,,5,
regression,3,87.86615180122055,1000,,two_stream_per_forest,0.5,10,,5,,,,,70.05353015940777,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,87.11285643597978,87.77384082507835,88.43719256032367,87.91568754911758,88.09118163560333,all_midpoints,,ypm,,70.0486858318214,,True,69.99871930454356,70.2721865934471,69.96102610872329,69.98703295850353,,5,
regression,3,86.60070826339636,1000,,two_stream_per_forest,0.5,25,,5,,,,,68.91856911389456,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,86.52537620429032,86.67641094800571,87.52621059678468,85.8332573324666,86.44228623543451,all_midpoints,,ypm,,69.05814066305096,,True,68.98868719013477,68.94564320988852,68.94792323589051,68.65245127050811,,5,
regression,3,86.07510114583435,1000,,two_stream_per_forest,0.5,50,,5,,,,,68.5210752020491,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,85.83882641725447,85.48432603401605,86.55873249958765,86.58719886677856,85.90642191153499,all_midpoints,,ypm,,68.66904694913116,,True,68.60884941155925,68.4825165665719,68.46738107481396,68.37758200816928,,5,
regression,2,0.5735162866533337,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,0.5094857628968672,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5658249136117789,0.5638131948617788,0.5784003864902089,0.5753378688233738,0.5842050694795276,constant_splitpoints,0.2,wine,,0.5060232000288573,,,0.5133792069042236,0.5111004357982971,0.5091992826267314,0.5077266891262264,,5,at_range_midpoints
regression,0,2919.262614365134,,,,,0001,1.0,,,biau2012,,,61.922040574760594,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,2966.8857949528956,2812.060425540172,3615.068274650962,2543.9588625095807,2658.3397141720593,constant_splitpoints,0.2,ypm,,61.77783329614142,,,61.73336308686414,62.17620234988212,62.5715879653436,61.35121617557171,,5,at_range_midpoints
regression,3,3279.669485763535,,,,,500,,5,,,,,1289.285316586242,,breadth_first,matrix,,axis_aligned,breiman,3257.2468398876404,3622.4294241573034,3498.653409090909,3226.591974431818,2793.42578125,all_midpoints,,diabetes,False,1342.7313735875707,,,1280.3397662889518,1275.3268413597734,1274.667372881356,1273.3612288135594,,5,
regression,3,0.5683984704337564,1000,,two_stream_per_tree,0.5,1,,5,,,,,0.49031909903160215,,breadth_first,matrix,,axis_aligned,consistent,0.5831350473257212,0.5769415752704327,0.5838357104623749,0.567024965117398,0.5310550539928551,all_midpoints,,wine,,0.5053787025959504,,True,0.5330290743908745,0.4733918663261257,0.4656255824054925,0.4741702694395681,,5,
regression,3,0.4942143512110716,1000,,two_stream_per_tree,0.5,5,,5,,,,,0.41818904922912087,,breadth_first,matrix,,axis_aligned,consistent,0.5060732797475962,0.4932243934044471,0.5196858348068225,0.44635122532657334,0.5057370227699192,all_midpoints,,wine,,0.3980199058682426,,True,0.4119477733548201,0.4137268477456946,0.4411375450143084,0.42611317416253847,,5,
regression,3,0.48517282919703864,1000,,two_stream_per_tree,0.5,10,,5,,,,,0.42052281190235863,,breadth_first,matrix,,axis_aligned,consistent,0.45804776705228367,0.5033621450570913,0.5222445187704484,0.5021949632980899,0.4400147518072796,all_midpoints,,wine,,0.420453179107349,,True,0.41653928009849434,0.4186076872023523,0.42916187904302133,0.4178520340605762,,5,
regression,3,0.47976019585291435,1000,,two_stream_per_tree,0.5,25,,5,,,,,0.4118391233846059,,breadth_first,matrix,,axis_aligned,consistent,0.4668438251201923,0.46443899301382213,0.4951426540548018,0.4834096202307063,0.4889658868450491,all_midpoints,,wine,,0.40199139467703926,,True,0.42690813961179525,0.4152191731708197,0.40866242687992976,0.40641448258344554,,5,
regression,3,0.4753458497944286,1000,,two_stream_per_tree,0.5,50,,5,,,,,0.4061734173487924,,breadth_first,matrix,,axis_aligned,consistent,0.5065219820462741,0.440481942983774,0.46002977237598636,0.4908295030131351,0.47886604855297343,all_midpoints,,wine,,0.4125737024757118,,True,0.413882248397513,0.3934641389037546,0.4037177103122595,0.40722928665472297,,5,
regression,4,1.197369742990654,1000,1,,,0500,,5,,,,,0.23397464131863316,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.255427405811916,1.2869212726343457,1.2539404753212617,1.1575564033294392,1.0330031578563084,all_midpoints,,ct_slice,,0.24687463492990655,,True,0.23481182918370327,0.23763957086010515,0.2387593777380257,0.21178779388142524,,5,
regression,3,0.5714918250118203,,,,,0500,1.0,,,biau2012,,,0.5007443102392711,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5181661283052884,0.536412353515625,0.59496732011403,0.5856929834848922,0.6222203396392658,constant_splitpoints,0.2,wine,,0.48956667528376296,,,0.5113106118914759,0.51275586613972,0.4969264959179011,0.4931619019634956,,5,at_range_midpoints
regression,4,0.478559135371502,1000,,two_stream_per_forest,0.5,100,,5,,,,,0.40981230714438527,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.48554664024939903,0.49418259840745193,0.44883971181257215,0.4692287430385152,0.4949979833495718,all_midpoints,,wine,,0.4134752098162755,,True,0.40054968987516837,0.40866650832210893,0.40678163288464314,0.4195884948237303,,5,
regression,4,0.575131952116458,1000,,two_stream_per_forest,0.5,1,,5,,,,,0.5034150641315269,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5624030949519231,0.6067519906850961,0.5418243525668783,0.556354572627983,0.608325749750409,all_midpoints,,wine,,0.47986685271077817,,True,0.553547926538147,0.5023086955966183,0.4865328593178867,0.4948189864942045,,5,
regression,4,0.49819237666091387,1000,,two_stream_per_forest,0.5,5,,5,,,,,0.42273180357710205,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5363669996995192,0.45945664625901445,0.5250582911584633,0.5151227638297489,0.45495718235782334,all_midpoints,,wine,,0.4244521912724846,,True,0.4220685461564364,0.41852204772585144,0.4110381716074692,0.4375780611232686,,5,
regression,4,0.48289401568780255,1000,,two_stream_per_forest,0.5,10,,5,,,,,0.4150003956422035,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.47028282752403844,0.47915461613581734,0.48276741198157236,0.46935710951032045,0.5129081132872643,all_midpoints,,wine,,0.4115421402312187,,True,0.4201137299764287,0.4235674483927025,0.4138607246777607,0.4059179349329069,,5,
regression,4,0.4827860394399515,1000,,two_stream_per_forest,0.5,25,,5,,,,,0.4102272930624338,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4974535663311298,0.4615781813401442,0.47667258881531466,0.47708578601628654,0.5011400746968823,all_midpoints,,wine,,0.4116109016538813,,True,0.40971301990631614,0.41106140712189726,0.40150184528604754,0.41724929134402655,,5,
regression,4,0.4796306540594859,1000,,two_stream_per_forest,0.5,50,,5,,,,,0.41308001316434007,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.476652597280649,0.5003498722956731,0.4570784242085258,0.4624471686453522,0.5016252078672296,all_midpoints,,wine,,0.41591379797518274,,True,0.41322729196231,0.41155898986193956,0.4135413410205848,0.41115864500168336,,5,
regression,2,0.4760294797093942,1000,,two_stream_per_tree,0.5,200,,5,,,,,0.4059499489014057,,breadth_first,matrix,,axis_aligned,consistent,0.462821044921875,0.47174095740685096,0.47813010270821305,0.476040764530408,0.49141452897962373,all_midpoints,,wine,,0.40883418953203154,,True,0.4046012874013854,0.405957378881446,0.40703690496945943,0.40331998372270583,,5,
regression,1,5.721369742990654,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,4.5937555490654205,,breadth_first,matrix,,axis_aligned,biau2012,5.75805417640187,5.931320093457944,6.082706994742991,5.458484594042056,5.3762828563084115,constant_splitpoints,0.2,ct_slice,,4.620786726051402,,,4.647884053738318,4.548944217289719,4.7823130841121495,4.368849664135514,,5,at_range_midpoints
regression,4,3668.414186989275,,,,,1000,1.0,,,biau2012,,,2648.1609299226966,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,2724.1685393258426,3759.6829353932585,3547.451349431818,3769.2887073863635,4541.479403409091,constant_splitpoints,0.2,diabetes,,2440.8797669491523,,,2694.887216713881,2826.1462464589235,2628.1629590395482,2650.7284604519773,,5,at_range_midpoints
regression,3,0.6879575537878504,,1,,,1,,,100,biau2008,,,0.5777484278248829,,biau2008,matrix,,axis_aligned,biau2008,0.6832022329477163,0.6739043719951923,0.6693492064208044,0.7229697423498845,0.6903622152256543,random_gap,0.2,wine,,0.6058358063648278,,,0.5891949945581586,0.5690066741479459,0.5720353869577242,0.552669277095758,,5,
regression,3,0.5707487516255801,,,,,0025,1.0,,,biau2012,,,0.5013685701920295,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5577202899639423,0.5792843862680288,0.533505716536759,0.5877165878801001,0.5955167774790704,constant_splitpoints,0.2,wine,,0.49698003964866294,,,0.4981228841459015,0.5021687504509813,0.49960485666061466,0.5099663200539871,,5,at_range_midpoints
regression,1,109.39065092316798,,1,,,10,,,100,biau2008,,,90.42748644112196,,biau2008,matrix,,axis_aligned,biau2008,108.2286623524047,111.3754863246951,107.16328867069633,110.95651456791082,109.22930270013292,random_gap,0.2,ypm,,89.74847917414547,,,90.39155323133046,90.80596493611075,91.14253558295898,90.04889928106414,,5,
regression,3,94.73891858851836,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,74.4349484326034,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,93.3208724252685,95.28889384781068,94.86582774646111,95.78268926641375,94.43630965663779,constant_splitpoints,0.2,ypm,,74.53009634322638,,,74.31508504011876,74.74647081081605,74.26216903239578,74.32092093646004,,5,at_range_midpoints
regression,0,3392.695298534857,1000,,two_stream_per_tree,0.5,500,,5,,,,,2777.130083845489,,breadth_first,matrix,,axis_aligned,consistent,3309.4497893258426,3787.1344803370785,3618.994318181818,2904.8219105113635,3343.075994318182,all_midpoints,,diabetes,,2802.309145480226,,True,2671.878364022663,2752.682542492918,2905.6622528248586,2753.1181144067796,,5,
regression,2,4896.86012113764,,,,,1,,5,,,19271.53541076487,17909.75,3142.7676863766587,17244.221751412428,breadth_first,matrix,20097.703966005665,axis_aligned,breiman_bootstrap,5533.368328651685,4339.365870786517,5341.770951704545,5079.025213068182,4190.770241477273,all_midpoints,,diabetes,True,3309.419138418079,17533.001412429378,,3049.868626062323,3220.1862606232294,2617.6292372881358,3516.7351694915255,18411.242508122472,5,
regression,2,3661.7071046667525,,,,,5,,5,,,6707.191218130311,6523.676553672316,1777.6894022782926,6004.639830508475,breadth_first,matrix,6708.680594900849,axis_aligned,breiman_bootstrap,4051.611657303371,3606.4810393258426,3511.55078125,3977.0855823863635,3161.806463068182,all_midpoints,,diabetes,True,1820.9766949152543,6148.4816384180795,,1738.7229107648725,1659.6441218130312,1871.8381002824858,1797.2651836158193,6418.533967126006,5,
regression,2,3201.0414621105715,,,,,10,,5,,,4666.470254957507,4132.7927259887,1600.2131028832766,3820.7542372881358,breadth_first,matrix,4555.193342776204,axis_aligned,breiman_bootstrap,3519.8135533707864,3138.568117977528,3087.270596590909,3229.1910511363635,3030.3639914772725,all_midpoints,,diabetes,True,1753.171963276836,4138.604166666667,,1599.0398371104816,1565.8397662889518,1499.768361581921,1583.245586158192,4262.762945535443,5,
regression,2,3200.1991325651175,,,,,25,,5,,,3664.0432011331445,3394.972104519774,1561.4975794641573,3666.19738700565,breadth_first,matrix,3332.529745042493,axis_aligned,breiman_bootstrap,2914.941186797753,3822.331109550562,3136.9222301136365,2882.6509232954545,3244.150213068182,all_midpoints,,diabetes,True,1543.4892302259886,3419.7076271186443,,1461.2344192634562,1637.0437322946175,1667.7447033898304,1497.9758121468926,3495.4900129639414,5,
regression,2,3253.5988580503063,,,,,50,,5,,,3268.9571529745044,3378.5116525423728,1532.093885191098,3206.0639124293784,breadth_first,matrix,3320.1023371104816,axis_aligned,breiman_bootstrap,3397.3142556179773,3343.219452247191,2720.263494318182,3507.2734375,3299.923650568182,all_midpoints,,diabetes,True,1567.6790254237287,3288.2609463276835,,1535.9900849858357,1489.8429532577904,1467.1745233050847,1599.7828389830509,3292.3792002768837,5,
regression,2,0.5835011563102581,,,,,0005,1.0,,,biau2012,,,0.506968352993993,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.6336084923377404,0.5663592998798077,0.5575303098988404,0.5693426565356765,0.5906650228992254,constant_splitpoints,0.2,wine,,0.5086943276710995,,,0.5107281413104916,0.4949595319415047,0.5079806461018661,0.5124791179450029,,5,at_range_midpoints
regression,1,110.10630548467532,,1,,,5,,,100,biau2008,,,90.83284983845775,,biau2008,matrix,,axis_aligned,biau2008,108.95408900833422,111.6966304126362,110.03471460866022,109.72810447370209,110.11798892004386,random_gap,0.2,ypm,,90.55034006345264,,,92.66551533438765,89.02882535000825,90.4229302700133,91.49663817442683,,5,
regression,0,0.5778409592111236,,,,,0500,1.0,,,biau2012,,,0.5001966111319023,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5799331430288461,0.6024361947866587,0.5607881494629282,0.6187127680848249,0.5273345406923595,constant_splitpoints,0.2,wine,,0.5122672444630146,,,0.4955203460229459,0.4967271908673273,0.49026349527462487,0.5062047790315987,,5,at_range_midpoints
regression,2,1.1109743021282088,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,0.9209374464347599,,breadth_first,matrix,,axis_aligned,biau2012,1.1863424917367789,1.188153076171875,0.9690553167400404,1.1918397452667917,1.0194808807255582,constant_splitpoints,0.2,wine,,0.7480059187427857,,,0.8466748018688667,1.0123822562896863,0.9964355844495479,1.0011886708229127,,5,at_range_midpoints
regression,2,0.6158815843875026,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,0.5445047036921646,,breadth_first,matrix,,axis_aligned,biau2012,0.5919528432992789,0.6590730637770432,0.6094153612003224,0.6230051981843004,0.5959614554765685,constant_splitpoints,0.2,wine,,0.5597060975224846,,,0.5318419599799163,0.5431120775056523,0.5465266839409388,0.5413366995118315,,5,at_range_midpoints
regression,2,0.6018530207367585,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,0.5327120271266066,,breadth_first,matrix,,axis_aligned,biau2012,0.5603059739332933,0.6327789306640625,0.5986162263489945,0.6104775796586316,0.6070863930788106,constant_splitpoints,0.2,wine,,0.527276303686514,,,0.5240949462279921,0.543326011776626,0.52646018450606,0.5424026894358407,,5,at_range_midpoints
regression,2,0.5850969814405127,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,0.5303485092433539,,breadth_first,matrix,,axis_aligned,biau2012,0.5906024169921875,0.5876208026592548,0.5351288100221324,0.6306042865756111,0.5815285909533776,constant_splitpoints,0.2,wine,,0.5353901985288813,,,0.5257660669617087,0.5283758865541418,0.5209679598072576,0.5412424343647797,,5,at_range_midpoints
regression,2,0.5871886489298004,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,0.5270782210143572,,breadth_first,matrix,,axis_aligned,biau2012,0.6057685734675481,0.5823501821664664,0.6086201656773239,0.5804427853908054,0.5587615379468581,constant_splitpoints,0.2,wine,,0.5393643645242161,,,0.5272954104381133,0.523022268330888,0.5235180034688822,0.5221910583096864,,5,at_range_midpoints
regression,2,0.5902855250126532,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,0.5278547948882604,,breadth_first,matrix,,axis_aligned,biau2012,0.6183144906850961,0.5705233060396635,0.5735827909239078,0.6192888196749904,0.5697182177396074,constant_splitpoints,0.2,wine,,0.5349359222447335,,,0.5302412581026313,0.5198817940338176,0.5239970319864612,0.5302179680736582,,5,at_range_midpoints
regression,0,0.5757391293592843,,,,,1000,1.0,,,biau2012,,,0.5000945270879952,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5720694673978365,0.5722926682692308,0.5446607253476232,0.603856745272806,0.5858160405089251,constant_splitpoints,0.2,wine,,0.5003085340064688,,,0.49950279307773715,0.500713255168246,0.4921533541295931,0.507794699057931,,5,at_range_midpoints
regression,2,1.5812524459696262,,,,,1000,,5,,,1.588499379380841,1.5626781542056074,0.5327056439836448,1.5837928957359813,breadth_first,matrix,1.569337215245327,axis_aligned,breiman_bootstrap,1.4271863135221963,1.5127795524240655,1.6711976124415888,1.7531587689836448,1.5419399824766356,all_midpoints,,ct_slice,True,0.5551750967435748,1.6364341778621496,,0.5240539208528038,0.5289431677132009,0.5317438942026869,0.5236121404059579,1.5881483644859813,5,
regression,4,0.5762847404649403,,,,,0100,1.0,,,biau2012,,,0.5003232738971793,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.6095687631460337,0.5656952373798076,0.5803159224794313,0.5568523920894679,0.5689913872299606,constant_splitpoints,0.2,wine,,0.49929284700846477,,,0.5033305441390465,0.4949935904277708,0.5064590178163476,0.49754037009426705,,5,at_range_midpoints
regression,0,91.43986261630558,,,,,0100,1.0,,,biau2012,,,42.70633168071875,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,91.44261611153694,91.76104357275223,91.474381239752,90.72232193967149,91.79895021781525,constant_splitpoints,0.2,ypm,,42.545585966682516,,,42.537712600296885,42.98265724902735,42.85923507553193,42.60646751205503,,5,at_range_midpoints
regression,3,0.6400840495124184,,,,,1,,5,,,22.098637134404463,22.218604210754137,0.39318126369531176,22.276744060215467,breadth_first,matrix,22.024829529055225,axis_aligned,breiman_bootstrap,0.5749708439753606,0.6343033541165866,0.6706748298721372,0.6432637015703185,0.6772075180276895,all_midpoints,,wine,True,0.386143460187512,22.310089217006542,,0.3846036475370406,0.4149944811159082,0.39236890522045736,0.38779582441564064,22.185780830287165,5,
regression,3,0.45052691864720273,,,,,5,,5,,,4.094110785068309,3.8804223830078874,0.2343057582826852,4.151024131877645,breadth_first,matrix,3.9839217637579374,axis_aligned,breiman_bootstrap,0.435639883188101,0.43529742901141827,0.4526171254781322,0.4480771247564232,0.481003030801939,all_midpoints,,wine,True,0.22566275396636928,3.957266466669873,,0.2364113216609342,0.2304759375150327,0.24360314457633947,0.2353756336947504,4.013349106076331,5,
regression,3,0.41989834392143477,,,,,10,,5,,,0.8369380208834424,0.8551857197179203,0.21358875578731618,0.8348472744925933,breadth_first,matrix,0.872932344531701,axis_aligned,breiman_bootstrap,0.385092280461238,0.4060172213040865,0.4582481472376588,0.43430328956468917,0.41583078103950155,all_midpoints,,wine,True,0.21275117645909483,0.8547176347874182,,0.21341575988100106,0.2247045743412666,0.2102240297875986,0.20684823846761977,0.8509241988826151,5,
regression,3,0.40364032699143104,,,,,25,,5,,,0.44040042069042235,0.43913026569714314,0.19914123682834456,0.41839517415051464,breadth_first,matrix,0.4199951124897778,axis_aligned,breiman_bootstrap,0.3735560960036058,0.4346074969951923,0.38762901488224116,0.4165569067551963,0.40585212032091994,all_midpoints,,wine,True,0.20142402370052184,0.4257540554209552,,0.19498441107850684,0.20219142165852896,0.19545634006619134,0.20164998763797373,0.42873500568976264,5,
regression,3,0.40045076683895153,,,,,50,,5,,,0.41613358480553686,0.4145582022232108,0.19444024245355312,0.41189308650863315,breadth_first,matrix,0.4026043326528526,axis_aligned,breiman_bootstrap,0.38210745004507213,0.42368243877704326,0.3881190346239896,0.3959171568273672,0.4124277539212856,all_midpoints,,wine,True,0.19279931462145897,0.41040471169800885,,0.1927037608836829,0.19652670852399823,0.19364671461304228,0.19652471362558316,0.4111187835776485,5,
regression,3,3656.798108720633,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,2849.9177591987964,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,4421.112710674157,3366.500702247191,4418.255326704545,3098.5308948863635,2979.590909090909,constant_splitpoints,0.2,diabetes,,2973.3368644067796,,,2923.535587818697,2675.8981940509916,3001.3735875706216,2675.4445621468926,,5,at_range_midpoints
regression,4,3819.1065316968843,,,,,0010,1.0,,,biau2012,,,2709.421870948768,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3656.076193820225,3756.143609550562,4687.762784090909,3794.7112926136365,3200.838778409091,constant_splitpoints,0.2,diabetes,,2875.4071327683614,,,2700.1168555240793,2780.782223796034,2670.16843220339,2520.6347104519773,,5,at_range_midpoints
regression,3,94.60666543771647,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,74.30501508698055,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,93.67026943115776,95.03563632129932,95.57810786948549,94.90101776479834,93.84829580184149,constant_splitpoints,0.2,ypm,,74.33893314187583,,,74.30336473624465,74.41237908585511,74.34253267228749,74.12786579863975,,5,at_range_midpoints
regression,4,124.05324588382541,,1,,,1,,,100,biau2008,,,101.99082944435283,,biau2008,matrix,,axis_aligned,biau2008,125.33960744743813,122.11278852031164,125.83638145320126,122.46351473284886,124.51393726532712,random_gap,0.2,ypm,,101.93178356246786,,,102.79303185244837,102.00431749604634,101.8370509076444,101.3879634031571,,5,
regression,0,3370.3371353102657,1000,,two_stream_per_tree,0.5,1000,,5,,,,,2771.265945447416,,breadth_first,matrix,,axis_aligned,consistent,2809.715238764045,2834.945224719101,3819.784090909091,3518.381747159091,3868.859375,all_midpoints,,diabetes,,2763.226518361582,,True,2893.1643059490084,2845.184135977337,2720.9885240112994,2633.766242937853,,5,
regression,2,107.71696824457403,,1,,,50,,,100,biau2008,,,88.88399227701831,,biau2008,matrix,,axis_aligned,biau2008,107.4173126740339,106.63312926292096,107.11793070661402,108.5572771638417,108.85919141545955,random_gap,0.2,ypm,,88.79033463019918,,,89.139052479407,88.93297693777954,88.23503672297198,89.32256061473382,,5,
regression,4,92.2153935712969,1000,1,,,0005,,5,,,,,11.856249696805055,,breadth_first,matrix,,axis_aligned,consistent_one_stream,91.3159921994004,91.41893294783107,93.9107005986281,92.51792488527103,91.91341722535388,all_midpoints,,ypm,,11.944161192987222,,True,11.861044542976064,11.906902172331156,11.745213158175591,11.82392741755523,,5,
regression,0,3661.7850844292648,,,,,1000,1.0,,,biau2012,,,2647.511853803556,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3450.1246488764045,3739.344452247191,4202.705610795455,3914.9154829545455,3001.8352272727275,constant_splitpoints,0.2,diabetes,,2785.5587923728813,,,2630.4714943342774,2664.19723796034,2584.9339689265535,2572.397775423729,,5,at_range_midpoints
regression,2,0.39276842464036565,,,,,1000,,5,,,0.3998178317268376,0.3983622099996393,0.19140365373348986,0.3978004705084888,breadth_first,matrix,0.3960259242862469,axis_aligned,breiman_bootstrap,0.3701507803109976,0.4029167762169471,0.3875275715394053,0.4029539136174461,0.40029308151703236,all_midpoints,,wine,True,0.19029479487302808,0.3958547195135148,,0.1913303348085434,0.1926697493746392,0.1912826179953528,0.1914407716158859,0.3975722312069455,5,
regression,2,5.697420852803737,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,4.640377555490654,,breadth_first,matrix,,axis_aligned,biau2012,5.345339150116822,5.919637120327103,5.840903913551402,6.111019640771028,5.270204439252336,constant_splitpoints,0.2,ct_slice,,4.635578271028037,,,4.870799868574767,4.506810382593458,4.594007009345795,4.594692245911215,,5,at_range_midpoints
regression,0,1.6155652745327103,,,,,200,,5,,,1.6986209477219627,1.6765949912383178,0.555040066442757,1.731713273948598,breadth_first,matrix,1.7156045560747664,axis_aligned,breiman_bootstrap,1.7804041325934579,1.742570093457944,1.5324426839953271,1.5925708235981308,1.4298386390186917,all_midpoints,,ct_slice,True,0.5835882739485981,1.7786353679906541,,0.5470130877628505,0.5464990234375,0.5543900591413551,0.5437098879234813,1.7202338273948599,5,
regression,3,5.749266574182243,,,,,0200,1.0,,,biau2012,,,4.720427862149533,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.351815493574766,6.14731308411215,6.5294480140186915,5.13217910338785,5.585577175817757,constant_splitpoints,0.2,ct_slice,,4.890419465537383,,,4.698878504672897,4.7133579147196265,4.667236419392523,4.632247006425233,,5,at_range_midpoints
regression,0,9.672946699766353,1000,1,,,0001,,5,,,,,3.1650510002920558,,breadth_first,matrix,,axis_aligned,consistent_one_stream,8.13578125,10.61706921728972,10.288216267523364,10.686130987149532,8.637535776869159,all_midpoints,,ct_slice,,3.572879672897196,,True,2.502193341121495,2.9514506060163552,3.381497882593458,3.417233498831776,,5,
regression,1,0.5299649877375974,,1,,,200,,,100,biau2008,,,0.43810575038848026,,biau2008,matrix,,axis_aligned,biau2008,0.49812100923978364,0.5693471116286057,0.5328440089882842,0.518592417469568,0.5309203913617446,random_gap,0.2,wine,,0.4406476668460225,,,0.42733788724264,0.43940572498256203,0.44485850552496153,0.4382789673462149,,5,
regression,1,1.57447796801986,,,,,200,,5,,,1.696984155957944,1.751717472254673,0.5609756315712617,1.8156200715537383,breadth_first,matrix,1.7518127555490655,axis_aligned,breiman_bootstrap,1.4797763033002336,1.532835499415888,1.6167211229556075,1.6820423846378505,1.5610145297897196,all_midpoints,,ct_slice,True,0.5428948689398364,1.6924813814252337,,0.5583119615216121,0.5544742077978972,0.5831843238901869,0.5660127957067757,1.7417231673481308,5,
regression,2,0.47659826011022954,1000,,two_stream_per_tree,0.5,100,,5,,,,,0.40803975570984824,,breadth_first,matrix,,axis_aligned,consistent,0.47172119140625,0.5020105449969952,0.44013343910880964,0.5043322744508997,0.46479385058819284,all_midpoints,,wine,,0.412351965674899,,True,0.4070344726374591,0.4060797075686694,0.3996844113721624,0.41504822129605135,,5,
regression,4,94.6282063472043,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,75.6562419350144,,breadth_first,matrix,,axis_aligned,biau2012,93.67111352589042,94.98008130475701,94.60730190454937,94.44652611357441,95.4360088872503,constant_splitpoints,0.2,ypm,,75.53025643015843,,,75.63522494639513,75.84736438696407,75.5937333242779,75.67463058727648,,5,at_range_midpoints
regression,0,3419.3596854251787,1000,,two_stream_per_tree,0.5,100,,5,,,,,2812.0983498983687,,breadth_first,matrix,,axis_aligned,consistent,3748.255969101124,3104.013693820225,2975.9488636363635,3931.254971590909,3337.3249289772725,all_midpoints,,diabetes,,2827.1403601694915,,True,2901.7691218130312,2678.3101983002834,2699.786899717514,2953.4851694915255,,5,
regression,1,18.255040011682244,1000,,two_stream_per_tree,0.5,1,,5,,,,,10.927754964953271,,breadth_first,matrix,,axis_aligned,consistent,20.307004964953272,19.2874722546729,18.522010806074768,17.763012558411216,15.395699474299066,all_midpoints,,ct_slice,,9.692098422897196,,True,10.995800963785047,12.108125730140188,10.392591997663551,11.450157710280374,,5,
regression,1,5.818963419976635,1000,,two_stream_per_tree,0.5,5,,5,,,,,3.49774050817757,,breadth_first,matrix,,axis_aligned,consistent,6.023701810747664,6.225006571261682,5.517642742406542,5.557015186915888,5.771450788551402,all_midpoints,,ct_slice,,3.681800890771028,,True,3.311378504672897,3.5776080607476635,3.3985725759345793,3.519342508761682,,5,
regression,1,4.437870546144859,1000,,two_stream_per_tree,0.5,10,,5,,,,,2.5213886901285045,,breadth_first,matrix,,axis_aligned,consistent,4.462576664719626,4.2756578563084116,5.121965537383177,3.8387901577102803,4.490362514602804,all_midpoints,,ct_slice,,2.5762080169392525,,True,2.43926730432243,2.496952394859813,2.4936474153037382,2.6008683192172897,,5,
regression,1,3.278491019275701,1000,,two_stream_per_tree,0.5,25,,5,,,,,1.8976640259929909,,breadth_first,matrix,,axis_aligned,consistent,3.215058411214953,3.4838412675233643,3.137557316004673,2.920884929906542,3.635113171728972,all_midpoints,,ct_slice,,1.937446152161215,,True,2.0027265259929905,1.8535576080607477,1.8196194144275701,1.8749704293224299,,5,
regression,1,3.0240749853971964,1000,,two_stream_per_tree,0.5,50,,5,,,,,1.683452723422897,,breadth_first,matrix,,axis_aligned,consistent,2.842654059579439,3.0874397634345794,3.1829428300233644,3.157339004088785,2.849999269859813,all_midpoints,,ct_slice,,1.6972347765771028,,True,1.6945453051985981,1.6368981819509345,1.6685893691588785,1.719995984228972,,5,
regression,4,107.46373206298692,,1,,,200,,,100,biau2008,,,88.65402206288991,,biau2008,matrix,,axis_aligned,biau2008,108.34531236356227,107.35428693399567,105.80300575342731,106.7276775752166,109.08837768873279,random_gap,0.2,ypm,,88.47370208307056,,,88.71675285488362,88.29639367802152,88.88401944328557,88.89924225518827,,5,
regression,2,5.778691296728971,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,4.633256936331776,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.67801730432243,6.126175525700934,5.783033002336449,5.243966121495327,6.0622645297897195,constant_splitpoints,0.2,ct_slice,,4.512447064836449,,,4.679360032126168,4.671146685163551,4.564827686915888,4.7385032126168225,,5,at_range_midpoints
regression,2,5.652914865654206,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,4.563716486565421,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.0751810747663555,5.801207651869159,5.647710280373832,5.832261244158879,5.908214077102803,constant_splitpoints,0.2,ct_slice,,4.528343311915888,,,4.616656688084112,4.6205647634345794,4.5492472254672895,4.503770443925234,,5,at_range_midpoints
regression,2,101.43907242990653,,1,,,50,,,100,biau2008,,,98.5287453271028,,biau2008,matrix,,axis_aligned,biau2008,102.02648364485981,102.76724299065421,102.48385514018692,104.95366822429907,94.96411214953271,random_gap,0.2,ct_slice,,93.60309579439253,,,99.01927570093459,101.56283878504672,98.33339953271027,100.1251168224299,,5,
regression,0,0.571374436107009,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,0.5104391690225202,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5295392784705529,0.5325362924429087,0.5978043037162,0.6110283056527858,0.5859640002525982,constant_splitpoints,0.2,wine,,0.5108531263526838,,,0.5179791225707139,0.5206331477294593,0.49957226074030875,0.5031581877194353,,5,at_range_midpoints
regression,3,3185.798568772344,,,,,1000,,5,,,3027.472733711048,3238.6638418079096,1485.9045196739808,3249.0014124293784,breadth_first,matrix,3147.6448300283287,axis_aligned,breiman_bootstrap,3813.8634129213483,3117.469452247191,3268.2844460227275,2857.0827414772725,2872.292791193182,all_midpoints,,diabetes,True,1509.8335098870057,3280.982697740113,,1458.8718130311615,1415.3780099150142,1523.4544491525423,1521.9848163841807,3188.753103143356,5,
regression,1,3639.152145045966,,,,,0200,1.0,,,biau2012,,,2665.991732786767,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,4410.278089887641,3661.4030898876404,2967.5894886363635,3890.1576704545455,3266.3323863636365,constant_splitpoints,0.2,diabetes,,2679.660134180791,,,2628.027266288952,2539.902266288952,2685.512888418079,2796.856108757062,,5,at_range_midpoints
regression,3,0.5918362469804459,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,0.526505440863728,,breadth_first,matrix,,axis_aligned,biau2012,0.5924761493389423,0.5957725642277645,0.6010831461400596,0.5708488012112682,0.5990005739841946,constant_splitpoints,0.2,wine,,0.5273566662508417,,,0.5237898761454926,0.5281552815175823,0.5262794978988313,0.5269458825058917,,5,at_range_midpoints
regression,4,0.4075837690911694,1000,5,,,100,,5,,,,,0.2129742553470963,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.3962353985126202,0.3994304480919471,0.4251754091187933,0.4077467944091609,0.4093307953233256,all_midpoints,,wine,,0.21202817170516305,,True,0.2168680689806018,0.21449715205286704,0.20981202486984177,0.21166585912700797,,5,
regression,3,7.51219874415888,,,,,0005,1.0,,,biau2012,,,5.88635433703271,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,7.860322721962617,7.074586010514019,7.236039719626168,7.388493720794393,8.001551547897197,constant_splitpoints,0.2,ct_slice,,7.109664865654206,,,5.318231235397196,5.906321553738318,5.231949474299065,5.865604556074766,,5,at_range_midpoints
regression,0,1.160516355140187,,,,,500,,5,,,,,0.23337001222984816,,breadth_first,matrix,,axis_aligned,breiman,1.0330510733060747,1.37390597619743,1.2487767413843458,0.9831520151869159,1.1636959696261682,all_midpoints,,ct_slice,False,0.24545996550087618,,,0.22802387558411216,0.2431418616749416,0.2248674339223131,0.22535692446699768,,5,
regression,1,91.93350862043874,,,,,0050,1.0,,,biau2012,,,42.98870465416372,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,90.90257982516566,92.82677623727794,91.96953497171798,92.25198653329323,91.71666553473887,constant_splitpoints,0.2,ypm,,42.97682620380522,,,43.183935033812304,43.19240508785377,42.4996167615869,43.090740183760396,,5,at_range_midpoints
regression,4,125690.42293609135,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,71740.545444314,,breadth_first,matrix,,axis_aligned,biau2012,127993.5123849072,121143.03792604954,132085.0415934956,124266.49176765079,122964.03100835363,constant_splitpoints,0.2,ypm,,70589.69319582028,,,68959.6823875268,73578.62092384713,71975.07223316419,73599.65848121162,,5,at_range_midpoints
regression,4,115.75373778730753,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,93.48683697328974,,breadth_first,matrix,,axis_aligned,biau2012,138.0135637291523,99.71842163987232,99.16451115272294,101.58608310937333,140.28610930541677,constant_splitpoints,0.2,ypm,,89.78511482599036,,,98.59649361107607,90.27530101194345,98.94502711775607,89.83224829968273,,5,at_range_midpoints
regression,4,97.34884203785813,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,77.89657219920636,,breadth_first,matrix,,axis_aligned,biau2012,97.21839738427656,96.98971562739524,97.20542549166093,97.86704052624941,97.46363115970854,constant_splitpoints,0.2,ypm,,77.94052042806275,,,78.1042020394105,77.77625668241663,77.95986669124567,77.70201515489623,,5,at_range_midpoints
regression,4,95.65583250055788,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,76.46273564311288,,breadth_first,matrix,,axis_aligned,biau2012,95.88289398364202,95.97010740377806,95.99235463621457,95.1358604430042,95.29794603615053,constant_splitpoints,0.2,ypm,,76.63083953468065,,,76.38600840213837,76.66851817714347,76.53755251336483,76.090759588237,,5,at_range_midpoints
regression,4,95.01105473032628,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,76.07401643559169,,breadth_first,matrix,,axis_aligned,biau2012,94.62777362737583,93.97380395657278,96.24735856562108,94.52939293094917,95.67694457111256,constant_splitpoints,0.2,ypm,,75.9487333727891,,,76.19663526375535,76.16963878566786,76.18276106297724,75.87231369276893,,5,at_range_midpoints
regression,0,80.22131096643997,1000,1,,,0050,,5,,,,,8.623572922023111,,breadth_first,matrix,,axis_aligned,consistent_one_stream,80.22686743831802,78.86183042427888,80.49053061541298,80.4724553454482,81.05487100874171,all_midpoints,,ypm,,8.617024760112157,,True,8.653101926864528,8.598759083720614,8.608137509823516,8.640841329594737,,5,
regression,3,0.4770729428850016,1000,,two_stream_per_forest,0.5,500,,5,,,,,0.4091849703371958,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4884440260667067,0.49469134990985575,0.45735620699817164,0.46484191753572457,0.48003121391454967,all_midpoints,,wine,,0.4169486479926173,,True,0.40734804559721954,0.39938648687043005,0.4155487142741199,0.40669295695159197,,5,
regression,0,94.57079626269781,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,74.28827096411142,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,93.87393881768524,94.27613540443781,94.33204940379746,95.27221570016202,95.0996419874065,constant_splitpoints,0.2,ypm,,74.18086912650749,,,74.35612065703558,74.33997128137462,74.15520185506796,74.40919190057146,,5,at_range_midpoints
regression,3,4265.383341579417,,,,,0001,1.0,,,biau2012,,,3048.9299729117656,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,4824.678370786517,4107.682584269663,3760.7503551136365,5060.08984375,3573.7155539772725,constant_splitpoints,0.2,diabetes,,3266.1546610169494,,,3134.1968838526914,3056.1051699716713,2762.4661016949153,3025.727048022599,,5,at_range_midpoints
regression,2,3523.810656601124,,,,,0100,1.0,,,biau2012,,,2639.2689454594197,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3088.242275280899,3438.5063202247193,3197.481534090909,4182.187855113636,3712.6352982954545,constant_splitpoints,0.2,diabetes,,2607.3133827683614,,,2635.0377124645893,2732.4957507082154,2538.6084039548023,2682.88947740113,,5,at_range_midpoints
regression,2,3483.4654486401937,1000,,two_stream_per_forest,0.5,200,,5,,,,,2843.5545089707266,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3288.179073033708,3926.211025280899,3781.3199573863635,3393.888494318182,3027.728693181818,all_midpoints,,diabetes,,2987.525776836158,,True,2825.948831444759,2939.59454674221,2700.2567090395482,2764.4466807909603,,5,
regression,0,3298.173620642876,1000,5,,,1000,,5,,,,,1487.705303562283,,breadth_first,matrix,,axis_aligned,consistent_one_stream,3157.7352528089887,3771.9497893258426,3552.505681818182,3172.0053267045455,2836.672052556818,all_midpoints,,diabetes,,1602.3712923728813,,True,1357.727071529745,1555.2852337110482,1468.1712570621469,1454.9716631355932,,5,
regression,0,3363.9154047497445,1000,,,,0050,,5,,,,,1519.4985533102063,,breadth_first,matrix,,axis_aligned,consistent_one_stream,3000.933286516854,3516.5386235955057,3523.8167613636365,3190.879971590909,3587.408380681818,all_midpoints,,diabetes,,1543.4936440677966,,True,1522.3820821529746,1576.9635269121814,1446.4194032485875,1508.2341101694915,,5,
regression,4,2693.0042127118727,,,,,0001,1.0,,,biau2012,,,62.6217271924633,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,2420.32269644607,2537.8964383083176,2144.9930434951343,3237.146688140954,3124.662197168887,constant_splitpoints,0.2,ypm,,64.73379483646877,,,61.032575265113664,61.83479028611901,63.00440966731025,62.503065907304816,,5,at_range_midpoints
regression,2,0.5760664133051682,,,,,0050,1.0,,,biau2012,,,0.5007524919994715,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5738282189002404,0.5380253718449519,0.6115817568502213,0.5758748748285941,0.5810218441018331,constant_splitpoints,0.2,wine,,0.5004051945309494,,,0.5072057891722388,0.5009890114639456,0.5007718281821133,0.49439063664810984,,5,at_range_midpoints
regression,2,3256.4610292709394,,,,,100,,5,,,,,1309.135212654647,,breadth_first,matrix,,axis_aligned,breiman,3006.58672752809,2905.3572682584268,3430.8121448863635,4107.401633522727,2832.147372159091,all_midpoints,,diabetes,False,1380.5232168079096,,,1332.3342776203965,1341.8358711048159,1167.556408898305,1323.426288841808,,5,
regression,0,0.5756293276517255,,,,,0025,1.0,,,biau2012,,,0.5012223689167019,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5641444279597356,0.5559530404897837,0.550167609399057,0.5804539681215117,0.6274275922885393,constant_splitpoints,0.2,wine,,0.4925982367767651,,,0.5058346649809986,0.5018147301027035,0.4984495802171508,0.5074146325058917,,5,at_range_midpoints
regression,4,1.1803493173189252,,,,,200,,5,,,,,0.24378811331775702,,breadth_first,matrix,,axis_aligned,breiman,1.2140646904205608,1.2964781688084113,1.134130859375,1.2053721889602804,1.0517006790303738,all_midpoints,,ct_slice,False,0.25405004198306075,,,0.24649687865070094,0.23886043370327104,0.2434102566442757,0.23612295560747665,,5,
regression,4,79.47211770755513,,,,,100,,5,,,,,8.370805601102173,,breadth_first,matrix,,axis_aligned,breiman,79.75914193404418,80.14380172505797,79.7395434126653,78.15437231369278,79.56372915231545,all_midpoints,,ypm,False,8.364857522630471,,,8.372952827717354,8.361949883088029,8.389263503090163,8.365004268984855,,5,
regression,0,2.86580859375,1000,,two_stream_per_forest,0.5,500,,5,,,,,1.5869718896028038,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2.605420925817757,2.8771500803154204,3.0616088639018693,3.0462368574766354,2.7386262412383178,all_midpoints,,ct_slice,,1.6343229775116823,,True,1.5977402161214953,1.6002597473714952,1.5385683776285046,1.5639681293808412,,5,
regression,3,3596.143471495148,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,2841.499893967766,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3087.8957162921347,3736.0705758426966,3907.259943181818,3213.986150568182,4035.504971590909,constant_splitpoints,0.2,diabetes,,2728.562676553672,,,2822.7039660056657,3005.35835694051,2903.1912076271187,2747.6832627118642,,5,at_range_midpoints
regression,2,0.5721802447715422,,1,,,5,,,100,biau2008,,,0.47505944377708287,,biau2008,matrix,,axis_aligned,biau2008,0.5770714393028846,0.51507080078125,0.6181690900301915,0.5830681898485613,0.5675217038948229,random_gap,0.2,wine,,0.47963952669596477,,,0.47342554899461226,0.4709322798910429,0.4747347800536264,0.47656508325016833,,5,
regression,4,0.5743743312698123,,,,,0025,1.0,,,biau2012,,,0.5011002992512912,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.6176234788161058,0.5453991229717549,0.5550283853414887,0.5691550873718967,0.5846655818478156,constant_splitpoints,0.2,wine,,0.4970373408342151,,,0.5099259112829517,0.49041608289638255,0.5034662990122403,0.5046558622306656,,5,at_range_midpoints
regression,1,1.5629649897780373,1000,1,,,0025,,5,,,,,0.37378711850175234,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.7973344407126168,1.6711271539135515,1.4893938923773364,1.3626540595794392,1.494315402307243,all_midpoints,,ct_slice,,0.3734326856381425,,True,0.3725674238828855,0.3156347199912383,0.37013580607476637,0.43716495692172896,,5,
regression,2,144.67740251676062,1000,1,,,0001,,5,,,,,26.40370043369005,,breadth_first,matrix,,axis_aligned,consistent_one_stream,145.41887473440121,144.26418224684434,145.73870902017094,143.0801889996022,144.88505758278436,all_midpoints,,ypm,,26.31835711998758,,True,26.435686287826602,26.27197799532352,26.431509474235707,26.56097129107685,,5,
regression,4,94.72697319271558,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,74.39613171758724,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,94.49330060444944,95.28934015077279,95.02761257021994,95.01892906693574,93.80568357119988,constant_splitpoints,0.2,ypm,,74.53281296995216,,,74.27230787142594,74.45439462884087,74.2489012215118,74.47224189620546,,5,at_range_midpoints
regression,0,99.38167635273457,,,,,0005,1.0,,,biau2012,,,46.319760548758595,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,99.48122131775801,99.11085777488867,100.5327790121181,99.2277406397656,98.55578301914251,constant_splitpoints,0.2,ypm,,46.639925680854574,,,46.25974832393833,46.15667174417138,46.64589740853215,45.89655958629656,,5,at_range_midpoints
regression,4,107.13896321881457,1000,,two_stream_per_tree,0.5,1,,5,,,,,86.7692730112837,,breadth_first,matrix,,axis_aligned,consistent,108.16305581697698,107.28839903365706,108.30130301060454,106.09414081828677,105.84791741454754,all_midpoints,,ypm,,86.87742192123723,,True,86.9934509891432,86.57653610687986,86.37696106491768,87.02199497424056,,5,
regression,4,89.83211052789878,1000,,two_stream_per_tree,0.5,5,,5,,,,,71.67191493077453,,breadth_first,matrix,,axis_aligned,consistent,89.85155575391242,89.18716587916832,89.16387080499472,90.94178657016174,90.01617363125673,all_midpoints,,ypm,,71.84494367850664,,True,71.91874860530325,71.39707865604595,71.24596629442412,71.9528374195927,,5,
regression,4,87.75332059106036,1000,,two_stream_per_tree,0.5,10,,5,,,,,69.77320532846927,,breadth_first,matrix,,axis_aligned,consistent,88.22904073969865,86.85199235463621,88.54044378038013,87.27896845802327,87.86615762256352,all_midpoints,,ypm,,69.8334028660412,,True,70.18735992393445,69.42305639911127,69.89186370295627,69.53034375030319,,5,
regression,4,86.5123441577972,1000,,two_stream_per_tree,0.5,25,,5,,,,,68.63851303495717,,breadth_first,matrix,,axis_aligned,consistent,85.74207569686327,87.17057505166441,85.95613618061687,86.78402817530004,86.90890568454142,all_midpoints,,ypm,,68.72643083759424,,True,68.47271730588247,68.76945541336386,68.54406756638757,68.6798940515577,,5,
regression,4,86.06390670327646,1000,,two_stream_per_tree,0.5,50,,5,,,,,68.26751981682176,,breadth_first,matrix,,axis_aligned,consistent,86.30227323443519,85.2435843949199,85.81340655289175,87.60980508203242,85.35046425210297,all_midpoints,,ypm,,68.47351774054275,,True,68.38751224907587,68.32583997128137,67.93502411006219,68.21570501314653,,5,
regression,0,92.18702034559372,1000,1,,,0005,,5,,,,,11.873515072427208,,breadth_first,matrix,,axis_aligned,consistent_one_stream,92.41618721439036,91.20734653484558,92.2805402206289,92.46985999670125,92.56116776140256,all_midpoints,,ypm,,11.833151820625018,,True,11.856904112778818,11.865596105521544,11.872964955515238,11.938958367695427,,5,
regression,0,3399.9059683031155,1000,,two_stream_per_tree,0.5,200,,5,,,,,2794.728726732927,,breadth_first,matrix,,axis_aligned,consistent,3095.8848314606744,4119.67661516854,2678.7368607954545,3630.658380681818,3474.573153409091,all_midpoints,,diabetes,,2849.722634180791,,True,2569.0626770538242,2847.783640226629,2821.26677259887,2885.80790960452,,5,
regression,3,0.5737184576586973,,,,,1000,1.0,,,biau2012,,,0.5003846852480749,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5596481557992788,0.5956954251802885,0.5979405638802685,0.5786821631122498,0.5366259803214011,constant_splitpoints,0.2,wine,,0.510131413223836,,,0.4944072207373244,0.5030740954817683,0.4985198915899144,0.49579080520753177,,5,at_range_midpoints
regression,4,0.5773136511345405,1000,,two_stream_per_tree,0.5,1,,5,,,,,0.49457503916447826,,breadth_first,matrix,,axis_aligned,consistent,0.5840536733774039,0.5635258601262019,0.5811498346835307,0.5489677681750385,0.6088711193105273,all_midpoints,,wine,,0.5083473267212149,,True,0.4785966137314797,0.46514783356082834,0.507672206031767,0.5131112157771017,,5,
regression,4,0.4926477715167016,1000,,two_stream_per_tree,0.5,5,,5,,,,,0.42527128772794925,,breadth_first,matrix,,axis_aligned,consistent,0.4824065692608173,0.5054248516376202,0.5056434731193467,0.47497088731115283,0.4947930762545708,all_midpoints,,wine,,0.42157116281201906,,True,0.4107068700241726,0.4154518043763229,0.4387499643041795,0.43987663712305214,,5,
regression,4,0.48275435342911244,1000,,two_stream_per_tree,0.5,10,,5,,,,,0.4150548167769782,,breadth_first,matrix,,axis_aligned,consistent,0.45128169133112983,0.48045743502103366,0.47908556837591415,0.5050222677299846,0.4979248046875,all_midpoints,,wine,,0.40473034437824645,,True,0.41474498508755053,0.42464031419869636,0.42234130013947674,0.40881714008092057,,5,
regression,4,0.4772151975493353,1000,,two_stream_per_tree,0.5,25,,5,,,,,0.40701085246471314,,breadth_first,matrix,,axis_aligned,consistent,0.4829881873497596,0.48257521409254805,0.47111458370922343,0.4656436911356091,0.4837543114595362,all_midpoints,,wine,,0.4065451480737784,,True,0.40212915804791227,0.404652962346065,0.4120060919614515,0.4097209018943584,,5,
regression,4,0.4775529330112359,1000,,two_stream_per_tree,0.5,50,,5,,,,,0.40875226134828624,,breadth_first,matrix,,axis_aligned,consistent,0.4388751220703125,0.504483173076923,0.49324943654072845,0.45600474110192935,0.49515219226628654,all_midpoints,,wine,,0.4067248013809398,,True,0.4049565291574466,0.42373778780125554,0.4078438183856772,0.400498370016112,,5,
regression,2,122585.4245214371,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,70135.5035092996,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,118053.81047647692,130463.48554851604,122907.2221521505,118818.68340626183,122683.92102378019,constant_splitpoints,0.2,ypm,,72206.91257313063,,,71303.46497977083,67241.75098235163,69192.7050034443,70732.6840078006,,5,at_range_midpoints
regression,2,100.07381850993023,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,80.5746596939914,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,100.29717955932433,100.99097691837507,99.35464591681301,99.89315895177018,99.83313120336862,constant_splitpoints,0.2,ypm,,78.88039565727813,,,88.14248707176746,78.62985960861171,78.61791615325656,78.60263997904316,,5,at_range_midpoints
regression,2,97.24614966672812,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,76.41229855727717,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,96.20444556559198,95.9969534971718,98.62719149307745,97.80677022189019,97.59538755590914,constant_splitpoints,0.2,ypm,,76.07090395754301,,,76.76994052527918,76.72713424987144,76.32072204057476,76.17279201311743,,5,at_range_midpoints
regression,2,95.5758278434835,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,75.07446176832994,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,95.84646207880158,96.54803093073572,96.14607689994082,94.94772434000524,94.3908449679341,constant_splitpoints,0.2,ypm,,75.32999738039565,,,74.91285934665127,74.97462864682882,75.18746664855583,74.9673568192182,,5,at_range_midpoints
regression,2,95.02774840155624,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,74.60637340034346,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,94.44690450086836,95.78478494988794,94.95354568298906,94.72504826863558,95.22845860540026,constant_splitpoints,0.2,ypm,,74.62235007616258,,,74.34437609756571,74.77218174232796,74.65073397432788,74.64222511133319,,5,at_range_midpoints
regression,2,3396.158020780133,1000,,two_stream_per_tree,0.5,100,,5,,,,,2777.8349278180563,,breadth_first,matrix,,axis_aligned,consistent,3684.2629915730336,3478.7391151685392,3239.0944602272725,3159.862215909091,3418.8313210227275,all_midpoints,,diabetes,,2773.263241525424,,True,2826.098264872521,2672.5364730878186,2796.6800847457625,2820.596574858757,,5,
regression,2,3597.027188138406,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,2859.7299607080554,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3504.214536516854,3059.44768258427,3614.544034090909,3678.53515625,4128.39453125,constant_splitpoints,0.2,diabetes,,2806.6671963276835,,,2972.4164305949007,2868.6140226628895,2785.1407132768363,2865.811440677966,,5,at_range_midpoints
regression,1,108.4592981400809,,1,,,25,,,100,biau2008,,,89.40242555957659,,biau2008,matrix,,axis_aligned,biau2008,107.4720818092734,108.55205735963287,108.23832578175785,109.06718800027166,108.96683774946881,random_gap,0.2,ypm,,89.26131038430566,,,89.26097080596493,89.5219804208831,89.28424647566193,89.68361971106734,,5,
regression,1,3977.1868775536263,,1,,,5,,,100,biau2008,,,3333.508780469263,,biau2008,matrix,,axis_aligned,biau2008,3964.640098314607,3762.6650280898875,3642.415838068182,3500.674005681818,5015.539417613636,random_gap,0.2,diabetes,,3388.597810734463,,,3367.554178470255,3247.4872521246457,3385.236935028249,3278.6677259887006,,5,
regression,2,0.5621159012112799,1000,,two_stream_per_forest,0.5,1,,5,,,,,0.490323108308887,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5068749060997596,0.5392383282001202,0.5859261293242398,0.5801017121042629,0.5984384303280167,all_midpoints,,wine,,0.5054048638749279,,True,0.49507890106371466,0.488101750033072,0.4979901844008513,0.465039842171869,,5,
regression,2,0.4979154407589094,1000,,two_stream_per_forest,0.5,5,,5,,,,,0.4288165756554673,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5100679368239183,0.5222473614032452,0.4596697636252646,0.48951811639963433,0.5080740255424846,all_midpoints,,wine,,0.40285405932870816,,True,0.4496653154764768,0.42672972012098326,0.4368168947191227,0.42801688863204596,,5,
regression,2,0.4827059630498288,1000,,two_stream_per_forest,0.5,10,,5,,,,,0.4127707291273824,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.49611431415264423,0.5160336068960336,0.47479638032861815,0.4481781452228878,0.4784073686489607,all_midpoints,,wine,,0.40991849704814354,,True,0.40414020596317585,0.413115674081802,0.4173950336217055,0.41928423492208544,,5,
regression,2,0.48138984054625966,1000,,two_stream_per_forest,0.5,25,,5,,,,,0.41063988668847545,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4707505446213942,0.445997314453125,0.5041017598423065,0.5062575365966608,0.47984204721781176,all_midpoints,,wine,,0.40811247640318393,,True,0.41995034319679625,0.40855625278105157,0.40255966274588784,0.41402069831545785,,5,
regression,2,0.4796188233448344,1000,,two_stream_per_forest,0.5,50,,5,,,,,0.408962093757624,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4795489501953125,0.45588580791766825,0.513161792123749,0.46547270812283487,0.4840248583646074,all_midpoints,,wine,,0.40855684240032225,,True,0.4063598327460554,0.41811513102511066,0.40374265041843016,0.40803601219820124,,5,
regression,3,16.959930490654205,1000,,two_stream_per_tree,0.5,1,,5,,,,,10.335443341121495,,breadth_first,matrix,,axis_aligned,consistent,17.499558995327103,15.991391647196261,19.166544976635514,17.146298189252338,14.995858644859814,all_midpoints,,ct_slice,,9.125435163551401,,True,10.418936915887851,10.254602803738317,11.621783002336448,10.256458820093458,,5,
regression,3,5.560883177570093,1000,,two_stream_per_tree,0.5,5,,5,,,,,3.3018544830607484,,breadth_first,matrix,,axis_aligned,consistent,5.170798773364486,5.79250949182243,6.131867698598131,5.542264164719626,5.166975759345794,all_midpoints,,ct_slice,,3.5236864778037384,,True,3.1474174941588786,3.2470746933411214,3.284327175817757,3.306766574182243,,5,
regression,3,4.334346378504673,1000,,two_stream_per_tree,0.5,10,,5,,,,,2.453181841413551,,breadth_first,matrix,,axis_aligned,consistent,4.016956775700935,4.211044830607476,4.482886244158879,4.574803227219626,4.3860408148364485,all_midpoints,,ct_slice,,2.458988938376168,,True,2.5080284389602805,2.331860944801402,2.492778731016355,2.4742521539135516,,5,
regression,3,3.3590416910046725,1000,,two_stream_per_tree,0.5,25,,5,,,,,1.9073853314836449,,breadth_first,matrix,,axis_aligned,consistent,3.2921097400700936,3.0205925087616823,4.0818815712616825,3.1665559287383176,3.234068706191589,all_midpoints,,ct_slice,,2.0156018180490656,,True,1.9221582943925233,1.8796860397196262,1.8498933995327103,1.869587105724299,,5,
regression,3,3.102346488025701,1000,,two_stream_per_tree,0.5,50,,5,,,,,1.6839584185163552,,breadth_first,matrix,,axis_aligned,consistent,3.3645013142523363,3.069588931074766,2.845923079731308,3.032565347546729,3.1991537675233643,all_midpoints,,ct_slice,,1.6525337689836448,,True,1.6828889821845794,1.705213566004673,1.7202093676985981,1.6589464077102805,,5,
regression,1,2.878893728095794,1000,,two_stream_per_tree,0.5,100,,5,,,,,1.6019269129672895,,breadth_first,matrix,,axis_aligned,consistent,2.841939069801402,2.9989080753504673,3.029893582067757,2.891918078271028,2.6318098349883177,all_midpoints,,ct_slice,,1.5847915449766354,,True,1.671814398364486,1.6175952832943925,1.572252847546729,1.5631804906542055,,5,
regression,1,2732.2754271410413,,,,,0001,1.0,,,biau2012,,,62.26297043727989,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,2459.3742832471453,3507.194597793711,2613.3346787103783,1996.656686297529,3084.816889656444,constant_splitpoints,0.2,ypm,,64.07490127972524,,,64.50884844133542,60.58294443528122,62.03990530615413,60.108252723903405,,5,at_range_midpoints
regression,1,92.42756793992375,1000,1,,,0005,,5,,,,,11.903761072679467,,breadth_first,matrix,,axis_aligned,consistent_one_stream,91.8042088309773,92.87869291445537,91.46459168130087,93.09655667562507,92.89378959726008,all_midpoints,,ypm,,11.84760087902279,,True,11.870176774781942,11.976292580698367,11.926189009304446,11.89854611958979,,5,
regression,2,5.6980438084112155,,,,,1000,1.0,,,biau2012,,,4.685470137266355,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.408203490070093,5.794604994158878,6.166244158878505,5.461546071845794,5.659620327102804,constant_splitpoints,0.2,ct_slice,,4.642668297313084,,,4.752077613901869,4.703283075350467,4.677540887850467,4.651780811915888,,5,at_range_midpoints
regression,0,6.888691004672897,,,,,0010,1.0,,,biau2012,,,5.548100248247663,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,7.716604848130841,6.573337470794392,6.4037485397196265,7.607075788551402,6.142688376168224,constant_splitpoints,0.2,ct_slice,,5.055731965537383,,,4.783575131425233,5.6147174357476635,6.603589369158878,5.682887339369159,,5,at_range_midpoints
regression,3,3792.042154781665,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,3009.116968958563,,breadth_first,matrix,,axis_aligned,biau2012,3945.95856741573,2597.9620786516853,4349.011008522727,3527.6789772727275,4539.600142045455,constant_splitpoints,0.2,diabetes,,2909.768891242938,,,3134.6784702549576,2974.606586402266,3107.463276836158,2919.067620056497,,5,at_range_midpoints
regression,3,3631.066154079417,,,,,0025,1.0,,,biau2012,,,2687.550534762568,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3335.726474719101,3199.2907303370785,4001.5884232954545,3964.6566051136365,3654.068536931818,constant_splitpoints,0.2,diabetes,,2635.849929378531,,,2815.2512393767706,2782.945290368272,2600.1106991525426,2603.5955155367233,,5,at_range_midpoints
regression,4,145.6241818587548,,,,,1,,5,,,,,26.472907954865185,,breadth_first,matrix,,axis_aligned,breiman,146.7716481192211,144.4954933103067,145.57456655250365,144.76138315109296,146.51781816064965,all_midpoints,,ypm,False,26.487411345797476,,,26.710861170672075,26.549345584026234,26.43721681591943,26.17970485791072,,5,
regression,4,91.96054681815096,,,,,5,,5,,,,,11.81626992597192,,breadth_first,matrix,,axis_aligned,breiman,92.00078588130282,91.51020190357916,91.49372750293493,91.88237976501179,92.91563903792606,all_midpoints,,ypm,False,11.867412849644413,,,11.733201787152296,11.850334484665613,11.747266394357178,11.883134114040109,,5,
regression,4,85.51776964945813,,,,,10,,5,,,,,10.01771264880808,,breadth_first,matrix,,axis_aligned,breiman,85.61968196062831,85.96579960997002,85.4307017628967,85.54016241546925,85.03250249832637,all_midpoints,,ypm,False,10.0249129224112,,,9.939799430478612,10.043086427538833,10.049275242798513,10.031489220813242,,5,
regression,4,81.4018686510978,,,,,25,,5,,,,,8.916613627763926,,breadth_first,matrix,,axis_aligned,breiman,81.3740358400683,81.84476418709797,80.56976879566116,81.78341693428673,81.43735749837488,all_midpoints,,ypm,False,8.90506238539231,,,8.947010619099826,8.93401386449854,8.888102266442868,8.908879003386081,,5,
regression,4,80.07750244981517,,,,,50,,5,,,,,8.555790053265287,,breadth_first,matrix,,axis_aligned,breiman,79.4207957775859,80.88588712415954,80.18407086514858,80.3952400818869,79.50151840029494,all_midpoints,,ypm,False,8.560226644286837,,,8.523062220454259,8.533877184216399,8.57185053216777,8.589933685201176,,5,
regression,4,3387.531668555286,1000,,two_stream_per_tree,0.5,500,,5,,,,,2764.621391803108,,breadth_first,matrix,,axis_aligned,consistent,2850.8026685393256,3617.5600421348313,3749.649502840909,3878.2585227272725,2841.387606534091,all_midpoints,,diabetes,,2937.1816737288136,,True,2730.347733711048,2810.9532577903683,2638.3020833333335,2706.3222104519773,,5,
regression,2,1.3477579402745328,1000,1,,,0050,,5,,,,,0.29591934232622663,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.5531275554906543,1.2608555417640186,1.2780716084988317,1.2617403804030374,1.3849946152161214,all_midpoints,,ct_slice,,0.2884622563157126,,True,0.3081557799722547,0.2704893308265187,0.3087539929541472,0.3037353515625,,5,
regression,1,4905.428584652707,,,,,1,,5,,,20118.501416430594,20265.00282485876,3043.6859769369885,19497.275423728814,breadth_first,matrix,20291.960339943344,axis_aligned,breiman_bootstrap,4522.210674157303,3932.1495786516853,5699.973366477273,5213.702769886364,5159.106534090909,all_midpoints,,diabetes,True,3171.0275423728813,18788.627118644068,,3412.3728753541077,2930.8063031161473,2722.708686440678,2981.51447740113,19792.273424721116,5,
regression,1,3616.4961232763017,,,,,5,,5,,,6570.8314447592065,6783.151836158192,1776.4346872449228,6221.001412429378,breadth_first,matrix,6917.101274787536,axis_aligned,breiman_bootstrap,3271.403441011236,3397.98981741573,3177.491122159091,4356.204190340909,3879.3920454545455,all_midpoints,,diabetes,True,1717.1596045197741,7042.887711864407,,1806.581090651558,1733.8778328611897,1680.674081920904,1943.8808262711864,6706.994735999743,5,
regression,1,3420.5753295773748,,,,,10,,5,,,4098.478753541077,4114.790607344633,1586.7776367015572,3608.5476694915255,breadth_first,matrix,4433.865793201133,axis_aligned,breiman_bootstrap,3206.5765449438204,3011.872191011236,3501.8678977272725,3712.2709517045455,3670.2890625,all_midpoints,,diabetes,True,1548.8338629943503,3979.0660310734465,,1576.7584985835695,1667.9084631728044,1482.9819915254238,1657.4053672316384,4046.949770930363,5,
regression,1,3215.8953372382534,,,,,25,,5,,,3700.8980169971674,3490.576271186441,1563.1911620132519,3307.5197740112994,breadth_first,matrix,3172.7854107648727,axis_aligned,breiman_bootstrap,2875.668363764045,3835.1488764044943,2923.0209517045455,3532.9410511363635,2912.697443181818,all_midpoints,,diabetes,True,1584.0651483050847,3457.195974576271,,1472.7396423512748,1638.8983711048159,1504.0750353107344,1616.1776129943503,3425.795089507211,5,
regression,1,3109.99948927477,,,,,50,,5,,,3609.9192634560904,3014.303672316384,1501.012487596229,3297.963629943503,breadth_first,matrix,3195.0081444759207,axis_aligned,breiman_bootstrap,2220.8549859550562,3534.5884831460676,3831.0383522727275,2954.24609375,3009.26953125,all_midpoints,,diabetes,True,1504.709216101695,3266.2026836158193,,1451.6022485835695,1637.7195467422096,1523.131179378531,1387.9002471751412,3276.6794787615436,5,
regression,0,5.643490143107476,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,4.547558192172898,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,6.045526066004673,6.062520808995327,5.332057169976635,5.78586047021028,4.991486200350467,constant_splitpoints,0.2,ct_slice,,4.5187284608644855,,,4.565778329439253,4.499409681658879,4.688970137266355,4.464904351635514,,5,at_range_midpoints
regression,3,0.4766358279121306,1000,,two_stream_per_forest,0.5,200,,5,,,,,0.40813705753396673,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4881124173677885,0.494973379281851,0.46626268817058797,0.47363539674449096,0.46019525799593436,all_midpoints,,wine,,0.41127611243206524,,True,0.40176541341459016,0.41019387875517127,0.40401605222260967,0.41343383084539725,,5,
regression,2,94.62438172486392,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,74.3019414178851,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,94.46775461098875,94.75981138848732,94.33000223151481,93.57564350095566,95.98869689237307,constant_splitpoints,0.2,ypm,,74.0515140342877,,,74.33937459371877,74.3327091560023,74.43707128234483,74.34903802307193,,5,at_range_midpoints
regression,0,3886.5305780771196,,1,,,500,,,100,biau2008,,,3200.4237550215266,,biau2008,matrix,,axis_aligned,biau2008,4188.708918539326,3523.43047752809,3517.9534801136365,4083.09375,4119.466264204545,random_gap,0.2,diabetes,,3147.6811440677966,,,3274.940509915014,3085.7308781869688,3201.463629943503,3292.30261299435,,5,
regression,4,3710.7678366796476,,,,,0005,1.0,,,biau2012,,,2741.2841682871594,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,4154.148174157303,3591.769311797753,4684.66015625,3453.170809659091,2670.090731534091,constant_splitpoints,0.2,diabetes,,2934.964689265537,,,2705.5331090651557,2651.382259206799,2883.9489759887006,2530.5918079096045,,5,at_range_midpoints
regression,0,3983.119855241318,,1,,,200,,,100,biau2008,,,3233.966842120005,,biau2008,matrix,,axis_aligned,biau2008,4039.1853932584268,3977.1095505617977,3241.107599431818,4143.295809659091,4514.900923295455,random_gap,0.2,diabetes,,3169.1313559322034,,,3171.68059490085,3160.754957507082,3180.850988700565,3487.416313559322,,5,
regression,1,99.65659121559342,,,,,0005,1.0,,,biau2012,,,46.653352608446774,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,99.12284974143535,99.36683192812582,100.95427335086204,99.99963131494435,98.83936974259962,constant_splitpoints,0.2,ypm,,48.034452648225944,,,46.41786085049821,46.88413101902609,46.08400683037577,45.84631169410783,,5,at_range_midpoints
regression,0,2.9970853533878508,1000,,two_stream_per_forest,0.5,200,,5,,,,,1.6507715026285048,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.1915022634345793,2.911029132593458,2.9145894786799067,3.114977730724299,2.8533281615070094,all_midpoints,,ct_slice,,1.8088262996495328,,True,1.6178004526869159,1.600585207359813,1.6190236200350467,1.607621933411215,,5,
regression,4,3512.767073384831,1000,,two_stream_per_forest,0.5,500,,5,,,,,2777.3054675621383,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3218.8170646067415,4163.514396067416,3331.6118607954545,3341.140625,3508.7514204545455,all_midpoints,,diabetes,,2800.7927259887006,,True,2637.5936614730876,2918.208923512748,2747.489936440678,2782.44209039548,,5,
regression,3,0.5642865593537998,,1,,,5,,,100,biau2008,,,0.4632607965204264,,biau2008,matrix,,axis_aligned,biau2008,0.5444146259014423,0.5739282696063702,0.5575912510825635,0.5841871207268813,0.5613115294517417,random_gap,0.2,wine,,0.45060243272652944,,,0.47725306516980953,0.47162975071255053,0.4713480451465708,0.4454706888466718,,5,
regression,3,0.38784931817582496,,,,,500,,5,,,,,0.16164100963726047,,breadth_first,matrix,,axis_aligned,breiman,0.37894611065204326,0.39611661470853365,0.38358746793657383,0.4214027410658439,0.3591936565161302,all_midpoints,,wine,False,0.16448811394932547,,,0.16204829286652755,0.16275555843891307,0.15812317340729007,0.1607899095242461,,5,
regression,1,3892.8745890257915,,1,,,500,,,100,biau2008,,,3204.8197774123337,,biau2008,matrix,,axis_aligned,biau2008,4280.071629213483,3876.1404494382023,3396.3671875,4066.4829545454545,3845.310724431818,random_gap,0.2,diabetes,,3212.728813559322,,,3268.6604107648727,3146.3456090651557,3118.3831214689267,3277.98093220339,,5,
regression,2,1.1805196042640187,,,,,1000,,5,,,,,0.23188201390917057,,breadth_first,matrix,,axis_aligned,breiman,1.1718776467581775,1.2708171181366823,1.2980593786507009,1.129075551255841,1.0327683265186915,all_midpoints,,ct_slice,False,0.23672244633469627,,,0.2401555883104556,0.22326021283586447,0.21934949072721963,0.2399223313376168,,5,
regression,4,15.298195093457943,1000,,two_stream_per_forest,0.5,1,,5,,,,,10.178593311915888,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,16.20762996495327,18.4868472546729,14.524887558411216,14.976325934579439,12.295284754672897,all_midpoints,,ct_slice,,8.737647488317757,,True,11.242502920560748,11.682270005841122,10.24876387266355,8.981782272196261,,5,
regression,4,5.820103460864486,1000,,two_stream_per_forest,0.5,5,,5,,,,,3.4818473276869155,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,6.1459900700934575,5.337421875,5.834440347546729,5.77466851635514,6.007996495327103,all_midpoints,,ct_slice,,3.527478460864486,,True,3.5300770297897195,3.525924722546729,3.276938887266355,3.54881753796729,,5,
regression,4,4.352078782126169,1000,,two_stream_per_forest,0.5,10,,5,,,,,2.532876277745327,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,4.677328051985981,4.582117406542056,4.402044392523364,4.154752482476636,3.944151577102804,all_midpoints,,ct_slice,,2.575545414719626,,True,2.664251241238318,2.5852449620327103,2.3613042129088786,2.478035557827103,,5,
regression,4,3.4403690858644858,1000,,two_stream_per_forest,0.5,25,,5,,,,,1.9343181220794392,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3.425396101051402,3.1339767085280372,3.97801730432243,3.3646783732476635,3.299776942172897,all_midpoints,,ct_slice,,1.7887140405957944,,True,2.0108219553154205,1.7879948525116822,1.8880523510514018,2.1960074109228973,,5,
regression,4,3.307017742406542,1000,,two_stream_per_forest,0.5,50,,5,,,,,1.8054878431658878,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2.9227447794976635,3.07657308703271,3.447428446261682,2.8748530592873833,4.213489339953271,all_midpoints,,ct_slice,,1.951470867406542,,True,1.873510879088785,1.722992297021028,1.7038671875,1.775597984813084,,5,
regression,4,85.7513743220561,1000,,two_stream_per_tree,0.5,200,,5,,,,,67.98354500383238,,breadth_first,matrix,,axis_aligned,consistent,84.46008014048842,85.07218465299945,85.90086252898544,86.50867865216506,86.81506563564214,all_midpoints,,ypm,,67.77166267257856,,True,68.04538221967807,68.2540531100525,67.88325296645937,67.96337405039343,,5,
regression,3,1.6186841596086445,,,,,500,,5,,,1.588140515478972,1.6046374853971963,0.5385865033586449,1.589440347546729,breadth_first,matrix,1.598712945385514,axis_aligned,breiman_bootstrap,1.4507566077686915,1.7688155300817756,1.612534316588785,1.8492713200934578,1.412043023510514,all_midpoints,,ct_slice,True,0.5597963821553739,1.6798107111565421,,0.5346890971816589,0.5313721615800233,0.5330257465683411,0.5340491293078271,1.6121484009929907,5,
regression,1,85.88805751486868,1000,,two_stream_per_forest,0.5,100,,5,,,,,68.39669638785668,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,86.6800492873706,85.29902298460254,85.37924109091968,86.20004074940088,85.8819334620497,all_midpoints,,ypm,,68.32768339655959,,True,68.43549466862005,68.46625561517043,68.16630606680961,68.58774219212373,,5,
regression,2,91.91943843444683,,,,,0050,1.0,,,biau2012,,,42.91342207647305,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,91.47204300032017,91.98276882476787,91.68315400362864,92.37674761567493,92.08247872784251,constant_splitpoints,0.2,ypm,,42.61567978732694,,,42.59870087029078,43.23140323472625,42.753165355247454,43.36816113477379,,5,at_range_midpoints
regression,3,99.41948481308411,,1,,,200,,,100,biau2008,,,96.48684228971963,,biau2008,matrix,,axis_aligned,biau2008,100.57542056074766,97.67643107476636,96.53572429906542,100.54892523364487,101.76092289719627,random_gap,0.2,ct_slice,,97.24466121495327,,,95.25823014018691,95.53465537383178,97.95018691588785,96.44647780373832,,5,
regression,2,94.65259001251589,,,two_stream_per_forest,0.5,200,1.0,,,biau2012,,,75.67802928135521,,breadth_first,matrix,,axis_aligned,biau2012,94.66080004657074,94.8550097507495,95.5291406727532,93.61561672277794,94.60238286972805,constant_splitpoints,0.2,ypm,,75.70707972329217,,,75.5562002153897,75.74427810495881,75.7803752825777,75.60221308055769,,5,at_range_midpoints
regression,3,98.68285397196261,,1,,,1000,,,100,biau2008,,,95.63990303738316,,biau2008,matrix,,axis_aligned,biau2008,100.50758177570093,99.00030373831775,99.80191588785047,94.72935163551402,99.3751168224299,random_gap,0.2,ct_slice,,95.41247663551403,,,94.65084696261682,96.6914953271028,95.43980724299065,96.00488901869159,,5,
regression,0,5.7370557096962616,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,4.644562719042057,,breadth_first,matrix,,axis_aligned,biau2012,5.695124488901869,5.236701226635514,5.996635879088785,5.816609594042056,5.940207359813084,constant_splitpoints,0.2,ct_slice,,4.411102876752336,,,4.7905304468457945,4.708574036214953,4.7734353095794395,4.539170925817757,,5,at_range_midpoints
regression,1,118.67058644859813,,1,,,5,,,100,biau2008,,,115.1741285046729,,biau2008,matrix,,axis_aligned,biau2008,112.13056074766355,106.96075934579439,124.6172429906542,113.19071261682242,136.45365654205608,random_gap,0.2,ct_slice,,137.93640186915889,,,100.73141355140187,110.28877336448598,108.2431308411215,118.67092289719626,,5,
regression,2,0.5771686310611412,,,,,0200,1.0,,,biau2012,,,0.49994027704554445,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5869474440354567,0.5461165677584134,0.6266496877104984,0.5373878155973345,0.5887416402040031,constant_splitpoints,0.2,wine,,0.49825546070904675,,,0.5076888559505484,0.49724046399966326,0.5076084232367016,0.4889081813317622,,5,at_range_midpoints
regression,4,5.644100832359813,,,,,0200,1.0,,,biau2012,,,4.661487660630842,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.644568487149533,5.4154205607476635,5.452874196845794,5.995797678154205,5.711843238901869,constant_splitpoints,0.2,ct_slice,,4.6066687353971965,,,4.71784207067757,4.606156542056075,4.736207286799066,4.640563668224299,,5,at_range_midpoints
regression,1,8.070247517523365,,,,,0005,1.0,,,biau2012,,,6.076291106892524,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,7.876620181074767,7.412892815420561,8.325399386682243,8.239788259345794,8.496536945093458,constant_splitpoints,0.2,ct_slice,,6.615871057242991,,,5.845525335864486,6.037219626168224,5.683685747663551,6.199153767523365,,5,at_range_midpoints
regression,4,5.747415303738318,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,4.677171363901869,,breadth_first,matrix,,axis_aligned,biau2012,5.793695239485982,6.378555052570094,5.100010587032711,5.719554979556075,5.745260660046729,constant_splitpoints,0.2,ct_slice,,4.820504891939252,,,4.838045414719626,4.649084039135514,4.6108579147196265,4.467364558995327,,5,at_range_midpoints
regression,1,5.667511317172897,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,4.517094845210281,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.428980724299065,5.283634637850468,6.018873393691589,6.151992552570094,5.454075277453271,constant_splitpoints,0.2,ct_slice,,4.481362806658878,,,4.576184287383177,4.540739632009346,4.502036726051402,4.4851507739485985,,5,at_range_midpoints
regression,4,10.137597838785048,,,,,1,,5,,,,,2.719021575642523,,breadth_first,matrix,,axis_aligned,breiman,9.59807754088785,11.685489193925234,10.344902161214954,9.09669976635514,9.962820531542055,all_midpoints,,ct_slice,False,2.9746621276285046,,,2.9262551109813084,2.3818255330023366,2.6045553446261684,2.707809761974299,,5,
regression,4,2.8515852803738317,,,,,5,,5,,,,,0.7480139091705607,,breadth_first,matrix,,axis_aligned,breiman,2.8566691004672897,2.8688392596378502,2.7571203271028035,2.916198160046729,2.859099554614486,all_midpoints,,ct_slice,False,0.7505477876752337,,,0.714852374780958,0.7351921637704439,0.7596208747079439,0.7798563449182243,,5,
regression,4,2.0999955826518693,,,,,10,,5,,,,,0.4995534097546729,,breadth_first,matrix,,axis_aligned,breiman,1.9018518180490653,2.2300244596962617,2.350800963785047,2.1784269129672897,1.8388737587616824,all_midpoints,,ct_slice,False,0.486297961083528,,,0.5020056494596963,0.49348258615654206,0.47825847875292055,0.5377223733206775,,5,
regression,4,1.4881820604556075,,,,,25,,5,,,,,0.335147812317465,,breadth_first,matrix,,axis_aligned,breiman,1.7587890625,1.5824578344042055,1.411346652307243,1.3286590062792056,1.3596577467873832,all_midpoints,,ct_slice,False,0.33260977201372666,,,0.3179327221451519,0.35440117096232476,0.3274637211594626,0.34333167530665887,,5,
regression,4,1.3020092362733644,,,,,50,,5,,,,,0.28314610561477804,,breadth_first,matrix,,axis_aligned,breiman,1.348939562646028,1.540257922021028,1.0116138836156543,1.2786747955607476,1.3305600175233645,all_midpoints,,ct_slice,False,0.2532877528110397,,,0.288904812536507,0.2846631772050234,0.29325920889310747,0.29561557662821264,,5,
regression,4,107.73799299498395,,1,,,100,,,100,biau2008,,,88.93634749536719,,biau2008,matrix,,axis_aligned,biau2008,107.45201758045582,107.89635098817297,107.13847034510862,107.71339588042962,108.4897301807527,random_gap,0.2,ypm,,88.95659218581727,,,88.45360874753806,88.59459197236802,89.31534214943387,89.36160242167868,,5,
regression,3,98.49058294392523,,1,,,500,,,100,biau2008,,,95.53683761682244,,biau2008,matrix,,axis_aligned,biau2008,99.60606308411215,99.79341121495327,99.13839953271028,97.46689252336449,96.44814836448599,random_gap,0.2,ct_slice,,93.52404789719627,,,95.35295560747663,97.5051285046729,96.32983060747664,94.97222546728972,,5,
regression,1,3106.8334668667007,,,,,500,,5,,,3176.683073654391,3208.6984463276835,1500.2333378347016,3220.88947740113,breadth_first,matrix,3232.7981586402266,axis_aligned,breiman_bootstrap,3067.9245084269664,3179.4125702247193,3075.723721590909,3178.737215909091,3032.369318181818,all_midpoints,,diabetes,True,1519.2782485875707,3260.612288135593,,1494.1818342776205,1475.982383144476,1507.8384533898304,1503.8857697740114,3219.936288831805,5,
regression,1,0.3955428019126214,,,,,1000,,5,,,0.39737520406905424,0.39916395691552037,0.1905003304119352,0.3948690451856483,breadth_first,matrix,0.401583094814316,axis_aligned,breiman_bootstrap,0.3834210439828726,0.3781532874474159,0.39305101824871297,0.3867363463556702,0.43635231352843534,all_midpoints,,wine,True,0.18612336250120237,0.3879641583902462,,0.19306142196669954,0.1909825271979327,0.1898660575394082,0.1924682828544332,0.39619109187495705,5,
regression,2,3292.1011734710164,1000,5,,,100,,5,,,,,1526.0757939913733,,breadth_first,matrix,,axis_aligned,consistent_one_stream,3512.4276685393256,3152.821629213483,2964.8219105113635,3784.759943181818,3045.674715909091,all_midpoints,,diabetes,,1597.582097457627,,True,1496.0212464589235,1543.6028682719548,1458.8500176553673,1534.3227401129943,,5,
regression,2,108.57003971962618,,1,,,5,,,100,biau2008,,,104.10838668224298,,biau2008,matrix,,axis_aligned,biau2008,104.14859813084112,117.99669392523364,108.59245327102803,112.3363785046729,99.77607476635514,random_gap,0.2,ct_slice,,92.98494742990654,,,116.36164719626169,98.27619158878505,104.60689252336448,108.3122546728972,,5,
regression,0,0.4041954887563173,1000,5,,,1000,,5,,,,,0.2129962422778065,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.43357825646033654,0.4160264704777644,0.3979428286181678,0.3724771195691397,0.40095276865617785,all_midpoints,,wine,,0.2118001646516689,,True,0.21523048998370453,0.2048113883310083,0.217771887549899,0.21536728087275153,,5,
regression,0,3424.918844164965,1000,,two_stream_per_forest,0.5,100,,5,,,,,2768.8335257918407,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3502.388342696629,2669.320224719101,3294.439275568182,3588.9680397727275,4069.478338068182,all_midpoints,,diabetes,,2548.3958333333335,,True,2967.826664305949,2608.2014872521245,2785.581038135593,2934.1626059322034,,5,
regression,0,4069.183299284985,,1,,,25,,,100,biau2008,,,3338.844271458523,,biau2008,matrix,,axis_aligned,biau2008,4763.7282303370785,4463.588834269663,3158.6498579545455,3721.122159090909,4238.827414772727,random_gap,0.2,diabetes,,3262.6938559322034,,,3262.136331444759,3225.724150141643,3369.065324858757,3574.601694915254,,5,
regression,1,11.807385221962615,,,,,1,,5,,,,,3.131481308411215,,breadth_first,matrix,,axis_aligned,breiman,12.466321553738318,12.277802278037383,13.222922021028037,10.275941880841122,10.793938376168224,all_midpoints,,ct_slice,False,3.7257673773364486,,,3.041380512558411,2.356966632593458,3.0621285411799066,3.4711634783878504,,5,
regression,1,2.8706722765771024,,,,,5,,5,,,,,0.7415656304760514,,breadth_first,matrix,,axis_aligned,breiman,2.8689119085864485,2.7899470648364484,3.153872663551402,2.8060369816004673,2.7345927643107477,all_midpoints,,ct_slice,False,0.7140721743574766,,,0.6991732987733645,0.7969122371495327,0.7050522506571262,0.792618191442757,,5,
regression,1,2.157941917348131,,,,,10,,5,,,,,0.4981072575934579,,breadth_first,matrix,,axis_aligned,breiman,2.0972417129088785,2.4977475175233645,2.0146062719042055,1.9731483644859813,2.2069657199182244,all_midpoints,,ct_slice,False,0.5454533257885514,,,0.47507278584988316,0.4872923207505841,0.49313613463785044,0.4895817209404206,,5,
regression,1,1.5271407710280376,,,,,25,,5,,,,,0.3333139055198598,,breadth_first,matrix,,axis_aligned,breiman,1.3705282564252337,1.7498630987149533,1.4399631279205607,1.5232578855140186,1.5520914865654205,all_midpoints,,ct_slice,False,0.31087587160484814,,,0.31832067757009347,0.3226140844042056,0.35772175726489486,0.357037136755257,,5,
regression,1,1.339143527307243,,,,,50,,5,,,,,0.27896639986127336,,breadth_first,matrix,,axis_aligned,breiman,1.4479780592873832,1.0087270918516356,1.6868275408878504,1.2834133141063084,1.2687716304030374,all_midpoints,,ct_slice,False,0.27489771192318924,,,0.2882952367479556,0.2603553729191005,0.29089008652161213,0.28039359119450935,,5,
regression,2,99.49304088785047,,1,,,500,,,100,biau2008,,,96.5508948598131,,biau2008,matrix,,axis_aligned,biau2008,97.1991296728972,99.72727803738317,99.9203738317757,100.37446261682243,100.24396028037383,random_gap,0.2,ct_slice,,97.94613317757009,,,96.2244976635514,96.39483644859813,96.22360981308411,95.96539719626168,,5,
regression,3,95.36682222588752,,,,,0010,1.0,,,biau2012,,,44.34345244447894,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,95.7962724000427,95.41848664486898,95.6686394551223,95.44628355761674,94.50442907178686,constant_splitpoints,0.2,ypm,,45.064524735856565,,,43.53428285905559,44.42567115233484,44.646440733877306,44.04634274127041,,5,at_range_midpoints
regression,1,6.730096086448599,,,,,0010,1.0,,,biau2012,,,5.350495035046729,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,6.553663843457944,6.454749561915888,6.763467435747663,6.62444144275701,7.254158148364486,constant_splitpoints,0.2,ct_slice,,5.424862368574766,,,4.795733060747663,5.417946480724299,5.8965694363317755,5.21736382885514,,5,at_range_midpoints
regression,4,0.5753872035759525,,,,,0500,1.0,,,biau2012,,,0.5001049614286052,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5995904071514423,0.6031737342247596,0.5778748451332756,0.5606975599469544,0.5355994714233304,constant_splitpoints,0.2,wine,,0.5088083664239852,,,0.49507274704757553,0.49825564177650566,0.5011226805231579,0.49726537137180166,,5,at_range_midpoints
regression,1,0.5301941232487569,,1,,,500,,,100,biau2008,,,0.4377359951108267,,biau2008,matrix,,axis_aligned,biau2008,0.5600253061147836,0.5153624549278846,0.5187403302269775,0.5594410063029254,0.49740151867121346,random_gap,0.2,wine,,0.44171783693848593,,,0.4413668361103762,0.4328687505261449,0.4317959487873942,0.4409306031917324,,5,
regression,0,85.7410724854224,1000,,two_stream_per_tree,0.5,200,,5,,,,,67.97087291038042,,breadth_first,matrix,,axis_aligned,consistent,85.51911826058272,86.47732101795884,86.68437648565524,84.56859967594524,85.45594698696989,all_midpoints,,ypm,,68.00184827639737,,True,67.85027020733683,68.00444362514432,68.19872124499122,67.79908119803238,,5,
regression,1,0.47558644037590625,1000,,two_stream_per_forest,0.5,500,,5,,,,,0.407750239727857,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.4757854285606971,0.4740733924278846,0.4645238675182833,0.4672496346348152,0.49629987873785125,all_midpoints,,wine,,0.4113946131625144,,True,0.40730294746368095,0.40961117328807484,0.4042923660542516,0.4061500986707628,,5,
regression,1,95.35984049520223,,,,,0010,1.0,,,biau2012,,,44.21800347340131,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,95.07894711309899,95.20460080140488,95.4655425006549,96.4941349969438,94.55597706390864,constant_splitpoints,0.2,ypm,,43.77655260068498,,,44.11166306066809,44.75624096479058,44.184007800599595,44.26155294026332,,5,at_range_midpoints
regression,4,3304.2406234039836,1000,,,,0050,,5,,,,,1505.2099016601048,,breadth_first,matrix,,axis_aligned,consistent_one_stream,2566.5222963483147,2982.400280898876,3446.9037642045455,3710.4105113636365,3814.9662642045455,all_midpoints,,diabetes,,1412.0461687853108,,True,1500.2664660056657,1605.4157223796035,1511.299081920904,1497.0220692090395,,5,
regression,2,99.59859123499791,,,,,0005,1.0,,,biau2012,,,46.66207201001271,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,99.40639765593923,99.34206211372964,99.12349008916357,100.62439724844522,99.49660906771192,constant_splitpoints,0.2,ypm,,45.689072368995525,,,46.92328925283063,46.62299527500994,46.93521330370917,47.13978984951829,,5,at_range_midpoints
regression,2,85.5313857706973,1000,1,,,0010,,5,,,,,10.051445754785629,,breadth_first,matrix,,axis_aligned,consistent_one_stream,85.01889025798252,85.6534263454579,85.15233484364843,86.09375272875452,85.73852467764313,all_midpoints,,ypm,,10.023786856377766,,True,10.064304616324986,10.036769057621592,10.05855785929814,10.07381038430566,,5,
regression,0,0.4758454273951487,1000,,two_stream_per_forest,0.5,500,,5,,,,,0.40681559597045525,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.445677255483774,0.5015042349008414,0.48988244788659546,0.46929325517826215,0.4728699435262702,all_midpoints,,wine,,0.41189148959034727,,True,0.39372615436189146,0.4052342115192659,0.4173312508266401,0.4058948735541314,,5,
regression,3,5.678687280957944,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,4.60108316296729,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,6.011878285630841,5.0939358206775704,5.716962981892523,5.332635075934579,6.238024240654205,constant_splitpoints,0.2,ct_slice,,4.560189106308411,,,4.549777672313084,4.528895662967289,4.517732549649533,4.848820823598131,,5,at_range_midpoints
regression,4,1.7013205132885514,,,,,100,,5,,,1.8775947356892524,1.9068222473714953,0.5886978314836449,1.8965331118574766,breadth_first,matrix,1.8600018253504673,axis_aligned,breiman_bootstrap,1.60432589807243,1.571167129088785,1.4295671181366822,2.1001600832359815,1.8013823379088785,all_midpoints,,ct_slice,True,0.6034231253650701,1.9830149313668224,,0.5793924777307243,0.5736392012266355,0.5890707597108645,0.5979635933849299,1.9047933703271027,5,
regression,2,5.571858498831776,,,two_stream_per_tree,0.5,500,1.0,,,biau2012,,,4.5069817464953275,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.726439471378504,5.688206045560747,5.551838492990655,5.4699153037383175,5.422893180490655,constant_splitpoints,0.2,ct_slice,,4.484856162383178,,,4.5351584404205605,4.367633250584112,4.561115289135514,4.586145589953271,,5,at_range_midpoints
regression,1,1.178737332067757,1000,1,,,0500,,5,,,,,0.23755682772342288,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.4907625401577103,1.1144954731308412,0.9582153548481308,1.1680410338785048,1.162172258323598,all_midpoints,,ct_slice,,0.25465108425817756,,True,0.23246746312792055,0.22454436970648364,0.23789765259929907,0.23822356892523364,,5,
regression,2,3239.9816972835797,,,,,1000,,5,,,,,1301.0213232822778,,breadth_first,matrix,,axis_aligned,breiman,3652.641151685393,3209.9276685393256,3531.2776988636365,3177.254971590909,2628.8069957386365,all_midpoints,,diabetes,False,1419.4756355932204,,,1281.7257436260622,1246.0164660056657,1250.3763241525423,1307.5124470338983,,5,
regression,3,5.639285484813084,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,4.567586083528037,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.747210864485981,5.934613390771028,5.9386488755841125,5.500144567757009,5.075809725467289,constant_splitpoints,0.2,ct_slice,,4.5951712178738315,,,4.507964369158879,4.578775554906542,4.556400408878504,4.59961886682243,,5,at_range_midpoints
regression,2,91.9650991083643,1000,1,,,0005,,5,,,,,11.86035180316099,,breadth_first,matrix,,axis_aligned,consistent_one_stream,92.88897728706013,91.75154508145029,92.33086573072408,91.22977810980993,91.62432933277707,all_midpoints,,ypm,,11.782062259263212,,True,11.921027418525453,11.877959182683446,11.837713085408804,11.88299706992403,,5,
regression,3,3158.446815149387,,,,,500,,5,,,3272.216359773371,3181.0561440677966,1485.7032975024408,3008.295197740113,breadth_first,matrix,3120.1041076487254,axis_aligned,breiman_bootstrap,3020.7647471910113,3516.4803370786517,3113.853693181818,3597.3803267045455,2543.754971590909,all_midpoints,,diabetes,True,1564.7519420903955,3387.089689265537,,1454.178204674221,1511.1271246458923,1416.5376059322034,1481.9216101694915,3193.752299699109,5,
regression,1,0.3856320462841586,,,,,1000,,5,,,,,0.16205626207874585,,breadth_first,matrix,,axis_aligned,breiman,0.3680766179011418,0.3913579618013822,0.3984706253157477,0.37726506680318994,0.3929899595993312,all_midpoints,,wine,False,0.16169141686480978,,,0.16052612516085002,0.16347578972469093,0.16281716206203106,0.1617708165813474,,5,
regression,4,3293.5217688649127,,,,,200,,5,,,,,1283.81640348666,,breadth_first,matrix,,axis_aligned,breiman,3201.4733146067415,2929.5265098314608,3034.6839488636365,4004.443536931818,3297.481534090909,all_midpoints,,diabetes,False,1212.4964689265537,,,1365.8601274787536,1322.5490439093485,1202.9013947740114,1315.2749823446327,,5,
regression,3,1.216056531103972,,,,,100,,5,,,,,0.2547729583455024,,breadth_first,matrix,,axis_aligned,breiman,1.2197051146320093,1.4045053300233645,1.3097609703563085,1.0204460243866822,1.1258652161214953,all_midpoints,,ct_slice,False,0.2649195933119159,,,0.2595373192903037,0.24129593038113317,0.24815908841997664,0.25995286032418224,,5,
regression,2,3726.4663966739017,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,2976.8552755037535,,breadth_first,matrix,,axis_aligned,biau2012,3549.480688202247,4238.304775280899,3742.0003551136365,3290.3678977272725,3812.1782670454545,constant_splitpoints,0.2,diabetes,,2932.7904307909603,,,2948.2882436260625,3054.361898016997,3052.953742937853,2895.8820621468926,,5,at_range_midpoints
regression,4,99.60952371712153,,,,,0005,1.0,,,biau2012,,,46.09456771677226,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,99.59142904268015,100.48347223704509,100.08752389176183,99.05655434708787,98.82863906703277,constant_splitpoints,0.2,ypm,,45.87513219299692,,,45.986339248464624,45.82849838457732,47.6255906237569,45.15727813406553,,5,at_range_midpoints
regression,0,102.13112500000001,,1,,,25,,,100,biau2008,,,98.9386203271028,,biau2008,matrix,,axis_aligned,biau2008,102.67352803738318,106.30617990654206,105.00389018691588,99.42477803738318,97.2472488317757,random_gap,0.2,ct_slice,,94.19445093457944,,,102.25956775700935,98.85191588785047,96.13575350467289,103.25141355140187,,5,
regression,3,4541.0959285623085,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,3912.5096731406347,,breadth_first,matrix,,axis_aligned,biau2012,4375.552317415731,5272.20786516854,4249.483664772727,4512.233664772727,4296.002130681818,constant_splitpoints,0.2,diabetes,,3842.531779661017,,,3845.064447592068,4046.4320113314448,3979.572033898305,3848.948093220339,,5,at_range_midpoints
regression,3,3683.1379341164456,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,3054.430815367872,,breadth_first,matrix,,axis_aligned,biau2012,3805.087780898876,3868.3149578651687,3690.4701704545455,3454.34375,3597.4730113636365,constant_splitpoints,0.2,diabetes,,3145.962570621469,,,2909.8468484419263,2941.758852691218,3068.9417372881358,3205.64406779661,,5,at_range_midpoints
regression,3,3687.170219931052,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,2996.7729545781917,,breadth_first,matrix,,axis_aligned,biau2012,4503.58988764045,3750.419592696629,3731.2876420454545,3523.474786931818,2927.079190340909,constant_splitpoints,0.2,diabetes,,3275.0303672316386,,,2957.599681303116,2842.4049220963175,2924.8418079096045,2983.9879943502824,,5,at_range_midpoints
regression,3,3742.8309746871805,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,3039.323987192106,,breadth_first,matrix,,axis_aligned,biau2012,4216.3616573033705,3737.8219803370785,3109.810369318182,4326.876065340909,3323.2848011363635,constant_splitpoints,0.2,diabetes,,3214.7485875706216,,,3151.43059490085,2856.901735127479,2873.5146539548023,3100.0243644067796,,5,at_range_midpoints
regression,3,3697.3058653600615,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,2983.6130063539313,,breadth_first,matrix,,axis_aligned,biau2012,2910.0103581460676,4385.487008426966,3946.4712357954545,3442.7297585227275,3801.830965909091,constant_splitpoints,0.2,diabetes,,2873.896186440678,,,2816.653859773371,3118.6798866855524,3029.499646892655,3079.335451977401,,5,at_range_midpoints
regression,4,0.5323751746443269,,1,,,50,,,100,biau2008,,,0.4411318143173496,,biau2008,matrix,,axis_aligned,biau2008,0.5686351130558894,0.5076939509465144,0.5390573784972815,0.5076054315368793,0.5388839991850702,random_gap,0.2,wine,,0.43509696675704596,,,0.453452854035381,0.4298328945034395,0.44348172712160927,0.4437946291692718,,5,
regression,2,3723.8736122637893,,1,,,5,,,100,biau2008,,,3124.454968110306,,biau2008,matrix,,axis_aligned,biau2008,3890.30547752809,3534.4926264044943,3908.4225852272725,3786.3217329545455,3499.8256392045455,random_gap,0.2,diabetes,,3269.8555790960454,,,3099.1026912181305,3061.315864022663,2999.119350282486,3192.8813559322034,,5,
regression,3,3702.4258291304895,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,2840.931204786255,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,4131.550210674157,3871.0537219101125,3474.8647017045455,3860.897372159091,3173.7631392045455,constant_splitpoints,0.2,diabetes,,2951.883474576271,,,2809.82914305949,2736.340828611898,2811.535310734463,2895.0672669491523,,5,at_range_midpoints
regression,4,109.01775897699599,,1,,,10,,,100,biau2008,,,89.98120676440054,,biau2008,matrix,,axis_aligned,biau2008,109.4519884737409,110.55433738563487,107.89939749100117,108.47401255469637,108.70905897990666,random_gap,0.2,ypm,,89.21903773200478,,,91.10946065257255,90.09974871202786,89.49608514684337,89.98170157855417,,5,
regression,0,19.891337908878505,,,,,0001,1.0,,,biau2012,,,14.102639310747662,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,16.244865654205608,19.503203855140185,21.911518691588785,25.104833528037382,16.69226781542056,constant_splitpoints,0.2,ct_slice,,12.257060455607476,,,13.410417640186916,12.619925525700934,17.054151577102804,15.171641355140187,,5,at_range_midpoints
regression,4,100.098,,1,,,500,,,100,biau2008,,,97.13994976635514,,biau2008,matrix,,axis_aligned,biau2008,94.65107476635514,99.0891238317757,100.5635046728972,101.0085046728972,105.17779205607476,random_gap,0.2,ct_slice,,98.83427570093458,,,94.84686331775701,95.55900700934579,99.5078738317757,96.95172897196262,,5,
regression,3,0.40685212985551705,1000,,,,0050,,5,,,,,0.21207404429409257,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.4040978534405048,0.40210975060096155,0.39915295983388666,0.42814451809384624,0.40075556730838624,all_midpoints,,wine,,0.22203312309121295,,True,0.2108180369233452,0.20797304935539734,0.20915548009751347,0.21039053200299393,,5,
regression,2,0.4746811987806357,1000,,two_stream_per_tree,0.5,500,,5,,,,,0.4063437210174216,,breadth_first,matrix,,axis_aligned,consistent,0.482036367563101,0.47364835298978364,0.4598425321160508,0.4876277650476328,0.4702509761866099,all_midpoints,,wine,,0.40778120979523375,,True,0.40607947268255723,0.4010676607297479,0.4064320486845902,0.41035821319497884,,5,
regression,3,126413.25453046015,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,70767.68533700725,,breadth_first,matrix,,axis_aligned,biau2012,126922.2908925089,127453.75870533333,130419.8804296151,124487.98470927242,122782.35791557112,constant_splitpoints,0.2,ypm,,69277.58049462011,,,72371.30357333437,70768.80800240615,69642.54610018531,71778.18851449029,,5,at_range_midpoints
regression,3,123.43870416905182,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,84.14278784115496,,breadth_first,matrix,,axis_aligned,biau2012,100.78145708214885,138.87731519661585,139.48839127186642,98.86365444508048,139.18270284954738,constant_splitpoints,0.2,ypm,,80.52308162493087,,,80.08277464611086,79.92145552979072,80.47162095295384,99.71500645198847,,5,at_range_midpoints
regression,3,97.35966003356974,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,77.8779400207628,,breadth_first,matrix,,axis_aligned,biau2012,98.44250938691556,97.27602867981643,96.73719547099516,96.73874782912418,97.60381880099739,constant_splitpoints,0.2,ypm,,77.86971349290282,,,77.74696562496968,77.59246233105978,78.20528480920548,77.9752738456762,,5,at_range_midpoints
regression,3,95.68685055642337,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,76.44954933103068,,breadth_first,matrix,,axis_aligned,biau2012,95.47563282849353,96.7600733489216,95.16913912039507,94.96998127468007,96.05942620962657,constant_splitpoints,0.2,ypm,,76.18626357100582,,,76.06670288835635,76.81769979334233,76.72033783193783,76.45674257051101,,5,at_range_midpoints
regression,3,95.04295374943,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,75.9777091074911,,breadth_first,matrix,,axis_aligned,biau2012,94.95068352268868,95.59037149870476,94.95023721972659,94.39368772375786,95.32978878227208,constant_splitpoints,0.2,ypm,,75.86834062618246,,,75.9656346719188,75.92971213458945,75.95095033424211,76.17390777052266,,5,at_range_midpoints
regression,1,3403.2043878479317,1000,,two_stream_per_forest,0.5,1000,,5,,,,,2766.682411453082,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,3191.4947331460676,4105.152738764045,3532.0071022727275,3527.8093039772725,2659.5580610795455,all_midpoints,,diabetes,,2943.9574505649716,,True,2591.9406869688387,2836.552584985836,2610.1352401129943,2850.826094632768,,5,
regression,2,0.5907021768027458,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,0.5277951321582787,,breadth_first,matrix,,axis_aligned,biau2012,0.6047484882061298,0.5837464787409856,0.6203171610373364,0.5433177169788058,0.6013810390504715,constant_splitpoints,0.2,wine,,0.5289954331894479,,,0.53033032691637,0.5282404042446364,0.5340739621158378,0.517335534325101,,5,at_range_midpoints
regression,1,0.4738994176695993,1000,,two_stream_per_tree,0.5,200,,5,,,,,0.4073867470742828,,breadth_first,matrix,,axis_aligned,consistent,0.510970224233774,0.42844970703125,0.48245321483773573,0.4645740958339348,0.48304984641130194,all_midpoints,,wine,,0.4074622958199067,,True,0.41680535908637195,0.40215344527191166,0.40634055466044633,0.40417208053277703,,5,
regression,1,0.6495261517084957,,1,,,1,,,100,biau2008,,,0.5327018291940334,,biau2008,matrix,,axis_aligned,biau2008,0.6466997821514423,0.6872314922626201,0.6197776177738886,0.6693498642284931,0.6245720021260345,random_gap,0.2,wine,,0.5268534960862351,,,0.5618452784509091,0.553519693227463,0.505473437424851,0.5158172407807089,,5,
regression,1,57.81061214953271,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,45.93716530373831,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,56.38320093457944,54.37286214953271,52.98677570093458,63.77119742990654,61.53902453271028,constant_splitpoints,0.2,ct_slice,,50.27485981308411,,,46.25671436915888,44.29787675233645,44.50523656542056,44.35113901869159,,5,at_range_midpoints
regression,1,8.850121349299066,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,6.677640332943926,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,8.376610689252336,7.7150898072429905,11.07819144275701,9.190143107476635,7.8905716997663555,constant_splitpoints,0.2,ct_slice,,5.923673335280374,,,6.145029205607477,6.839448014018692,6.401068195093458,8.078982914719626,,5,at_range_midpoints
regression,1,7.100716559579439,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,5.671280373831776,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,7.152318195093458,7.7080687792056075,6.945828709112149,7.163020589953271,6.53434652453271,constant_splitpoints,0.2,ct_slice,,5.623591559579439,,,5.597425525700935,6.108417056074766,5.690229264018692,5.336738463785046,,5,at_range_midpoints
regression,1,6.18044253796729,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,4.887166471962617,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.701491311331775,6.423768253504673,6.130321261682243,6.0436105432242995,6.6030213200934575,constant_splitpoints,0.2,ct_slice,,5.202131644275701,,,4.874046436915888,4.786969553154206,4.8873214807242995,4.685363244742991,,5,at_range_midpoints
regression,1,5.939963785046729,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,4.775700496495327,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.297881498247664,5.678931804906542,5.748171363901869,6.3946312792056075,6.580202978971963,constant_splitpoints,0.2,ct_slice,,5.022035265771028,,,4.644907637266355,4.728096159462617,4.913250949182243,4.5702124707943925,,5,at_range_midpoints
regression,0,111.12882049888908,,1,,,5,,,100,biau2008,,,91.0627366133367,,biau2008,matrix,,axis_aligned,biau2008,111.97074775150627,112.21629199856407,110.29592797058281,111.0616189154838,110.09951585830851,random_gap,0.2,ypm,,90.76074280336474,,,89.87779060629288,92.13632615044291,92.03046502828202,90.50835847830095,,5,
regression,2,1.5777520808995327,,,,,500,,5,,,1.6898103460864486,1.6316302205023365,0.5399535357038551,1.6425569509345794,breadth_first,matrix,1.5251043187792057,axis_aligned,breiman_bootstrap,1.3705753504672897,2.129520480432243,1.2805549978095794,1.6675416179906541,1.4405679577978971,all_midpoints,,ct_slice,True,0.5396832560601635,1.628904972254673,,0.5041575551255841,0.5618581155081775,0.5507623576226636,0.5433063942026869,1.6236013617114486,5,
regression,3,1.5386777526285047,,,,,1000,,5,,,1.6125204439252336,1.5974437792056075,0.5332946389456776,1.5511658513434579,breadth_first,matrix,1.6284539281542056,axis_aligned,breiman_bootstrap,1.395616968457944,1.6354663770443925,1.678430016063084,1.550300452686916,1.433574948890187,all_midpoints,,ct_slice,True,0.5310376661068925,1.5725564033294392,,0.5465444746641355,0.5409092527015187,0.5145074748101636,0.5334743264456776,1.592428081191589,5,
regression,3,113.14952336448599,,1,,,5,,,100,biau2008,,,109.8829953271028,,biau2008,matrix,,axis_aligned,biau2008,99.20380841121495,122.42476635514019,102.79968457943926,121.91593457943925,119.40342289719626,random_gap,0.2,ct_slice,,113.74601635514018,,,120.20061915887851,98.3957359813084,118.92147196261682,98.15113317757009,,5,
regression,4,0.3979199516679054,,,,,1000,,5,,,0.3916767495445089,0.3953294743020152,0.190944966977721,0.401297439745455,breadth_first,matrix,0.399531176715533,axis_aligned,breiman_bootstrap,0.4209156681941106,0.3826994206355168,0.40290265160399824,0.3756631406295107,0.4074188772763905,all_midpoints,,wine,True,0.18986173646639934,0.3955666636356531,,0.19264363003896479,0.18836159749239345,0.19358590255567046,0.19027196833517698,0.39668030078863303,5,
regression,1,2.140533184871495,1000,1,,,0010,,5,,,,,0.5219847948306076,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.830516574182243,2.394342143691589,2.0072703709112147,2.345498503212617,2.125038332359813,all_midpoints,,ct_slice,,0.4901650573160047,,True,0.5429235269421729,0.4982258049795561,0.5568835791471962,0.5217260057681075,,5,
regression,3,0.4765702874382499,1000,,two_stream_per_forest,0.5,1000,,5,,,,,0.4085887463546369,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5009245417668269,0.4788305194561298,0.4386552042737202,0.48427571802528385,0.48016545366928887,all_midpoints,,wine,,0.41311693650202,,True,0.4083454190067587,0.4013071036325043,0.41207222316576086,0.4081020494661408,,5,
regression,4,85.836955825709,1000,,two_stream_per_tree,0.5,100,,5,,,,,68.07555132969176,,breadth_first,matrix,,axis_aligned,consistent,85.59262241799183,86.07763731092763,86.39871348320058,86.26204775441694,84.85375816200798,all_midpoints,,ypm,,68.19316186244167,,True,68.0997147541938,68.19103222113341,68.01579524396278,67.87805256672715,,5,
regression,2,65.60634462616822,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,50.72854205607477,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,66.33875,61.83584112149533,60.08269859813084,74.32754088785046,65.44689252336448,constant_splitpoints,0.2,ct_slice,,48.66272488317757,,,49.29064252336448,54.5965011682243,52.25995327102804,48.83288843457944,,5,at_range_midpoints
regression,2,8.660210134345794,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,6.964021977219626,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,9.000507447429907,8.27149386682243,9.765091267523365,8.343789427570094,7.920168662383178,constant_splitpoints,0.2,ct_slice,,5.840757520443925,,,7.023280519859813,6.1812215245327105,7.712086740654206,8.062763580607477,,5,at_range_midpoints
regression,2,7.1579874415887845,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,5.681289281542056,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,6.61383761682243,6.855688522196262,7.320526431074766,7.546151431074766,7.453733206775701,constant_splitpoints,0.2,ct_slice,,6.009618501752336,,,5.1919502044392525,5.859380110981308,5.6809882447429905,5.664509345794393,,5,at_range_midpoints
regression,2,6.2280502336448595,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,5.019708016939252,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.695124123831776,6.42214734228972,6.655229994158878,6.183315566588785,6.1844341413551405,constant_splitpoints,0.2,ct_slice,,4.550600905373832,,,5.081294173481308,4.997017377336449,5.11666800525701,5.3529596232476635,,5,at_range_midpoints
regression,2,5.870067464953271,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,4.69101613609813,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.893030081775701,5.849326080607477,5.962978971962617,5.629702467873832,6.015299722546729,constant_splitpoints,0.2,ct_slice,,4.732267450350467,,,4.469453855140187,4.937273656542056,4.73104300525701,4.585042713200934,,5,at_range_midpoints
regression,2,0.5291967854904451,,1,,,1000,,,100,biau2008,,,0.43808452357959526,,biau2008,matrix,,axis_aligned,biau2008,0.5415302452674279,0.5071717247596154,0.5856489573560191,0.48489278862346036,0.5267402114457034,random_gap,0.2,wine,,0.4383602223060552,,,0.4427533688305753,0.4355379023505147,0.44577631082567815,0.42799481358515296,,5,
regression,0,3549.5512365136615,,,,,0100,1.0,,,biau2012,,,2641.6301203565886,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3548.8205758426966,4404.932233146067,3256.783025568182,3813.6558948863635,2723.564453125,constant_splitpoints,0.2,diabetes,,2840.7462923728813,,,2464.685552407932,2646.0024787535413,2580.545021186441,2676.171257062147,,5,at_range_midpoints
regression,1,107.38232710280374,,1,,,10,,,100,biau2008,,,104.85870443925235,,biau2008,matrix,,axis_aligned,biau2008,106.9356308411215,111.57045560747663,101.66978971962617,99.17835280373832,117.55740654205607,random_gap,0.2,ct_slice,,115.31309579439252,,,107.19928738317758,102.92808411214953,97.24855724299066,101.6044976635514,,5,
regression,4,0.4729998981193235,1000,,two_stream_per_tree,0.5,500,,5,,,,,0.4055405062178816,,breadth_first,matrix,,axis_aligned,consistent,0.4789519324669471,0.46538409893329324,0.4473601613621055,0.4528079836803551,0.5204953141539165,all_midpoints,,wine,,0.39501962518636974,,True,0.40608262015646046,0.40344156071110737,0.4113391907043574,0.4118195343311129,,5,
regression,1,1.5731139748831775,,,,,1000,,5,,,1.5796110178154206,1.591769859813084,0.5328355541764018,1.6295940420560748,breadth_first,matrix,1.5958551766939253,axis_aligned,breiman_bootstrap,1.7111211302570093,1.722062280957944,1.5020662054614486,1.313253230870327,1.617067026869159,all_midpoints,,ct_slice,True,0.5150587762850467,1.5316280300817757,,0.5351540139456775,0.5312256315712617,0.5489827321845795,0.533756616895444,1.585691625292056,5,
regression,4,1.5820438449182244,,,,,500,,5,,,1.5918072794976637,1.6558710572429907,0.538363253869743,1.6316986711448598,breadth_first,matrix,1.6127895005841122,axis_aligned,breiman_bootstrap,1.4832237514602804,1.7689254161799066,1.5362315639602804,1.4587874196845794,1.6630510733060748,all_midpoints,,ct_slice,True,0.53575167932243,1.5994326810747663,,0.5321199163989486,0.5243936642085281,0.5466220064252336,0.5529290029935747,1.6183198379088783,5,
regression,2,106.94643976365346,1000,,two_stream_per_tree,0.5,1,,5,,,,,86.92612133619225,,breadth_first,matrix,,axis_aligned,consistent,105.51247222734285,107.45286167518847,107.12841882622321,107.17016755765555,107.4682785318573,all_midpoints,,ypm,,87.02984408503042,,True,87.38650806741116,86.46830763857221,87.03092103348243,86.71502585646509,,5,
regression,2,89.80561565553174,1000,,two_stream_per_tree,0.5,5,,5,,,,,71.51531498316662,,breadth_first,matrix,,axis_aligned,consistent,89.03254130727959,90.38906945832403,88.36668639455122,90.20495978422223,91.03482133328158,all_midpoints,,ypm,,71.16927010061221,,True,71.79272138082256,71.38984563738855,71.34948917715317,71.8752486198566,,5,
regression,2,87.82207065169935,1000,,two_stream_per_tree,0.5,10,,5,,,,,69.85941262649293,,breadth_first,matrix,,axis_aligned,consistent,87.81430886105424,87.3412374234736,89.0284469627143,87.76185856076997,87.16450145048462,all_midpoints,,ypm,,69.84257148124073,,True,69.93461176493417,70.0587276484685,69.8683163705867,69.59283586723457,,5,
regression,2,86.48789257681747,1000,,two_stream_per_tree,0.5,25,,5,,,,,68.63379677691643,,breadth_first,matrix,,axis_aligned,consistent,86.56709582900776,87.406960385761,85.36928659441733,86.23474565582279,86.86137441907849,all_midpoints,,ypm,,68.62263144107345,,True,68.44876247950403,68.64657656521359,68.62889423590022,68.82211916289089,,5,
regression,2,86.05794952895633,1000,,two_stream_per_tree,0.5,50,,5,,,,,68.253511725155,,breadth_first,matrix,,axis_aligned,consistent,86.80821585539785,85.89493446138025,85.79817403875074,85.39272720216555,86.39569608708729,all_midpoints,,ypm,,68.07441616780991,,True,68.35474293919607,68.10796650787337,68.39748129893566,68.33295171195995,,5,
regression,3,0.531051739704717,,1,,,200,,,100,biau2008,,,0.4383160628367073,,biau2008,matrix,,axis_aligned,biau2008,0.5511661940354567,0.489219970703125,0.5756784252610181,0.5265426811940676,0.5126514273299172,random_gap,0.2,wine,,0.4406873079940602,,,0.4462569300798538,0.4346029146923706,0.4370350149696999,0.43299814644755197,,5,
regression,2,19.17587996495327,,,,,0001,1.0,,,biau2012,,,12.916912529205609,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,21.82217289719626,21.294564836448597,17.239025992990655,16.85201518691589,18.671620911214955,constant_splitpoints,0.2,ct_slice,,10.614604264018691,,,14.654719626168225,14.424548773364487,11.7776394567757,13.113050525700935,,5,at_range_midpoints
regression,1,3619.1145604570993,,,two_stream_per_tree,0.5,1000,1.0,,,biau2012,,,2849.007196687793,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3111.5712780898875,3721.365870786517,3505.3714488636365,3824.9254261363635,3932.338778409091,constant_splitpoints,0.2,diabetes,,2793.150070621469,,,2852.106586402266,2946.3190509915016,2807.232521186441,2846.227754237288,,5,at_range_midpoints
regression,3,5.704123758761683,,,two_stream_per_forest,0.5,1000,1.0,,,biau2012,,,4.64131191588785,,breadth_first,matrix,,axis_aligned,biau2012,5.333985835280374,6.2821130257009345,6.160441004672897,5.452482111565421,5.291596816588785,constant_splitpoints,0.2,ct_slice,,4.726150700934579,,,4.8055640332943925,4.599467362733645,4.4920137266355145,4.5833637558411215,,5,at_range_midpoints
regression,3,3750.558449310521,,,,,0005,1.0,,,biau2012,,,2780.89772670892,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3923.7865168539324,3213.183286516854,4513.819957386364,2982.4964488636365,4119.506036931818,constant_splitpoints,0.2,diabetes,,2739.1850282485875,,,2886.6793555240793,2739.046919263456,2898.5683262711864,2641.009004237288,,5,at_range_midpoints
regression,4,61.49071028037383,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,50.86787324766355,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,51.716267523364486,66.5922429906542,59.87282126168224,61.881384345794395,67.39083528037384,constant_splitpoints,0.2,ct_slice,,52.11635514018692,,,56.235146028037384,44.688758761682244,54.57164135514019,46.72746495327103,,5,at_range_midpoints
regression,4,8.80268852219626,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,7.094735689252336,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,8.367203563084113,9.148305344626168,7.726842143691589,9.483379088785046,9.287712470794393,constant_splitpoints,0.2,ct_slice,,6.863608352803738,,,8.220229994158878,6.473303884345794,7.7308184871495325,6.1857177278037385,,5,at_range_midpoints
regression,4,7.29750175233645,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,5.733275627920561,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,7.04647488317757,7.1469772196261685,6.827548189252337,7.058502482476635,8.408005987149533,constant_splitpoints,0.2,ct_slice,,6.065918151285047,,,5.52665011682243,5.508357914719626,5.806135367990654,5.759316588785047,,5,at_range_midpoints
regression,4,6.121479775116823,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,5.003859374999999,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.650608571845795,5.516429614485982,6.461520882009346,6.718009637850467,6.2608301693925235,constant_splitpoints,0.2,ct_slice,,5.017103168808411,,,4.758289646612149,4.730123758761683,4.9166815128504675,5.5970987879672895,,5,at_range_midpoints
regression,4,5.893102000584112,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,4.724222254672897,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,5.932933338200934,5.292047678154206,6.156531834112149,6.0191227365654205,6.06487441588785,constant_splitpoints,0.2,ct_slice,,4.534714150116822,,,4.699388142523365,4.65557535046729,4.793226124415888,4.938207505841121,,5,at_range_midpoints
regression,2,3666.2898964185397,,,,,0050,1.0,,,biau2012,,,2641.2074149541463,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3127.6822331460676,4624.9195926966295,3267.2112926136365,3309.1129261363635,4002.5234375,constant_splitpoints,0.2,diabetes,,2580.709392655367,,,2465.2864730878186,2764.212995750708,2686.713629943503,2709.1145833333335,,5,at_range_midpoints
regression,0,85.83142360942671,1000,,two_stream_per_tree,0.5,100,,5,,,,,68.07596367481979,,breadth_first,matrix,,axis_aligned,consistent,84.41596406290931,86.95023721972659,85.06712978684182,86.307017628967,86.41676934868875,all_midpoints,,ypm,,68.01366560265453,,True,67.83192327469948,68.23304776411918,68.0808633051645,68.22031842746121,,5,
regression,1,1.2521387996495326,1000,1,,,0200,,5,,,,,0.2435661917713201,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.9996899642231308,1.5595993355724298,1.145092362733645,1.1612125803154205,1.3950997554030373,all_midpoints,,ct_slice,,0.25421728971962615,,True,0.23110675562207944,0.24753554870035047,0.24384863737587617,0.24112272743866822,,5,
regression,3,0.5291285229432912,,1,,,25,,,100,biau2008,,,0.43846974801014155,,biau2008,matrix,,axis_aligned,biau2008,0.5561971341646634,0.5444516225961539,0.5002818236083044,0.5241636727019582,0.5205483616453762,random_gap,0.2,wine,,0.4334005698555935,,,0.4334557778977054,0.4316719588073648,0.44392773700521837,0.4498926964848259,,5,
regression,3,2.8317178738317756,1000,,two_stream_per_forest,0.5,500,,5,,,,,1.6310589953271026,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,2.821092472254673,2.8675021904205606,2.817584331191589,3.0031772050233645,2.6492331702686918,all_midpoints,,ct_slice,,1.5587175087616822,,True,1.6272073963200935,1.5841488390771028,1.737611893983645,1.6476093384929906,,5,
regression,1,3234.25984861785,,,,,200,,5,,,3230.893413597734,3343.76906779661,1504.527958549399,3182.911723163842,breadth_first,matrix,3246.5690509915016,axis_aligned,breiman_bootstrap,3102.60077247191,3066.0814606741574,2598.8364701704545,3756.1285511363635,3647.6519886363635,all_midpoints,,diabetes,True,1422.7486758474577,3104.5699152542375,,1515.2889518413597,1514.103930594901,1491.7558262711864,1578.7424081920904,3221.7426341607847,5,
regression,3,67.75796612149531,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,49.90809813084112,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,67.50185747663551,60.83161799065421,75.2182418224299,72.46809579439253,62.77001752336449,constant_splitpoints,0.2,ct_slice,,48.98303446261682,,,45.32797021028038,47.451495327102805,51.39235397196261,56.38563668224299,,5,at_range_midpoints
regression,3,8.563062646028037,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,6.812878650700934,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,8.104665595794392,8.359712324766354,8.133484959112149,9.570789281542057,8.646661068925233,constant_splitpoints,0.2,ct_slice,,6.918257155373832,,,6.73831191588785,5.859491092289719,7.43573160046729,7.112601489485981,,5,at_range_midpoints
regression,3,7.1976461740654205,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,5.683155811915887,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,6.64886609228972,7.521045560747663,7.176557389018692,7.2053979264018695,7.436363901869159,constant_splitpoints,0.2,ct_slice,,5.9538208235981305,,,5.872160119742991,5.674105943341122,5.429429760514019,5.486262412383177,,5,at_range_midpoints
regression,3,6.280443122079439,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,5.067386682242991,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,6.269037675233645,5.974109228971963,6.853898948598131,6.494318049065421,5.810851708528038,constant_splitpoints,0.2,ct_slice,,4.859487806658879,,,4.9609232622663555,5.455196772780374,4.51017632885514,5.551149240654206,,5,at_range_midpoints
regression,3,5.980553081191589,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,4.732804468457944,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,6.401666179906542,6.330565128504673,5.5893479848130845,6.464742260514019,5.116443852219626,constant_splitpoints,0.2,ct_slice,,4.350005110981308,,,4.945281469042056,4.916726781542056,4.7814358206775704,4.670573160046729,,5,at_range_midpoints
regression,1,18.310689544392524,,,,,0001,1.0,,,biau2012,,,13.797141793224299,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,23.761934871495328,19.056698306074768,15.896108352803738,16.561696845794394,16.277009345794394,constant_splitpoints,0.2,ct_slice,,11.912243720794393,,,15.800240946261683,15.08668078271028,12.658601051401869,13.527942464953272,,5,at_range_midpoints
regression,1,3871.268101219356,,1,,,10,,,100,biau2008,,,3166.284744562347,,biau2008,matrix,,axis_aligned,biau2008,5091.435042134832,3714.1316713483147,3816.3362926136365,3426.7492897727275,3307.6882102272725,random_gap,0.2,diabetes,,3241.0091807909603,,,2910.930771954674,3082.0046033994336,3143.6588983050847,3453.820268361582,,5,
regression,3,108.02922702267412,,1,,,25,,,100,biau2008,,,89.30205396384945,,biau2008,matrix,,axis_aligned,biau2008,107.53700918801968,108.54807944192726,107.36723942213469,108.72777459759966,107.96603246368937,random_gap,0.2,ypm,,89.4605264434505,,,89.7117076909643,89.39275630888046,89.19862422260816,88.74665515334388,,5,
regression,2,11.469418370327102,,,,,1,,5,,,,,3.2136152161214953,,breadth_first,matrix,,axis_aligned,breiman,11.626816588785047,14.656841413551401,6.70314617406542,12.080223422897197,12.280064252336448,all_midpoints,,ct_slice,False,2.919585097838785,,,3.769408586448598,3.615231089369159,3.127137120327103,2.636714186623832,,5,
regression,2,3.0503322867990654,,,,,5,,5,,,,,0.7442536324474298,,breadth_first,matrix,,axis_aligned,breiman,2.729997809579439,3.4480432242990653,3.0207286799065423,3.0552334623247663,2.997658257885514,all_midpoints,,ct_slice,False,0.6903098076080607,,,0.7914476854556075,0.7247130092727804,0.7713300416179907,0.7434676182827102,,5,
regression,2,2.0854074182242988,,,,,10,,5,,,,,0.4874166636244158,,breadth_first,matrix,,axis_aligned,breiman,2.051995473130841,1.9801949474299065,1.9424706118574766,2.590533549941589,1.8618425087616823,all_midpoints,,ct_slice,False,0.48131794867114486,,,0.5051711266063084,0.4916961156542056,0.4778785776869159,0.4810195495035047,,5,
regression,2,1.5418452832943927,,,,,25,,5,,,,,0.3276522387923481,,breadth_first,matrix,,axis_aligned,breiman,1.5909101197429907,1.782867625584112,1.3769878066588785,1.3774472473714954,1.581013617114486,all_midpoints,,ct_slice,False,0.34668660101489485,,,0.3114419812353972,0.34435227438668226,0.3207563795998832,0.3150239577248832,,5,
regression,2,1.2827999780957946,,,,,50,,5,,,,,0.28702987642377337,,breadth_first,matrix,,axis_aligned,breiman,1.4693695239485982,1.1107016647196262,1.4010688339661215,1.1107731271904207,1.3220867406542056,all_midpoints,,ct_slice,False,0.2989731034608645,,,0.2872796573817173,0.25900283385660045,0.3010869049357477,0.28880688248393693,,5,
regression,0,1.5395679577978973,,,,,1000,,5,,,1.5676460280373832,1.6046785557827103,0.530676839953271,1.5992034170560747,breadth_first,matrix,1.5963445531542055,axis_aligned,breiman_bootstrap,1.4011904935747663,1.377928957359813,1.640551620911215,1.9101883761682243,1.3679803409754674,all_midpoints,,ct_slice,True,0.5153323506863318,1.5434471743574767,,0.5354513179030373,0.5244281176985981,0.5357603041033878,0.542412109375,1.58226394567757,5,
regression,4,2.831118538259346,1000,,two_stream_per_tree,0.5,200,,5,,,,,1.5524405300817756,,breadth_first,matrix,,axis_aligned,consistent,3.151930855724299,3.1607688376168226,2.7252845721378502,2.716896721670561,2.4007117041471964,all_midpoints,,ct_slice,,1.5483347327686916,,True,1.5866847984813084,1.5299167640186917,1.542969480140187,1.554296875,,5,
regression,2,3642.6164836567928,,,,,0025,1.0,,,biau2012,,,2677.6984472279573,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3533.640098314607,3662.919592696629,3195.8061079545455,3549.5735085227275,4271.143110795455,constant_splitpoints,0.2,diabetes,,2530.407309322034,,,2685.2117563739375,2752.1648371104816,2687.5026483050847,2733.205685028249,,5,at_range_midpoints
regression,1,125250.22086563369,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,70835.8112565369,,breadth_first,matrix,,axis_aligned,biau2012,123759.05694243663,122125.63839757832,123739.66364280239,131133.67705129573,125493.06829405544,constant_splitpoints,0.2,ypm,,69969.36095237172,,,70356.97856775558,69620.79818374099,74186.9068682145,70045.01171060164,,5,at_range_midpoints
regression,1,123.49290475312655,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,95.58686316933316,,breadth_first,matrix,,axis_aligned,biau2012,100.15814648439395,100.2146620225286,100.82288563971709,138.75989870863208,177.50893091036102,constant_splitpoints,0.2,ypm,,89.68928581823826,,,89.82416633517353,89.77217204008964,99.81624930871553,108.83244234444886,,5,at_range_midpoints
regression,1,97.33002357643909,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,77.7525560546818,,breadth_first,matrix,,axis_aligned,biau2012,97.39184429847965,97.52868466755281,96.79144068536611,97.83505224655327,97.10309598424357,constant_splitpoints,0.2,ypm,,77.78646828823409,,,77.84593815793303,77.67073998971563,77.42653465154412,78.03309918598221,,5,at_range_midpoints
regression,1,95.6499490632489,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,76.49328411064432,,breadth_first,matrix,,axis_aligned,biau2012,96.42511327363222,96.20077811951217,95.43992859152607,95.53122665398908,94.65269867758492,constant_splitpoints,0.2,ypm,,76.69367122995276,,,76.35311781427976,76.42756793992373,76.37513704411607,76.6169265249493,,5,at_range_midpoints
regression,1,95.04082313789793,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,75.93952788908402,,breadth_first,matrix,,axis_aligned,biau2012,95.18898019773161,94.49299013282364,95.6076414828901,95.63436144718587,94.28014242885834,constant_splitpoints,0.2,ypm,,76.1367821556433,,,75.95737321600093,75.85374845976966,75.94237840669842,75.80735720730773,,5,at_range_midpoints
regression,4,0.4788836083388734,1000,,two_stream_per_forest,0.5,1000,,5,,,,,0.4101310618454188,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.48107088529146635,0.4510819185697115,0.49853116241760487,0.4775478019450058,0.48618627347057836,all_midpoints,,wine,,0.41823891099942284,,True,0.4096288367237108,0.4000864944619492,0.4149416035163765,0.40775946352563486,,5,
regression,0,98.90189018691589,,1,,,1000,,,100,biau2008,,,95.95534579439253,,biau2008,matrix,,axis_aligned,biau2008,99.54421728971963,99.46517523364486,100.06498831775701,95.9196261682243,99.51544392523364,random_gap,0.2,ct_slice,,95.36426985981308,,,96.85652453271028,95.91466121495327,96.44613317757009,95.19514018691589,,5,
regression,2,107.58356828920432,,1,,,200,,,100,biau2008,,,88.81622214244825,,biau2008,matrix,,axis_aligned,biau2008,108.24733916114448,108.03860520622108,107.79092646673588,105.80565446448496,108.03531614743521,random_gap,0.2,ypm,,89.00500635496608,,,88.63278968458023,88.7546109887551,89.1097032085302,88.57900047540967,,5,
regression,1,85.73433331069478,1000,,two_stream_per_tree,0.5,200,,5,,,,,67.99663332330769,,breadth_first,matrix,,axis_aligned,consistent,84.99900066945445,85.94671530722138,87.03932317185574,85.54589643830832,85.140730966634,all_midpoints,,ypm,,68.08133871484151,,True,67.98687287157148,68.1368452201923,68.07404263163512,67.70406717829803,,5,
regression,0,85.33482036305776,1000,1,,,0010,,5,,,,,10.089830477641192,,breadth_first,matrix,,axis_aligned,consistent_one_stream,85.35876936809322,85.13786880633361,84.96594514354462,85.3264900212479,85.88502847606942,all_midpoints,,ypm,,10.077479043165258,,True,10.085366962908344,10.073983811815387,10.096211639775296,10.116110930541677,,5,
regression,1,3293.581939080056,1000,5,,,100,,5,,,,,1501.2212796690194,,breadth_first,matrix,,axis_aligned,consistent_one_stream,2809.158532303371,3158.78827247191,2800.0133167613635,3413.2425426136365,4286.70703125,all_midpoints,,diabetes,,1383.7663312146892,,True,1520.6988314447592,1549.4661827195469,1477.1047846045199,1575.0702683615818,,5,
regression,4,3682.220365966548,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,3008.9439606640417,,breadth_first,matrix,,axis_aligned,biau2012,4193.059339887641,2769.1671348314608,4258.653053977273,3660.0298295454545,3530.192471590909,constant_splitpoints,0.2,diabetes,,2980.8290960451977,,,3164.3973087818695,3076.1005665722378,2960.8328036723165,2862.5600282485875,,5,at_range_midpoints
regression,3,0.5696421750479173,,,two_stream_per_tree,0.5,200,1.0,,,biau2012,,,0.5102820583130446,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.578312753530649,0.5601157789963942,0.5180902282855803,0.5858880704508276,0.6058040439761355,constant_splitpoints,0.2,wine,,0.5030973639200174,,,0.5133109020228016,0.5071795758821195,0.5049303443030974,0.5228921054371873,,5,at_range_midpoints
regression,0,5.818108352803739,,,two_stream_per_forest,0.5,100,1.0,,,biau2012,,,4.617956556658878,,breadth_first,matrix,,axis_aligned,biau2012,6.024904716705607,5.282867260514019,5.796952759929907,5.89629964953271,6.089517377336448,constant_splitpoints,0.2,ct_slice,,4.887695677570093,,,4.617008250584112,4.419486346378505,4.449533805490654,4.716058703271028,,5,at_range_midpoints
regression,4,0.40650107451078765,1000,5,,,1000,,5,,,,,0.21210702004756463,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.4206450477013221,0.43489309457632214,0.4063791182520208,0.36688486147697746,0.403703250547296,all_midpoints,,wine,,0.21018652569197288,,True,0.21112449283390658,0.21033630899587502,0.2175003879572071,0.21138738475886157,,5,
regression,4,5.712466851635514,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,4.602507739485981,,breadth_first,matrix,,axis_aligned,biau2012,5.180396101051402,5.400092727803738,5.9805859375,6.35501898364486,5.64624050817757,constant_splitpoints,0.2,ct_slice,,4.617663186331776,,,4.403455753504673,4.557228752920561,4.793097619742991,4.641093384929906,,5,at_range_midpoints
regression,1,155.93400537504004,,,,,1,,5,,,2525757.115718596,2523481.4232795504,70.03189125731306,2519437.1254984527,breadth_first,matrix,2526736.0004657074,axis_aligned,breiman_bootstrap,155.69743569841563,155.4787666514665,155.14035257934006,158.05479824195442,155.2986737040235,all_midpoints,,ypm,True,70.23608941582823,2524092.6301409737,,69.44624959978267,70.45925545023236,69.93105104347573,70.08681077724631,2523900.859020656,5,
regression,1,95.89627725116185,,,,,5,,5,,,402512.22586810775,402879.98323453224,31.197598210907255,403034.65274718875,breadth_first,matrix,403623.00889695255,axis_aligned,breiman_bootstrap,95.18583667252035,95.77547080111381,96.38798280763372,95.45348261844008,96.67861335610125,all_midpoints,,ypm,True,31.141427102232484,403865.5046231166,,31.37319902201438,31.22205270255848,31.150285245806206,31.10102698192473,403183.0750739795,5,
regression,1,88.0248687772269,,,,,10,,5,,,40161.01989929077,41951.67617809428,26.290911913378416,41576.41036587141,breadth_first,matrix,41019.14111905616,axis_aligned,breiman_bootstrap,87.62677429683028,88.60495396287924,87.18779652465824,88.6923711300197,88.01244797174708,all_midpoints,,ypm,True,26.173861684890703,40522.545479242064,,26.185164792517632,26.280935586839885,26.44832345322066,26.3662740494232,41046.158608310936,5,
regression,1,83.4199128739,,,,,25,,5,,,137.70504225324783,127.80076453637854,23.419412723515315,147.9043359302991,breadth_first,matrix,147.0294948044514,axis_aligned,breiman_bootstrap,83.58893556743541,83.97345467599375,83.65866555414334,82.69808574838216,83.18042282354538,all_midpoints,,ypm,True,23.357027816317224,157.29417186544936,,23.411333669677596,23.427301128370313,23.4830768708341,23.41832413237734,143.54676187796525,5,
regression,1,82.01987988628977,,,,,50,,5,,,84.72481541491622,84.86199536233009,22.45400847975628,84.51552843240935,breadth_first,matrix,84.78004055535612,axis_aligned,breiman_bootstrap,81.73122859443674,81.89048113399761,81.44802025827359,83.21919296781768,81.81047647692323,all_midpoints,,ypm,True,22.470553706740144,84.66209044426549,,22.428838933141876,22.4572834702966,22.43266889171332,22.48069739688946,84.70889404185546,5,
regression,2,0.47718722113291195,1000,,two_stream_per_forest,0.5,100,,5,,,,,0.4087080010505274,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.5211926739032452,0.42716397798978367,0.4786766469249182,0.47949411393680236,0.4794086929098104,all_midpoints,,wine,,0.410377141373485,,True,0.42500269649256783,0.4005832785892101,0.40054139287346097,0.407035495923913,,5,
regression,1,0.5851355653890336,,,two_stream_per_forest,0.5,500,1.0,,,biau2012,,,0.526739193127594,,breadth_first,matrix,,axis_aligned,biau2012,0.5689993990384615,0.5741972468449519,0.5669701321479262,0.6027878077788202,0.6127232411350076,constant_splitpoints,0.2,wine,,0.5208318460074788,,,0.5301771811712286,0.5291182206230758,0.5200401502831618,0.5335285675530252,,5,at_range_midpoints
regression,3,0.39346261682158545,,,,,500,,5,,,0.4027555993090966,0.40071306158919295,0.1912292407540182,0.3889015963922422,breadth_first,matrix,0.40099038319884067,axis_aligned,breiman_bootstrap,0.3843263596754808,0.37721639779897836,0.3821969799485181,0.43313633872510104,0.3904370079598489,all_midpoints,,wine,True,0.19117894746927905,0.39749489549766737,,0.192457153954505,0.19315652735352126,0.18644949783495454,0.19290407715783114,0.398171107197408,5,
regression,3,1.1245539938668225,1000,1,,,0500,,5,,,,,0.23727744870765183,,breadth_first,matrix,,axis_aligned,consistent_one_stream,1.146254289573598,1.0296533659462617,1.080326281396028,1.1345366347838786,1.2319993976343457,all_midpoints,,ct_slice,,0.21037166417202102,,True,0.24755562755549065,0.24254798390040888,0.24566168954439252,0.24025027836594626,,5,
regression,1,85.85467211285643,1000,,two_stream_per_forest,0.5,200,,5,,,,,68.25826970282044,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,85.8668755881982,85.81974211450581,85.51689644801056,86.77732392863034,85.29252248493728,all_midpoints,,ypm,,68.32129932375399,,True,68.252486198566,68.14553357459566,68.16558810117495,68.40644131601161,,5,
regression,3,80.20410598725127,1000,1,,,0050,,5,,,,,8.61967128816618,,breadth_first,matrix,,axis_aligned,consistent_one_stream,79.92018453657259,81.05108228468308,80.12866138218087,79.79636942242576,80.124232310394,all_midpoints,,ypm,,8.641541103532585,,True,8.610547909652757,8.636813687917803,8.64275934082993,8.566694398897825,,5,
regression,1,94.74593912815686,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,74.42466891111779,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,94.36917986979596,94.46528054022063,95.3258981847112,94.84807265036044,94.72126439569608,constant_splitpoints,0.2,ypm,,74.51697891703616,,,74.5276174213391,74.39198012981595,74.35247746655153,74.33429062084623,,5,at_range_midpoints
regression,2,1.2830169940128504,,,,,100,,5,,,,,0.2570869277526285,,breadth_first,matrix,,axis_aligned,breiman,1.1028499196845793,1.2683453198014019,1.349436605578271,1.4857279497663551,1.2087251752336448,all_midpoints,,ct_slice,False,0.2510554176401869,,,0.26060257100613315,0.2664687682535047,0.25862578490070093,0.2486820969626168,,5,
regression,4,0.47639546311049175,1000,,two_stream_per_forest,0.5,500,,5,,,,,0.40849179495095467,,breadth_first,matrix,,axis_aligned,consistent_two_stream_per_forest,0.46768507737379805,0.45675809420072117,0.4685162433392273,0.48978645495032236,0.4992314456883901,all_midpoints,,wine,,0.40238620923913043,,True,0.41818930805933713,0.41271185787774195,0.4058053991619373,0.4033662004166266,,5,
regression,0,0.5752163365686485,,,,,0200,1.0,,,biau2012,,,0.50015527693489,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5928854135366587,0.5924626746544471,0.5424829120357005,0.5495982298583044,0.5986524527581313,constant_splitpoints,0.2,wine,,0.4938883119108311,,,0.4991976290407928,0.49470186187644316,0.5048501226433244,0.5081384592030589,,5,at_range_midpoints
regression,4,0.5298493305368266,,1,,,500,,,100,biau2008,,,0.4387132619040459,,biau2008,matrix,,axis_aligned,biau2008,0.54340576171875,0.531664569561298,0.5647772832316926,0.5275917904848682,0.48180724768752403,random_gap,0.2,wine,,0.44412650636362544,,,0.43956234704216374,0.43832938286210793,0.44025642186598213,0.4312916513863505,,5,
regression,4,0.5760093415269859,,,,,1000,1.0,,,biau2012,,,0.5001257011547287,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.646742929311899,0.5224984036959135,0.5363879948969159,0.6271276789687981,0.547289700761403,constant_splitpoints,0.2,wine,,0.5066679792708734,,,0.5109454579414806,0.48210177220632094,0.49085675041782895,0.5100565459371393,,5,at_range_midpoints
regression,1,107.5137820295142,,1,,,200,,,100,biau2008,,,88.82394512414014,,biau2008,matrix,,axis_aligned,biau2008,107.88003182334164,106.06876946511561,108.55038857464417,107.37782456412694,107.69189572034269,random_gap,0.2,ypm,,88.87035869175018,,,89.09339374593719,88.59628016183333,89.04306823584201,88.51662478533798,,5,
regression,1,145.72049985931756,1000,1,,,0001,,5,,,,,26.336154905936798,,breadth_first,matrix,,axis_aligned,consistent_one_stream,145.60555550165424,146.55115505147037,146.35931269343837,144.86177221084904,145.2247038391757,all_midpoints,,ypm,,26.38400246436853,,True,26.44136937391456,26.323028747732103,26.321942097041788,26.210431846627017,,5,
regression,3,3391.977882405516,1000,,two_stream_per_tree,0.5,500,,5,,,,,2776.3481800467343,,breadth_first,matrix,,axis_aligned,consistent,3577.5512640449438,3322.77422752809,3198.9886363636365,3688.9261363636365,3171.6491477272725,all_midpoints,,diabetes,,2844.9650423728813,,True,2726.8962464589235,2765.5699362606233,2686.5737994350284,2857.7358757062148,,5,
regression,2,5595.576729283708,,,two_stream_per_forest,0.5,1,1.0,,,biau2012,,,4063.982316624254,,breadth_first,matrix,,axis_aligned,biau2012,7243.041432584269,4440.697682584269,5232.872514204545,5691.674005681818,5369.598011363636,constant_splitpoints,0.2,diabetes,,4286.902189265536,,,4151.615439093484,3866.959985835694,4127.159604519774,3887.2743644067796,,5,at_range_midpoints
regression,2,3951.2375143641466,,,two_stream_per_forest,0.5,5,1.0,,,biau2012,,,3203.3333445367393,,breadth_first,matrix,,axis_aligned,biau2012,3530.387640449438,3335.9810393258426,4239.775923295455,4531.752485795455,4118.290482954545,constant_splitpoints,0.2,diabetes,,3414.304025423729,,,3109.8771246458923,3194.0177053824364,3183.8125,3114.6553672316386,,5,at_range_midpoints
regression,2,3835.691981613892,,,two_stream_per_forest,0.5,10,1.0,,,biau2012,,,3157.407458467374,,breadth_first,matrix,,axis_aligned,biau2012,4254.1566011235955,3272.496488764045,4539.204900568182,3577.3274147727275,3535.274502840909,constant_splitpoints,0.2,diabetes,,3217.166313559322,,,3346.6441218130312,3020.5573654390937,3104.5469632768363,3098.1225282485875,,5,at_range_midpoints
regression,2,3732.0800394216035,,,two_stream_per_forest,0.5,25,1.0,,,biau2012,,,3024.9457255005523,,breadth_first,matrix,,axis_aligned,biau2012,3038.35393258427,4248.8037219101125,3935.43359375,3629.1594460227275,3808.649502840909,constant_splitpoints,0.2,diabetes,,3113.6320621468926,,,2823.074716713881,3177.484419263456,3024.2312853107346,2986.3061440677966,,5,at_range_midpoints
regression,2,3783.879962812819,,,two_stream_per_forest,0.5,50,1.0,,,biau2012,,,2987.7674558065655,,breadth_first,matrix,,axis_aligned,biau2012,3764.2426264044943,3616.1049859550562,3883.4225852272725,4250.1953125,3405.4343039772725,constant_splitpoints,0.2,diabetes,,3020.4576271186443,,,3063.2648725212466,2996.56940509915,2930.804201977401,2927.741172316384,,5,at_range_midpoints
regression,1,0.5725520015916922,,,,,0050,1.0,,,biau2012,,,0.5011501636515223,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.5937123460036058,0.6164010854867789,0.5737070226045276,0.5442990720776799,0.534640481785869,constant_splitpoints,0.2,wine,,0.5092431039432234,,,0.49275005223867135,0.49692707894879257,0.5076244863559302,0.49920609677099365,,5,at_range_midpoints
regression,3,0.4074228479770866,1000,5,,,100,,5,,,,,0.2128781158721323,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.4436181171123798,0.40128920335036056,0.39429335854804176,0.3787466141698542,0.419166946704797,all_midpoints,,wine,,0.21049001061856723,,True,0.21656624032645036,0.21051879201642776,0.21352328645031743,0.21329224994889862,,5,
regression,0,3241.4939574821246,,,,,200,,5,,,,,1301.4261697055906,,breadth_first,matrix,,axis_aligned,breiman,2858.6337780898875,3369.3374297752807,3630.90625,3215.4016335227275,3133.1906960227275,all_midpoints,,diabetes,False,1298.3126765536724,,,1307.3836756373937,1362.4054532577904,1348.1685204802259,1190.8605225988701,,5,
regression,0,1.2113494268399532,,,,,200,,5,,,,,0.24203091231016355,,breadth_first,matrix,,axis_aligned,breiman,1.0289669429030375,1.2578467253212617,1.203094972984813,1.1895842764310747,1.3772542165595794,all_midpoints,,ct_slice,False,0.22502509856892525,,,0.24255311769859814,0.24690089715975466,0.24411810473860981,0.2515573433849299,,5,
regression,3,79.4773986358653,1000,1,,,0100,,5,,,,,8.434155274621855,,breadth_first,matrix,,axis_aligned,consistent_one_stream,79.3825544053013,79.77572305930978,79.13399761324938,79.31148065858794,79.78323744287808,all_midpoints,,ypm,,8.422381487159088,,True,8.423277731422639,8.453018123781156,8.42935254538222,8.442746485364173,,5,
regression,0,1.0681149146226339,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,0.8560632301063625,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.9889376126802885,1.056962421123798,0.8351306518836605,1.2884131498388183,1.1711307375866051,constant_splitpoints,0.2,wine,,0.8513364890943632,,,0.8523475833413507,0.9180145997690976,0.8669068181271643,0.7917106601998365,,5,at_range_midpoints
regression,0,0.5836490996954827,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,0.5237292678538565,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5400503774789663,0.6066179011418269,0.5680565955181871,0.5797519463589781,0.6237686779794553,constant_splitpoints,0.2,wine,,0.5141690332369421,,,0.5162226912010535,0.5370386742802338,0.5235830544049394,0.5276328861461139,,5,at_range_midpoints
regression,0,0.581659198322975,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,0.516651353365243,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5777846116286057,0.6036446439302885,0.5585656992007073,0.547052232185816,0.6212488046694573,constant_splitpoints,0.2,wine,,0.5066496147105858,,,0.5111865450470223,0.5177413238707428,0.525260382223331,0.5224189009745335,,5,at_range_midpoints
regression,0,0.5751385962632591,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,0.5126342171689827,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5496611140324519,0.5954442420372597,0.5967998783619611,0.5547485821425134,0.5790391647421094,constant_splitpoints,0.2,wine,,0.5112473303283714,,,0.506771296841928,0.5164450343948431,0.5216036741895922,0.5071037500901789,,5,at_range_midpoints
regression,0,0.57373034822662,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,0.5108637865563088,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,0.5730622276893029,0.5532698880709135,0.5892267733743505,0.5754719206330591,0.5776209313654734,constant_splitpoints,0.2,wine,,0.5089574904109754,,,0.5150629645107755,0.5134605714534828,0.5109624213188967,0.5058754850874134,,5,at_range_midpoints
regression,4,113.72632943925234,,1,,,10,,,100,biau2008,,,110.41326635514017,,biau2008,matrix,,axis_aligned,biau2008,105.43760514018692,124.97959112149533,110.32206775700935,114.7016121495327,113.19077102803739,random_gap,0.2,ct_slice,,111.9809929906542,,,120.89009345794392,102.85484813084112,108.70850467289719,107.63189252336448,,5,
regression,0,0.5738165412379207,1000,,two_stream_per_tree,0.5,1,,5,,,,,0.49566122503563814,,breadth_first,matrix,,axis_aligned,consistent,0.5481554706280048,0.5904355562650241,0.5640252680848249,0.579666901222094,0.5867995099896555,all_midpoints,,wine,,0.4813627424309831,,True,0.5069168322770349,0.5027359064574514,0.5012352632623124,0.4860553807504088,,5,
regression,0,0.4988223495496952,1000,,two_stream_per_tree,0.5,5,,5,,,,,0.43861955276558956,,breadth_first,matrix,,axis_aligned,consistent,0.48479393592247594,0.5142044302133414,0.4747576636475173,0.5067919583573903,0.5135637596077511,all_midpoints,,wine,,0.4698402255074067,,True,0.4308212952634934,0.4380835980343227,0.4194234016538813,0.4349292433688438,,5,
regression,0,0.48430340511475406,1000,,two_stream_per_tree,0.5,10,,5,,,,,0.41354828153556367,,breadth_first,matrix,,axis_aligned,consistent,0.46642409104567306,0.4736823448768029,0.48216443726243746,0.5053591122528147,0.4938870401360421,all_midpoints,,wine,,0.4156650074998798,,True,0.41984971798633824,0.4165401256884982,0.40478708194558005,0.4108994745575221,,5,
regression,0,0.4753884975848771,1000,,two_stream_per_tree,0.5,25,,5,,,,,0.4084946629872036,,breadth_first,matrix,,axis_aligned,consistent,0.4998552058293269,0.43602046086237983,0.4849869960817215,0.4826939254655023,0.47338589968545514,all_midpoints,,wine,,0.4098660805538188,,True,0.4154721924908601,0.4052524386815711,0.4063662932257599,0.4055163099840083,,5,
regression,0,0.47699445589559925,1000,,two_stream_per_tree,0.5,50,,5,,,,,0.40839654519457885,,breadth_first,matrix,,axis_aligned,consistent,0.48938274676983173,0.47508324256310097,0.45486405558362203,0.4953618449738982,0.4702803895875433,all_midpoints,,wine,,0.40565012234272796,,True,0.4067720578729315,0.40268950235712914,0.40522834804251634,0.42164269535758947,,5,
regression,2,0.5386379472022442,,1,,,25,,,100,biau2008,,,0.44272970620480806,,biau2008,matrix,,axis_aligned,biau2008,0.515152822641226,0.5665363487830529,0.5320904902809854,0.5423033775229744,0.5371066967829821,random_gap,0.2,wine,,0.4441564250973932,,,0.4432175977426881,0.4424228370935155,0.4388439946103069,0.4450076764801366,,5,
regression,1,0.5765247485468666,,,,,0500,1.0,,,biau2012,,,0.49996343162141754,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,0.58505859375,0.5875052584134616,0.5552609673456745,0.5575408348218581,0.5972580884033392,constant_splitpoints,0.2,wine,,0.4939637897839313,,,0.4957475278706465,0.4991528127705888,0.5048421380518949,0.5061108896300259,,5,at_range_midpoints
regression,0,6.17508031542056,,,,,0025,1.0,,,biau2012,,,5.042268691588785,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,7.175611127336449,5.7265979117990655,6.0567512412383175,6.042994304906542,5.87344699182243,constant_splitpoints,0.2,ct_slice,,5.138018399532711,,,4.859916033878505,5.091319728387851,5.060554541471963,5.0615347546728975,,5,at_range_midpoints
regression,1,107.64764575187496,,1,,,100,,,100,biau2008,,,88.87472857988338,,biau2008,matrix,,axis_aligned,biau2008,108.12988386420747,108.4675217572694,107.80920548370509,106.59147755387168,107.24014010032114,random_gap,0.2,ypm,,89.11116824651447,,,88.63124702868951,88.29795573838885,89.71725737127555,88.61601451454851,,5,
regression,0,123566.78310646265,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,69132.55199526531,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,121838.96131717587,120174.07833587208,121178.44659402924,132424.87141623572,122217.55786900037,constant_splitpoints,0.2,ypm,,69660.72235104638,,,67640.43629025217,68877.2459614433,71419.67078364978,68064.6845899349,,5,at_range_midpoints
regression,0,100.14441199584743,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,78.91768135908954,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,100.01724087747043,99.88343730898718,101.30052683154004,99.90355004899631,99.61730491224326,constant_splitpoints,0.2,ypm,,78.86115126759744,,,78.97212061822663,78.86814658141633,78.99631800056272,78.89067032764459,,5,at_range_midpoints
regression,0,97.3384354170507,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,76.41981391106928,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,97.3736428994169,96.54040497142691,96.75203989560391,98.15859278735604,97.8674965314498,constant_splitpoints,0.2,ypm,,76.25039051509184,,,76.40595135297713,76.25517856969603,76.36896156943406,76.81858754814736,,5,at_range_midpoints
regression,0,95.59266704828805,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,75.11827319562622,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,95.26148502459517,94.87119308424454,95.5092122752719,96.57661372478631,95.74483113254227,constant_splitpoints,0.2,ypm,,75.0514315652621,,,75.43268587063035,75.0626133949102,74.94880128845725,75.09583385887125,,5,at_range_midpoints
regression,0,94.98881525968042,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,74.6585947278037,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,93.45677167722593,94.53599045299751,94.83296626531741,96.35984631654523,95.75850158631596,constant_splitpoints,0.2,ypm,,74.38198197324122,,,74.84866448689712,74.91689062666757,74.44643394231049,74.69900260990211,,5,at_range_midpoints
regression,1,3243.586881144663,,,,,500,,5,,,,,1296.1197952177463,,breadth_first,matrix,,axis_aligned,breiman,3478.5024578651687,2891.785463483146,3883.1207386363635,2540.364169034091,3424.1615767045455,all_midpoints,,diabetes,False,1234.443591101695,,,1363.7089235127478,1275.578611898017,1361.7841631355932,1245.0836864406779,,5,
regression,0,3676.7004021961184,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,2855.4593112306147,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,2921.132900280899,3611.9870084269664,4868.7421875,3391.2116477272725,3590.4282670454545,constant_splitpoints,0.2,diabetes,,2853.182026836158,,,2879.9367917847026,3044.731586402266,2904.9947033898306,2594.451447740113,,5,at_range_midpoints
regression,3,123715.8869805664,,,two_stream_per_tree,0.5,1,1.0,,,biau2012,,,70325.77343721197,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,124740.88247678739,127509.0474924565,119579.74126070885,123096.71416235725,123653.04951052208,constant_splitpoints,0.2,ypm,,68701.65811252657,,,70453.75133163221,73423.02248008616,68342.83736137926,70707.59790043563,,5,at_range_midpoints
regression,3,131.42003124120734,,,two_stream_per_tree,0.5,5,1.0,,,biau2012,,,78.86879275048754,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,139.01131280986525,100.28854456723165,178.0200836332942,100.53497171797534,139.2452434776703,constant_splitpoints,0.2,ypm,,78.67013359982148,,,79.23867506233688,78.9065965518245,78.75798251656657,78.77057602188825,,5,at_range_midpoints
regression,3,97.23819771221221,,,two_stream_per_tree,0.5,10,1.0,,,biau2012,,,76.52233940370044,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,97.59279705828135,96.81107801569823,96.27108053828019,98.17665835508252,97.33937459371877,constant_splitpoints,0.2,ypm,,76.65268412422746,,,76.86143748362747,76.16571423027293,76.07535728492563,76.85650389544868,,5,at_range_midpoints
regression,3,95.55329730568842,,,two_stream_per_tree,0.5,25,1.0,,,biau2012,,,75.00824399188893,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,95.87138712901066,95.81207734624378,94.83316031008354,95.21350745617013,96.036354286934,constant_splitpoints,0.2,ypm,,74.8608650515674,,,75.01875927776538,75.0241149133105,75.02974706264736,75.10773365415402,,5,at_range_midpoints
regression,3,94.9732121200361,,,two_stream_per_tree,0.5,50,1.0,,,biau2012,,,74.7050859133202,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,94.79804790965275,94.35746926816016,95.60514800764537,96.05790295821247,94.04749245650972,constant_splitpoints,0.2,ypm,,74.98228856397171,,,74.65391630849237,74.69666922158942,74.53719838166666,74.65535709088087,,5,at_range_midpoints
regression,1,0.3942278603798699,,,,,500,,5,,,,,0.16159864808824917,,breadth_first,matrix,,axis_aligned,breiman,0.34616203894981973,0.40575613168569713,0.40741643399068994,0.41977039128656657,0.39203430598657624,all_midpoints,,wine,False,0.15898648387150105,,,0.16241685266514935,0.16529217577448527,0.15759365409096648,0.16370407403914367,,5,
regression,1,3433.925061047625,1000,,two_stream_per_tree,0.5,200,,5,,,,,2787.240642755398,,breadth_first,matrix,,axis_aligned,consistent,3099.91643258427,3725.4473314606744,3951.071377840909,3448.978338068182,2944.211825284091,all_midpoints,,diabetes,,2901.0873940677966,,True,2712.5260269121814,2798.786650141643,2747.1262358757062,2776.676906779661,,5,
regression,1,0.5403928729312744,,1,,,5,,,100,biau2008,,,0.44859624008162946,,biau2008,matrix,,axis_aligned,biau2008,0.5080178598257211,0.5122206937349759,0.5756653160935095,0.5757324124777473,0.5303280825244179,random_gap,0.2,wine,,0.4596905886278376,,,0.4525652663946748,0.442376564529416,0.4492408720150779,0.4391079088411408,,5,
regression,1,3870.511935010215,,1,,,200,,,100,biau2008,,,3203.3173986892016,,biau2008,matrix,,axis_aligned,biau2008,4019.075140449438,3233.3609550561796,4085.985440340909,3690.2787642045455,4323.859375,random_gap,0.2,diabetes,,3080.517655367232,,,3279.7868271954676,3229.883852691218,3209.8389830508477,3216.559675141243,,5,
regression,2,3727.0436470569452,,,,,0005,1.0,,,biau2012,,,2771.036143687681,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3743.681530898876,3612.7700140449438,3833.873934659091,3964.504971590909,3480.387784090909,constant_splitpoints,0.2,diabetes,,2899.7888418079096,,,2813.2420325779035,2781.1072946175636,2668.99540960452,2692.0471398305085,,5,at_range_midpoints
regression,4,91.96198857076328,,,,,0050,1.0,,,biau2012,,,42.95200690799368,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,92.46810389156778,92.37427354490681,91.73851497540483,91.04292270226742,92.18612773966954,constant_splitpoints,0.2,ypm,,43.429615112206385,,,42.96385431118959,42.55614200195985,42.766549592991105,43.043873521621435,,5,at_range_midpoints
regression,4,3580.5834660686933,,,two_stream_per_tree,0.5,100,1.0,,,biau2012,,,2867.580200681007,,breadth_first,matrix,,axis_aligned,biau2012_two_stream_per_tree,3126.4301264044943,3622.1260533707864,3418.94921875,3987.3196022727275,3748.0923295454545,constant_splitpoints,0.2,diabetes,,2804.7023305084745,,,2857.393413597734,2981.7492917847026,2831.2305790960454,2862.825388418079,,5,at_range_midpoints
regression,0,0.40642777500727495,1000,5,,,100,,5,,,,,0.2137586660781922,,breadth_first,matrix,,axis_aligned,consistent_one_stream,0.4121291879507212,0.4304145226111779,0.4186769269630485,0.38371219297295994,0.3872060445384671,all_midpoints,,wine,,0.21283165644388466,,True,0.21560076445094525,0.21270677963999662,0.21539865562025057,0.212255474235884,,5,
regression,1,1.1676474153037384,,,,,500,,5,,,,,0.2353915011682243,,breadth_first,matrix,,axis_aligned,breiman,1.3022512959988317,1.3483237806658879,1.082766683703271,0.9250620619158878,1.1798332542348131,all_midpoints,,ct_slice,False,0.24671158549941588,,,0.22895717727803738,0.23424749926985983,0.24204514548043224,0.22499609831337616,,5,
regression,3,102.33291822429905,,1,,,50,,,100,biau2008,,,99.17607126168225,,biau2008,matrix,,axis_aligned,biau2008,103.37790887850467,99.97418224299065,101.23323598130841,102.16134345794393,104.91792056074766,random_gap,0.2,ct_slice,,102.35193925233645,,,96.35558995327102,99.01727803738318,97.79338785046728,100.36216121495328,,5,
regression,1,3862.9179096973953,,1,,,100,,,100,biau2008,,,3212.7231504377332,,biau2008,matrix,,axis_aligned,biau2008,4018.257724719101,3202.7370084269664,4378.966974431818,3856.5941051136365,3858.0337357954545,random_gap,0.2,diabetes,,3197.986581920904,,,3305.079674220963,3273.896600566572,3161.3629943502824,3125.2899011299437,,5,
regression,1,124.59223626890723,,1,,,1,,,100,biau2008,,,102.2734595271129,,biau2008,matrix,,axis_aligned,biau2008,124.59063345913903,122.82028543985098,124.38872987998332,125.71927543684328,125.44225712871959,random_gap,0.2,ypm,,102.72002250919287,,,102.03218232446225,103.0815473129651,101.75908372061434,101.77446176832996,,5,
regression,0,5.685689982476636,,,,,0200,1.0,,,biau2012,,,4.712591778621496,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,5.623640844042056,5.376352584696262,5.916631863317757,5.454792640186916,6.057031980140187,constant_splitpoints,0.2,ct_slice,,4.7763529497663555,,,4.744916033878504,4.76089004088785,4.634365873247663,4.6464339953271026,,5,at_range_midpoints
regression,3,3720.2697467122066,,,,,0500,1.0,,,biau2012,,,2634.9225688609336,,breadth_first,matrix,,axis_aligned,biau2012_one_stream,3734.5990168539324,3056.8374297752807,2595.1576704545455,4120.650568181818,5094.104048295455,constant_splitpoints,0.2,diabetes,,2436.703742937853,,,2729.367209631728,2667.267174220963,2494.1509533898306,2847.1237641242938,,5,at_range_midpoints

